Towards Explainable Bit Error Tolerance of Resistive RAM-Based Binarized Neural Networks

Non-volatile memory, such as resistive RAM (RRAM), is an emerging energy-efficient storage, especially for low-power machine learning models on the edge. It is reported, however, that the bit error rate of RRAMs can be up to 3.3% in the ultra low-power setting, which might be crucial for many use cases. Binary neural networks (BNNs), a resource efficient variant of neural networks (NNs), can tolerate a certain percentage of errors without a loss in accuracy and demand lower resources in computation and storage. The bit error tolerance (BET) in BNNs can be achieved by flipping the weight signs during training, as proposed by Hirtzlin et al., but their method has a significant drawback, especially for fully connected neural networks (FCNN): The FCNNs overfit to the error rate used in training, which leads to low accuracy under lower error rates. In addition, the underlying principles of BET are not investigated. In this work, we improve the training for BET of BNNs and aim to explain this property. We propose straight-through gradient approximation to improve the weight-sign-flip training, by which BNNs adapt less to the bit error rates. To explain the achieved robustness, we define a metric that aims to measure BET without fault injection. We evaluate the metric and find that it correlates with accuracy over error rate for all FCNNs tested. Finally, we explore the influence of a novel regularizer that optimizes with respect to this metric, with the aim of providing a configurable trade-off in accuracy and BET.

==> plots/CIFAR.jsonl <==
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.05, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.8777256608009338}, {"b": 4, "robustness": 0.8666340112686157}, {"b": 8, "robustness": 0.8443295955657959}, {"b": 16, "robustness": 0.8001593351364136}, {"b": 32, "robustness": 0.713630735874176}, {"b": 64, "robustness": 0.5536829233169556}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 79.80000000000001}, {"fault_rate": 0.5, "accuracy": 79.33}, {"fault_rate": 1.0, "accuracy": 78.59}, {"fault_rate": 1.5, "accuracy": 77.5}, {"fault_rate": 2.0, "accuracy": 76.05}, {"fault_rate": 2.5, "accuracy": 75.06}, {"fault_rate": 3.0, "accuracy": 74.0}, {"fault_rate": 3.5, "accuracy": 71.67}, {"fault_rate": 4.0, "accuracy": 70.49}, {"fault_rate": 4.5, "accuracy": 69.31}, {"fault_rate": 5.0, "accuracy": 66.27}, {"fault_rate": 5.5, "accuracy": 64.72}, {"fault_rate": 6.0, "accuracy": 62.79}, {"fault_rate": 6.5, "accuracy": 60.099999999999994}, {"fault_rate": 7.0, "accuracy": 57.220000000000006}, {"fault_rate": 7.5, "accuracy": 54.84}, {"fault_rate": 8.0, "accuracy": 53.81}, {"fault_rate": 8.5, "accuracy": 50.529999999999994}, {"fault_rate": 9.0, "accuracy": 47.89}, {"fault_rate": 9.5, "accuracy": 45.03}, {"fault_rate": 10.0, "accuracy": 42.01}], "experiment_id": 2, "run_id": 0, "accuracy_train": 100.0, "accuracy_test": 79.80000000000001, "complexity": 76.13621611510732, "MAC": 14834847, "param": 1073173.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.1, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.8780888915061951}, {"b": 4, "robustness": 0.8672643899917603}, {"b": 8, "robustness": 0.8456542491912842}, {"b": 16, "robustness": 0.8027796745300293}, {"b": 32, "robustness": 0.7188875675201416}, {"b": 64, "robustness": 0.5641524791717529}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 78.35}, {"fault_rate": 0.5, "accuracy": 78.25999999999999}, {"fault_rate": 1.0, "accuracy": 77.37}, {"fault_rate": 1.5, "accuracy": 76.33}, {"fault_rate": 2.0, "accuracy": 75.35}, {"fault_rate": 2.5, "accuracy": 74.95}, {"fault_rate": 3.0, "accuracy": 73.38}, {"fault_rate": 3.5, "accuracy": 72.31}, {"fault_rate": 4.0, "accuracy": 71.38}, {"fault_rate": 4.5, "accuracy": 70.21}, {"fault_rate": 5.0, "accuracy": 67.96}, {"fault_rate": 5.5, "accuracy": 65.89}, {"fault_rate": 6.0, "accuracy": 64.91}, {"fault_rate": 6.5, "accuracy": 63.06}, {"fault_rate": 7.0, "accuracy": 60.650000000000006}, {"fault_rate": 7.5, "accuracy": 58.25}, {"fault_rate": 8.0, "accuracy": 55.54}, {"fault_rate": 8.5, "accuracy": 53.93}, {"fault_rate": 9.0, "accuracy": 50.24999999999999}, {"fault_rate": 9.5, "accuracy": 49.830000000000005}, {"fault_rate": 10.0, "accuracy": 45.23}], "experiment_id": 3, "run_id": 0, "accuracy_train": 99.99, "accuracy_test": 78.35, "complexity": 77.57279007448155, "MAC": 14834847, "param": 1073173.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.01, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.87752366065979}, {"b": 4, "robustness": 0.866197943687439}, {"b": 8, "robustness": 0.8435159921646118}, {"b": 16, "robustness": 0.7983942031860352}, {"b": 32, "robustness": 0.7100203037261963}, {"b": 64, "robustness": 0.5469048023223877}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 80.39}, {"fault_rate": 0.5, "accuracy": 79.74}, {"fault_rate": 1.0, "accuracy": 79.41}, {"fault_rate": 1.5, "accuracy": 77.74}, {"fault_rate": 2.0, "accuracy": 76.63}, {"fault_rate": 2.5, "accuracy": 74.76}, {"fault_rate": 3.0, "accuracy": 72.97}, {"fault_rate": 3.5, "accuracy": 72.18}, {"fault_rate": 4.0, "accuracy": 69.53}, {"fault_rate": 4.5, "accuracy": 67.77}, {"fault_rate": 5.0, "accuracy": 65.03}, {"fault_rate": 5.5, "accuracy": 62.99}, {"fault_rate": 6.0, "accuracy": 60.199999999999996}, {"fault_rate": 6.5, "accuracy": 57.330000000000005}, {"fault_rate": 7.0, "accuracy": 56.34}, {"fault_rate": 7.5, "accuracy": 51.28}, {"fault_rate": 8.0, "accuracy": 48.63}, {"fault_rate": 8.5, "accuracy": 46.550000000000004}, {"fault_rate": 9.0, "accuracy": 43.05}, {"fault_rate": 9.5, "accuracy": 41.54}, {"fault_rate": 10.0, "accuracy": 37.24}], "experiment_id": 1, "run_id": 0, "accuracy_train": 100.0, "accuracy_test": 80.39, "complexity": 75.35588912399429, "MAC": 14834847, "param": 1073173.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.8773743510246277}, {"b": 4, "robustness": 0.8658291101455688}, {"b": 8, "robustness": 0.8427584171295166}, {"b": 16, "robustness": 0.7970648407936096}, {"b": 32, "robustness": 0.7074877619743347}, {"b": 64, "robustness": 0.5430876612663269}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 80.32000000000001}, {"fault_rate": 0.5, "accuracy": 78.88}, {"fault_rate": 1.0, "accuracy": 78.41}, {"fault_rate": 1.5, "accuracy": 77.36}, {"fault_rate": 2.0, "accuracy": 75.32}, {"fault_rate": 2.5, "accuracy": 73.58}, {"fault_rate": 3.0, "accuracy": 72.54}, {"fault_rate": 3.5, "accuracy": 69.19999999999999}, {"fault_rate": 4.0, "accuracy": 67.16}, {"fault_rate": 4.5, "accuracy": 64.73}, {"fault_rate": 5.0, "accuracy": 61.07}, {"fault_rate": 5.5, "accuracy": 58.10999999999999}, {"fault_rate": 6.0, "accuracy": 55.1}, {"fault_rate": 6.5, "accuracy": 52.78}, {"fault_rate": 7.0, "accuracy": 49.38}, {"fault_rate": 7.5, "accuracy": 46.33}, {"fault_rate": 8.0, "accuracy": 43.230000000000004}, {"fault_rate": 8.5, "accuracy": 39.68}, {"fault_rate": 9.0, "accuracy": 37.88}, {"fault_rate": 9.5, "accuracy": 34.89}, {"fault_rate": 10.0, "accuracy": 31.7}], "experiment_id": 0, "run_id": 0, "accuracy_train": 99.994, "accuracy_test": 80.32000000000001, "complexity": 75.18538488808888, "MAC": 14834847, "param": 1073173.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.1, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.8781269788742065}, {"b": 4, "robustness": 0.8673293590545654}, {"b": 8, "robustness": 0.8458178043365479}, {"b": 16, "robustness": 0.8029958009719849}, {"b": 32, "robustness": 0.7193310260772705}, {"b": 64, "robustness": 0.5646778345108032}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 78.12}, {"fault_rate": 0.5, "accuracy": 77.71000000000001}, {"fault_rate": 1.0, "accuracy": 77.13}, {"fault_rate": 1.5, "accuracy": 76.58}, {"fault_rate": 2.0, "accuracy": 75.96000000000001}, {"fault_rate": 2.5, "accuracy": 75.37}, {"fault_rate": 3.0, "accuracy": 74.47}, {"fault_rate": 3.5, "accuracy": 73.24000000000001}, {"fault_rate": 4.0, "accuracy": 71.19}, {"fault_rate": 4.5, "accuracy": 70.25}, {"fault_rate": 5.0, "accuracy": 69.38}, {"fault_rate": 5.5, "accuracy": 67.36999999999999}, {"fault_rate": 6.0, "accuracy": 65.42}, {"fault_rate": 6.5, "accuracy": 63.91}, {"fault_rate": 7.0, "accuracy": 62.529999999999994}, {"fault_rate": 7.5, "accuracy": 59.86}, {"fault_rate": 8.0, "accuracy": 58.089999999999996}, {"fault_rate": 8.5, "accuracy": 54.74}, {"fault_rate": 9.0, "accuracy": 52.349999999999994}, {"fault_rate": 9.5, "accuracy": 50.4}, {"fault_rate": 10.0, "accuracy": 47.43}], "experiment_id": 3, "run_id": 1, "accuracy_train": 99.992, "accuracy_test": 78.12, "complexity": 77.42174980791287, "MAC": 14834847, "param": 1073173.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.05, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.8777073621749878}, {"b": 4, "robustness": 0.8665451407432556}, {"b": 8, "robustness": 0.8441235423088074}, {"b": 16, "robustness": 0.7997515201568604}, {"b": 32, "robustness": 0.7130863666534424}, {"b": 64, "robustness": 0.5527709126472473}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 79.56}, {"fault_rate": 0.5, "accuracy": 78.88}, {"fault_rate": 1.0, "accuracy": 78.28}, {"fault_rate": 1.5, "accuracy": 77.75999999999999}, {"fault_rate": 2.0, "accuracy": 77.0}, {"fault_rate": 2.5, "accuracy": 75.85}, {"fault_rate": 3.0, "accuracy": 74.46000000000001}, {"fault_rate": 3.5, "accuracy": 73.09}, {"fault_rate": 4.0, "accuracy": 71.81}, {"fault_rate": 4.5, "accuracy": 70.1}, {"fault_rate": 5.0, "accuracy": 68.22}, {"fault_rate": 5.5, "accuracy": 65.89}, {"fault_rate": 6.0, "accuracy": 64.3}, {"fault_rate": 6.5, "accuracy": 62.660000000000004}, {"fault_rate": 7.0, "accuracy": 60.62}, {"fault_rate": 7.5, "accuracy": 57.32000000000001}, {"fault_rate": 8.0, "accuracy": 54.459999999999994}, {"fault_rate": 8.5, "accuracy": 51.519999999999996}, {"fault_rate": 9.0, "accuracy": 49.34}, {"fault_rate": 9.5, "accuracy": 45.96}, {"fault_rate": 10.0, "accuracy": 43.87}], "experiment_id": 2, "run_id": 1, "accuracy_train": 99.998, "accuracy_test": 79.56, "complexity": 76.09284825674733, "MAC": 14834847, "param": 1073173.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.01, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.8774569034576416}, {"b": 4, "robustness": 0.8660761713981628}, {"b": 8, "robustness": 0.8432767391204834}, {"b": 16, "robustness": 0.7979945540428162}, {"b": 32, "robustness": 0.7093290686607361}, {"b": 64, "robustness": 0.5465190410614014}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 80.33}, {"fault_rate": 0.5, "accuracy": 80.02}, {"fault_rate": 1.0, "accuracy": 78.31}, {"fault_rate": 1.5, "accuracy": 77.59}, {"fault_rate": 2.0, "accuracy": 76.34}, {"fault_rate": 2.5, "accuracy": 73.88}, {"fault_rate": 3.0, "accuracy": 72.14}, {"fault_rate": 3.5, "accuracy": 70.69}, {"fault_rate": 4.0, "accuracy": 68.53}, {"fault_rate": 4.5, "accuracy": 65.83}, {"fault_rate": 5.0, "accuracy": 63.31}, {"fault_rate": 5.5, "accuracy": 60.46}, {"fault_rate": 6.0, "accuracy": 58.230000000000004}, {"fault_rate": 6.5, "accuracy": 55.900000000000006}, {"fault_rate": 7.0, "accuracy": 52.690000000000005}, {"fault_rate": 7.5, "accuracy": 48.730000000000004}, {"fault_rate": 8.0, "accuracy": 45.629999999999995}, {"fault_rate": 8.5, "accuracy": 42.22}, {"fault_rate": 9.0, "accuracy": 40.050000000000004}, {"fault_rate": 9.5, "accuracy": 36.9}, {"fault_rate": 10.0, "accuracy": 34.699999999999996}], "experiment_id": 1, "run_id": 1, "accuracy_train": 99.998, "accuracy_test": 80.33, "complexity": 75.31313382620675, "MAC": 14834847, "param": 1073173.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.8772672414779663}, {"b": 4, "robustness": 0.8656593561172485}, {"b": 8, "robustness": 0.8424073457717896}, {"b": 16, "robustness": 0.7962996363639832}, {"b": 32, "robustness": 0.7063056826591492}, {"b": 64, "robustness": 0.5415754318237305}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 80.0}, {"fault_rate": 0.5, "accuracy": 78.95}, {"fault_rate": 1.0, "accuracy": 78.57}, {"fault_rate": 1.5, "accuracy": 76.83}, {"fault_rate": 2.0, "accuracy": 75.5}, {"fault_rate": 2.5, "accuracy": 73.77}, {"fault_rate": 3.0, "accuracy": 71.39999999999999}, {"fault_rate": 3.5, "accuracy": 69.39}, {"fault_rate": 4.0, "accuracy": 67.06}, {"fault_rate": 4.5, "accuracy": 63.160000000000004}, {"fault_rate": 5.0, "accuracy": 59.57}, {"fault_rate": 5.5, "accuracy": 59.160000000000004}, {"fault_rate": 6.0, "accuracy": 55.48}, {"fault_rate": 6.5, "accuracy": 52.71}, {"fault_rate": 7.0, "accuracy": 49.25}, {"fault_rate": 7.5, "accuracy": 46.63}, {"fault_rate": 8.0, "accuracy": 41.39}, {"fault_rate": 8.5, "accuracy": 40.839999999999996}, {"fault_rate": 9.0, "accuracy": 37.34}, {"fault_rate": 9.5, "accuracy": 33.98}, {"fault_rate": 10.0, "accuracy": 31.94}], "experiment_id": 0, "run_id": 1, "accuracy_train": 99.994, "accuracy_test": 80.0, "complexity": 75.2599497047976, "MAC": 14834847, "param": 1073173.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.8772081732749939}, {"b": 4, "robustness": 0.8655194044113159}, {"b": 8, "robustness": 0.8421986103057861}, {"b": 16, "robustness": 0.795734703540802}, {"b": 32, "robustness": 0.7051798105239868}, {"b": 64, "robustness": 0.5396479964256287}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 79.25999999999999}, {"fault_rate": 0.5, "accuracy": 78.25}, {"fault_rate": 1.0, "accuracy": 77.23}, {"fault_rate": 1.5, "accuracy": 75.91}, {"fault_rate": 2.0, "accuracy": 74.99}, {"fault_rate": 2.5, "accuracy": 71.86}, {"fault_rate": 3.0, "accuracy": 69.45}, {"fault_rate": 3.5, "accuracy": 66.97}, {"fault_rate": 4.0, "accuracy": 65.49000000000001}, {"fault_rate": 4.5, "accuracy": 62.23}, {"fault_rate": 5.0, "accuracy": 59.95}, {"fault_rate": 5.5, "accuracy": 56.8}, {"fault_rate": 6.0, "accuracy": 55.37}, {"fault_rate": 6.5, "accuracy": 51.32}, {"fault_rate": 7.0, "accuracy": 48.809999999999995}, {"fault_rate": 7.5, "accuracy": 46.32}, {"fault_rate": 8.0, "accuracy": 41.61}, {"fault_rate": 8.5, "accuracy": 39.190000000000005}, {"fault_rate": 9.0, "accuracy": 38.15}, {"fault_rate": 9.5, "accuracy": 35.29}, {"fault_rate": 10.0, "accuracy": 32.910000000000004}], "experiment_id": 0, "run_id": 2, "accuracy_train": 99.96000000000001, "accuracy_test": 79.25999999999999, "complexity": 74.70820526889025, "MAC": 14834847, "param": 1073173.0, "fit_time": 0}


==> plots/FASHION.jsonl <==
{"base_estimator": "model_mlp", "accuracy_train": 99.96833333333333, "model": "RobustNN", "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.09}, {"fault_rate": 0.5, "accuracy": 89.89}, {"fault_rate": 1.0, "accuracy": 90.01}, {"fault_rate": 1.5, "accuracy": 89.5}, {"fault_rate": 2.0, "accuracy": 89.5}, {"fault_rate": 2.5, "accuracy": 89.05999999999999}, {"fault_rate": 3.0, "accuracy": 88.92999999999999}, {"fault_rate": 3.5, "accuracy": 88.73}, {"fault_rate": 4.0, "accuracy": 88.52}, {"fault_rate": 4.5, "accuracy": 88.08}, {"fault_rate": 5.0, "accuracy": 87.64}, {"fault_rate": 5.5, "accuracy": 87.19}, {"fault_rate": 6.0, "accuracy": 86.71}, {"fault_rate": 6.5, "accuracy": 86.00999999999999}, {"fault_rate": 7.0, "accuracy": 85.07000000000001}, {"fault_rate": 7.5, "accuracy": 85.28999999999999}, {"fault_rate": 8.0, "accuracy": 84.63000000000001}, {"fault_rate": 8.5, "accuracy": 83.87}, {"fault_rate": 9.0, "accuracy": 82.63000000000001}, {"fault_rate": 9.5, "accuracy": 82.33}, {"fault_rate": 10.0, "accuracy": 81.3}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "robustness_test": [{"b": 2, "robustness": 0.6597546935081482}, {"b": 4, "robustness": 0.6528063416481018}, {"b": 8, "robustness": 0.6393991708755493}, {"b": 16, "robustness": 0.6116495728492737}, {"b": 32, "robustness": 0.5560528635978699}, {"b": 64, "robustness": 0.44431567192077637}], "fit_time": 0, "experiment_id": 0, "complexity": 26.33852044716136, "loss_function": "weighted_cross_entropy", "accuracy_test": 90.09, "run_id": 0, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}}
{"base_estimator": "model_mlp", "accuracy_train": 99.935, "model": "RobustNN", "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.99000000000001}, {"fault_rate": 0.5, "accuracy": 89.7}, {"fault_rate": 1.0, "accuracy": 89.53}, {"fault_rate": 1.5, "accuracy": 89.69}, {"fault_rate": 2.0, "accuracy": 89.41}, {"fault_rate": 2.5, "accuracy": 88.62}, {"fault_rate": 3.0, "accuracy": 88.89}, {"fault_rate": 3.5, "accuracy": 88.68}, {"fault_rate": 4.0, "accuracy": 88.31}, {"fault_rate": 4.5, "accuracy": 88.11}, {"fault_rate": 5.0, "accuracy": 87.94999999999999}, {"fault_rate": 5.5, "accuracy": 87.2}, {"fault_rate": 6.0, "accuracy": 86.9}, {"fault_rate": 6.5, "accuracy": 86.05000000000001}, {"fault_rate": 7.0, "accuracy": 85.58}, {"fault_rate": 7.5, "accuracy": 85.67}, {"fault_rate": 8.0, "accuracy": 84.28}, {"fault_rate": 8.5, "accuracy": 84.16}, {"fault_rate": 9.0, "accuracy": 83.17999999999999}, {"fault_rate": 9.5, "accuracy": 82.33}, {"fault_rate": 10.0, "accuracy": 81.52000000000001}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "robustness_test": [{"b": 2, "robustness": 0.6597456932067871}, {"b": 4, "robustness": 0.6531162261962891}, {"b": 8, "robustness": 0.6397640109062195}, {"b": 16, "robustness": 0.613023579120636}, {"b": 32, "robustness": 0.5588936805725098}, {"b": 64, "robustness": 0.4503961503505707}], "fit_time": 0, "experiment_id": 0, "complexity": 26.32969885202506, "loss_function": "weighted_cross_entropy", "accuracy_test": 89.99000000000001, "run_id": 1, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}}
{"base_estimator": "model_cnn", "accuracy_train": 99.31, "model": "RobustNN", "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.08000000000001}, {"fault_rate": 0.5, "accuracy": 91.19}, {"fault_rate": 1.0, "accuracy": 91.13}, {"fault_rate": 1.5, "accuracy": 90.85}, {"fault_rate": 2.0, "accuracy": 90.94}, {"fault_rate": 2.5, "accuracy": 91.09}, {"fault_rate": 3.0, "accuracy": 90.58}, {"fault_rate": 3.5, "accuracy": 90.24}, {"fault_rate": 4.0, "accuracy": 90.32}, {"fault_rate": 4.5, "accuracy": 90.18}, {"fault_rate": 5.0, "accuracy": 90.09}, {"fault_rate": 5.5, "accuracy": 89.92}, {"fault_rate": 6.0, "accuracy": 89.71000000000001}, {"fault_rate": 6.5, "accuracy": 89.60000000000001}, {"fault_rate": 7.0, "accuracy": 89.28}, {"fault_rate": 7.5, "accuracy": 88.88000000000001}, {"fault_rate": 8.0, "accuracy": 88.97}, {"fault_rate": 8.5, "accuracy": 88.68}, {"fault_rate": 9.0, "accuracy": 87.96000000000001}, {"fault_rate": 9.5, "accuracy": 87.85}, {"fault_rate": 10.0, "accuracy": 87.36}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "robustness_test": [{"b": 2, "robustness": 0.7351728081703186}, {"b": 4, "robustness": 0.7203118205070496}, {"b": 8, "robustness": 0.6906849145889282}, {"b": 16, "robustness": 0.6362014412879944}, {"b": 32, "robustness": 0.5419521331787109}, {"b": 64, "robustness": 0.40129542350769043}], "fit_time": 3469.555335044861, "experiment_id": 1, "complexity": 29.06988514432998, "loss_function": "weighted_cross_entropy", "accuracy_test": 91.08000000000001, "run_id": 0, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}}
{"base_estimator": "model_mlp", "accuracy_train": 98.36833333333334, "regularizer": {"p": 0.1, "type": "flip"}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.14}, {"fault_rate": 0.5, "accuracy": 89.85}, {"fault_rate": 1.0, "accuracy": 89.72}, {"fault_rate": 1.5, "accuracy": 90.02}, {"fault_rate": 2.0, "accuracy": 89.75}, {"fault_rate": 2.5, "accuracy": 89.83}, {"fault_rate": 3.0, "accuracy": 89.62}, {"fault_rate": 3.5, "accuracy": 89.47}, {"fault_rate": 4.0, "accuracy": 89.25}, {"fault_rate": 4.5, "accuracy": 89.1}, {"fault_rate": 5.0, "accuracy": 89.31}, {"fault_rate": 5.5, "accuracy": 89.14999999999999}, {"fault_rate": 6.0, "accuracy": 88.69}, {"fault_rate": 6.5, "accuracy": 88.33}, {"fault_rate": 7.0, "accuracy": 88.17}, {"fault_rate": 7.5, "accuracy": 87.83999999999999}, {"fault_rate": 8.0, "accuracy": 87.72}, {"fault_rate": 8.5, "accuracy": 87.63}, {"fault_rate": 9.0, "accuracy": 86.92999999999999}, {"fault_rate": 9.5, "accuracy": 86.55000000000001}, {"fault_rate": 10.0, "accuracy": 86.22}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6607187390327454}, {"b": 4, "robustness": 0.6547263264656067}, {"b": 8, "robustness": 0.6428740620613098}, {"b": 16, "robustness": 0.6191290020942688}, {"b": 32, "robustness": 0.5717945694923401}, {"b": 64, "robustness": 0.47870421409606934}], "fit_time": 3873.600125312805, "experiment_id": 6, "complexity": 26.602595327014985, "loss_function": "weighted_cross_entropy", "accuracy_test": 90.14, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 99.9, "regularizer": {"p": 0.01, "type": "flip"}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.03999999999999}, {"fault_rate": 0.5, "accuracy": 89.98}, {"fault_rate": 1.0, "accuracy": 89.9}, {"fault_rate": 1.5, "accuracy": 89.85}, {"fault_rate": 2.0, "accuracy": 89.66}, {"fault_rate": 2.5, "accuracy": 89.03}, {"fault_rate": 3.0, "accuracy": 89.13}, {"fault_rate": 3.5, "accuracy": 88.71}, {"fault_rate": 4.0, "accuracy": 88.72}, {"fault_rate": 4.5, "accuracy": 88.41}, {"fault_rate": 5.0, "accuracy": 88.03}, {"fault_rate": 5.5, "accuracy": 87.53}, {"fault_rate": 6.0, "accuracy": 87.13}, {"fault_rate": 6.5, "accuracy": 87.33999999999999}, {"fault_rate": 7.0, "accuracy": 86.38}, {"fault_rate": 7.5, "accuracy": 85.82}, {"fault_rate": 8.0, "accuracy": 85.26}, {"fault_rate": 8.5, "accuracy": 84.55}, {"fault_rate": 9.0, "accuracy": 84.31}, {"fault_rate": 9.5, "accuracy": 83.14}, {"fault_rate": 10.0, "accuracy": 82.49}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6597595810890198}, {"b": 4, "robustness": 0.6528804898262024}, {"b": 8, "robustness": 0.6389694809913635}, {"b": 16, "robustness": 0.6107926368713379}, {"b": 32, "robustness": 0.5556368827819824}, {"b": 64, "robustness": 0.44432583451271057}], "fit_time": 3902.296835899353, "experiment_id": 2, "complexity": 26.330247187892795, "loss_function": "weighted_cross_entropy", "accuracy_test": 90.03999999999999, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 99.53666666666666, "regularizer": {"p": 0.05, "type": "flip"}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.75999999999999}, {"fault_rate": 0.5, "accuracy": 89.84}, {"fault_rate": 1.0, "accuracy": 89.73}, {"fault_rate": 1.5, "accuracy": 89.83}, {"fault_rate": 2.0, "accuracy": 89.47}, {"fault_rate": 2.5, "accuracy": 89.75}, {"fault_rate": 3.0, "accuracy": 89.22}, {"fault_rate": 3.5, "accuracy": 89.36}, {"fault_rate": 4.0, "accuracy": 89.09}, {"fault_rate": 4.5, "accuracy": 88.42}, {"fault_rate": 5.0, "accuracy": 88.69}, {"fault_rate": 5.5, "accuracy": 88.22}, {"fault_rate": 6.0, "accuracy": 87.76}, {"fault_rate": 6.5, "accuracy": 87.33}, {"fault_rate": 7.0, "accuracy": 87.42999999999999}, {"fault_rate": 7.5, "accuracy": 86.98}, {"fault_rate": 8.0, "accuracy": 86.59}, {"fault_rate": 8.5, "accuracy": 85.85000000000001}, {"fault_rate": 9.0, "accuracy": 85.42}, {"fault_rate": 9.5, "accuracy": 85.24000000000001}, {"fault_rate": 10.0, "accuracy": 84.35000000000001}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6601083278656006}, {"b": 4, "robustness": 0.6539143919944763}, {"b": 8, "robustness": 0.6410064697265625}, {"b": 16, "robustness": 0.6155774593353271}, {"b": 32, "robustness": 0.5643155574798584}, {"b": 64, "robustness": 0.4632837772369385}], "fit_time": 4004.7282745838165, "experiment_id": 4, "complexity": 26.441953548427673, "loss_function": "weighted_cross_entropy", "accuracy_test": 89.75999999999999, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 94.49666666666666, "regularizer": {"p": 0.2, "type": "flip"}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.14}, {"fault_rate": 0.5, "accuracy": 89.19}, {"fault_rate": 1.0, "accuracy": 89.11}, {"fault_rate": 1.5, "accuracy": 89.3}, {"fault_rate": 2.0, "accuracy": 89.05999999999999}, {"fault_rate": 2.5, "accuracy": 89.25}, {"fault_rate": 3.0, "accuracy": 89.11}, {"fault_rate": 3.5, "accuracy": 89.29}, {"fault_rate": 4.0, "accuracy": 89.05999999999999}, {"fault_rate": 4.5, "accuracy": 88.94}, {"fault_rate": 5.0, "accuracy": 89.02}, {"fault_rate": 5.5, "accuracy": 88.92}, {"fault_rate": 6.0, "accuracy": 88.97}, {"fault_rate": 6.5, "accuracy": 88.69}, {"fault_rate": 7.0, "accuracy": 88.51}, {"fault_rate": 7.5, "accuracy": 88.62}, {"fault_rate": 8.0, "accuracy": 88.52}, {"fault_rate": 8.5, "accuracy": 88.16000000000001}, {"fault_rate": 9.0, "accuracy": 88.14999999999999}, {"fault_rate": 9.5, "accuracy": 87.98}, {"fault_rate": 10.0, "accuracy": 87.21}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6615058779716492}, {"b": 4, "robustness": 0.6564223766326904}, {"b": 8, "robustness": 0.6461561322212219}, {"b": 16, "robustness": 0.6257451176643372}, {"b": 32, "robustness": 0.5853213667869568}, {"b": 64, "robustness": 0.5065231323242188}], "fit_time": 4953.074828147888, "experiment_id": 8, "complexity": 27.043214229173778, "loss_function": "weighted_cross_entropy", "accuracy_test": 89.14, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 98.65, "regularizer": {"p": 0.05, "type": "flip"}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.14}, {"fault_rate": 0.5, "accuracy": 90.98}, {"fault_rate": 1.0, "accuracy": 91.09}, {"fault_rate": 1.5, "accuracy": 90.84}, {"fault_rate": 2.0, "accuracy": 90.84}, {"fault_rate": 2.5, "accuracy": 90.60000000000001}, {"fault_rate": 3.0, "accuracy": 90.81}, {"fault_rate": 3.5, "accuracy": 90.51}, {"fault_rate": 4.0, "accuracy": 90.57}, {"fault_rate": 4.5, "accuracy": 90.58}, {"fault_rate": 5.0, "accuracy": 90.47}, {"fault_rate": 5.5, "accuracy": 90.55}, {"fault_rate": 6.0, "accuracy": 90.23}, {"fault_rate": 6.5, "accuracy": 89.84}, {"fault_rate": 7.0, "accuracy": 89.68}, {"fault_rate": 7.5, "accuracy": 89.75999999999999}, {"fault_rate": 8.0, "accuracy": 89.77000000000001}, {"fault_rate": 8.5, "accuracy": 89.42999999999999}, {"fault_rate": 9.0, "accuracy": 89.25999999999999}, {"fault_rate": 9.5, "accuracy": 89.2}, {"fault_rate": 10.0, "accuracy": 88.63}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.7327646613121033}, {"b": 4, "robustness": 0.7146965265274048}, {"b": 8, "robustness": 0.6811506748199463}, {"b": 16, "robustness": 0.618817925453186}, {"b": 32, "robustness": 0.513025164604187}, {"b": 64, "robustness": 0.3650045096874237}], "fit_time": 5642.568299293518, "experiment_id": 5, "complexity": 29.31655431554921, "loss_function": "weighted_cross_entropy", "accuracy_test": 91.14, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 99.27666666666667, "regularizer": {"p": 0.01, "type": "flip"}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.08000000000001}, {"fault_rate": 0.5, "accuracy": 91.33}, {"fault_rate": 1.0, "accuracy": 91.16}, {"fault_rate": 1.5, "accuracy": 91.27}, {"fault_rate": 2.0, "accuracy": 90.9}, {"fault_rate": 2.5, "accuracy": 90.73}, {"fault_rate": 3.0, "accuracy": 91.01}, {"fault_rate": 3.5, "accuracy": 90.62}, {"fault_rate": 4.0, "accuracy": 90.45}, {"fault_rate": 4.5, "accuracy": 90.38000000000001}, {"fault_rate": 5.0, "accuracy": 90.3}, {"fault_rate": 5.5, "accuracy": 90.09}, {"fault_rate": 6.0, "accuracy": 90.41}, {"fault_rate": 6.5, "accuracy": 89.82}, {"fault_rate": 7.0, "accuracy": 89.7}, {"fault_rate": 7.5, "accuracy": 89.73}, {"fault_rate": 8.0, "accuracy": 89.55}, {"fault_rate": 8.5, "accuracy": 89.34}, {"fault_rate": 9.0, "accuracy": 89.05999999999999}, {"fault_rate": 9.5, "accuracy": 88.79}, {"fault_rate": 10.0, "accuracy": 88.47}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.7350481152534485}, {"b": 4, "robustness": 0.7186163663864136}, {"b": 8, "robustness": 0.6863241791725159}, {"b": 16, "robustness": 0.6274257898330688}, {"b": 32, "robustness": 0.5295117497444153}, {"b": 64, "robustness": 0.3887022137641907}], "fit_time": 5707.991381406784, "experiment_id": 3, "complexity": 29.024499648775645, "loss_function": "weighted_cross_entropy", "accuracy_test": 91.08000000000001, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 97.65, "regularizer": {"p": 0.1, "type": "flip"}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.24}, {"fault_rate": 0.5, "accuracy": 91.13}, {"fault_rate": 1.0, "accuracy": 91.12}, {"fault_rate": 1.5, "accuracy": 91.07}, {"fault_rate": 2.0, "accuracy": 91.02}, {"fault_rate": 2.5, "accuracy": 90.96}, {"fault_rate": 3.0, "accuracy": 91.02}, {"fault_rate": 3.5, "accuracy": 90.83}, {"fault_rate": 4.0, "accuracy": 91.01}, {"fault_rate": 4.5, "accuracy": 90.77}, {"fault_rate": 5.0, "accuracy": 90.75999999999999}, {"fault_rate": 5.5, "accuracy": 90.86}, {"fault_rate": 6.0, "accuracy": 90.75}, {"fault_rate": 6.5, "accuracy": 90.61}, {"fault_rate": 7.0, "accuracy": 90.60000000000001}, {"fault_rate": 7.5, "accuracy": 90.32}, {"fault_rate": 8.0, "accuracy": 90.49000000000001}, {"fault_rate": 8.5, "accuracy": 90.28}, {"fault_rate": 9.0, "accuracy": 90.18}, {"fault_rate": 9.5, "accuracy": 89.89}, {"fault_rate": 10.0, "accuracy": 89.89}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.7334383726119995}, {"b": 4, "robustness": 0.7168419361114502}, {"b": 8, "robustness": 0.6831149458885193}, {"b": 16, "robustness": 0.6195489764213562}, {"b": 32, "robustness": 0.5123595595359802}, {"b": 64, "robustness": 0.3673115372657776}], "fit_time": 5744.395547389984, "experiment_id": 7, "complexity": 29.411731424695155, "loss_function": "weighted_cross_entropy", "accuracy_test": 91.24, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 99.41833333333334, "model": "RobustNN", "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.27}, {"fault_rate": 0.5, "accuracy": 91.19}, {"fault_rate": 1.0, "accuracy": 91.03999999999999}, {"fault_rate": 1.5, "accuracy": 90.86}, {"fault_rate": 2.0, "accuracy": 90.8}, {"fault_rate": 2.5, "accuracy": 90.64999999999999}, {"fault_rate": 3.0, "accuracy": 90.68}, {"fault_rate": 3.5, "accuracy": 90.47}, {"fault_rate": 4.0, "accuracy": 90.63}, {"fault_rate": 4.5, "accuracy": 90.03}, {"fault_rate": 5.0, "accuracy": 90.0}, {"fault_rate": 5.5, "accuracy": 89.8}, {"fault_rate": 6.0, "accuracy": 89.63}, {"fault_rate": 6.5, "accuracy": 89.25}, {"fault_rate": 7.0, "accuracy": 89.5}, {"fault_rate": 7.5, "accuracy": 89.05}, {"fault_rate": 8.0, "accuracy": 88.25}, {"fault_rate": 8.5, "accuracy": 88.05}, {"fault_rate": 9.0, "accuracy": 88.14}, {"fault_rate": 9.5, "accuracy": 87.29}, {"fault_rate": 10.0, "accuracy": 87.21}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "robustness_test": [{"b": 2, "robustness": 0.7333805561065674}, {"b": 4, "robustness": 0.7182873487472534}, {"b": 8, "robustness": 0.6870378255844116}, {"b": 16, "robustness": 0.6313310861587524}, {"b": 32, "robustness": 0.5333698391914368}, {"b": 64, "robustness": 0.3981263041496277}], "fit_time": 3458.713846921921, "experiment_id": 1, "complexity": 28.99237582320791, "loss_function": "weighted_cross_entropy", "accuracy_test": 91.27, "run_id": 1, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}}
{"base_estimator": "model_mlp", "accuracy_train": 98.51166666666667, "regularizer": {"p": 0.1, "type": "flip"}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.0}, {"fault_rate": 0.5, "accuracy": 89.88000000000001}, {"fault_rate": 1.0, "accuracy": 89.92999999999999}, {"fault_rate": 1.5, "accuracy": 89.79}, {"fault_rate": 2.0, "accuracy": 89.45}, {"fault_rate": 2.5, "accuracy": 89.2}, {"fault_rate": 3.0, "accuracy": 89.58}, {"fault_rate": 3.5, "accuracy": 89.49000000000001}, {"fault_rate": 4.0, "accuracy": 89.34}, {"fault_rate": 4.5, "accuracy": 89.12}, {"fault_rate": 5.0, "accuracy": 89.0}, {"fault_rate": 5.5, "accuracy": 88.84}, {"fault_rate": 6.0, "accuracy": 88.46000000000001}, {"fault_rate": 6.5, "accuracy": 88.33}, {"fault_rate": 7.0, "accuracy": 88.3}, {"fault_rate": 7.5, "accuracy": 87.41}, {"fault_rate": 8.0, "accuracy": 87.76}, {"fault_rate": 8.5, "accuracy": 86.98}, {"fault_rate": 9.0, "accuracy": 86.7}, {"fault_rate": 9.5, "accuracy": 86.75}, {"fault_rate": 10.0, "accuracy": 85.53}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.660771906375885}, {"b": 4, "robustness": 0.6547549366950989}, {"b": 8, "robustness": 0.6426877379417419}, {"b": 16, "robustness": 0.6188676953315735}, {"b": 32, "robustness": 0.5715930461883545}, {"b": 64, "robustness": 0.4790617525577545}], "fit_time": 3885.819291114807, "experiment_id": 6, "complexity": 26.59452840632077, "loss_function": "weighted_cross_entropy", "accuracy_test": 90.0, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 99.92, "regularizer": {"p": 0.01, "type": "flip"}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.75}, {"fault_rate": 0.5, "accuracy": 89.41}, {"fault_rate": 1.0, "accuracy": 89.53}, {"fault_rate": 1.5, "accuracy": 89.51}, {"fault_rate": 2.0, "accuracy": 89.18}, {"fault_rate": 2.5, "accuracy": 89.21}, {"fault_rate": 3.0, "accuracy": 88.9}, {"fault_rate": 3.5, "accuracy": 88.97}, {"fault_rate": 4.0, "accuracy": 88.06}, {"fault_rate": 4.5, "accuracy": 88.11}, {"fault_rate": 5.0, "accuracy": 87.69}, {"fault_rate": 5.5, "accuracy": 87.39}, {"fault_rate": 6.0, "accuracy": 87.32}, {"fault_rate": 6.5, "accuracy": 86.35000000000001}, {"fault_rate": 7.0, "accuracy": 86.48}, {"fault_rate": 7.5, "accuracy": 85.72}, {"fault_rate": 8.0, "accuracy": 84.85000000000001}, {"fault_rate": 8.5, "accuracy": 84.78999999999999}, {"fault_rate": 9.0, "accuracy": 83.89999999999999}, {"fault_rate": 9.5, "accuracy": 83.13000000000001}, {"fault_rate": 10.0, "accuracy": 82.08}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6595578193664551}, {"b": 4, "robustness": 0.6523680686950684}, {"b": 8, "robustness": 0.6383630633354187}, {"b": 16, "robustness": 0.6101165413856506}, {"b": 32, "robustness": 0.553440511226654}, {"b": 64, "robustness": 0.4397314488887787}], "fit_time": 3939.2159326076508, "experiment_id": 2, "complexity": 26.32089187245432, "loss_function": "weighted_cross_entropy", "accuracy_test": 89.75, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 99.93833333333333, "regularizer": {"lambda": 0.0001, "type": "max-b", "b": 32}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.60000000000001}, {"fault_rate": 0.5, "accuracy": 89.62}, {"fault_rate": 1.0, "accuracy": 89.46}, {"fault_rate": 1.5, "accuracy": 89.19}, {"fault_rate": 2.0, "accuracy": 88.64999999999999}, {"fault_rate": 2.5, "accuracy": 88.86}, {"fault_rate": 3.0, "accuracy": 88.36}, {"fault_rate": 3.5, "accuracy": 87.91}, {"fault_rate": 4.0, "accuracy": 87.64}, {"fault_rate": 4.5, "accuracy": 86.96000000000001}, {"fault_rate": 5.0, "accuracy": 86.19}, {"fault_rate": 5.5, "accuracy": 85.9}, {"fault_rate": 6.0, "accuracy": 84.82}, {"fault_rate": 6.5, "accuracy": 84.32}, {"fault_rate": 7.0, "accuracy": 83.11}, {"fault_rate": 7.5, "accuracy": 82.32000000000001}, {"fault_rate": 8.0, "accuracy": 79.74}, {"fault_rate": 8.5, "accuracy": 79.36}, {"fault_rate": 9.0, "accuracy": 76.21}, {"fault_rate": 9.5, "accuracy": 75.59}, {"fault_rate": 10.0, "accuracy": 73.6}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6650810837745667}, {"b": 4, "robustness": 0.6634776592254639}, {"b": 8, "robustness": 0.6604166030883789}, {"b": 16, "robustness": 0.6541451811790466}, {"b": 32, "robustness": 0.6405271887779236}, {"b": 64, "robustness": 0.6060532927513123}], "fit_time": 0, "experiment_id": 10, "complexity": 27.973953500878586, "loss_function": "weighted_cross_entropy", "accuracy_test": 89.60000000000001, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 99.65, "regularizer": {"p": 0.05, "type": "flip"}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.16999999999999}, {"fault_rate": 0.5, "accuracy": 89.95}, {"fault_rate": 1.0, "accuracy": 89.56}, {"fault_rate": 1.5, "accuracy": 89.75999999999999}, {"fault_rate": 2.0, "accuracy": 89.81}, {"fault_rate": 2.5, "accuracy": 89.82}, {"fault_rate": 3.0, "accuracy": 89.46}, {"fault_rate": 3.5, "accuracy": 89.12}, {"fault_rate": 4.0, "accuracy": 88.68}, {"fault_rate": 4.5, "accuracy": 88.79}, {"fault_rate": 5.0, "accuracy": 88.4}, {"fault_rate": 5.5, "accuracy": 88.66000000000001}, {"fault_rate": 6.0, "accuracy": 88.13}, {"fault_rate": 6.5, "accuracy": 87.5}, {"fault_rate": 7.0, "accuracy": 87.22999999999999}, {"fault_rate": 7.5, "accuracy": 86.9}, {"fault_rate": 8.0, "accuracy": 86.8}, {"fault_rate": 8.5, "accuracy": 86.1}, {"fault_rate": 9.0, "accuracy": 85.28}, {"fault_rate": 9.5, "accuracy": 85.09}, {"fault_rate": 10.0, "accuracy": 84.74000000000001}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6600567698478699}, {"b": 4, "robustness": 0.653241753578186}, {"b": 8, "robustness": 0.6399826407432556}, {"b": 16, "robustness": 0.6129553914070129}, {"b": 32, "robustness": 0.560198962688446}, {"b": 64, "robustness": 0.4569412171840668}], "fit_time": 3991.1523966789246, "experiment_id": 4, "complexity": 26.44876261510313, "loss_function": "weighted_cross_entropy", "accuracy_test": 90.16999999999999, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 99.875, "regularizer": {"lambda": 0.0001, "type": "max-b", "b": 32}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.71000000000001}, {"fault_rate": 0.5, "accuracy": 89.53}, {"fault_rate": 1.0, "accuracy": 89.42999999999999}, {"fault_rate": 1.5, "accuracy": 89.38000000000001}, {"fault_rate": 2.0, "accuracy": 88.96}, {"fault_rate": 2.5, "accuracy": 88.52}, {"fault_rate": 3.0, "accuracy": 87.92}, {"fault_rate": 3.5, "accuracy": 87.63}, {"fault_rate": 4.0, "accuracy": 87.47}, {"fault_rate": 4.5, "accuracy": 86.89}, {"fault_rate": 5.0, "accuracy": 86.58}, {"fault_rate": 5.5, "accuracy": 85.61}, {"fault_rate": 6.0, "accuracy": 84.56}, {"fault_rate": 6.5, "accuracy": 84.41}, {"fault_rate": 7.0, "accuracy": 83.08}, {"fault_rate": 7.5, "accuracy": 81.86}, {"fault_rate": 8.0, "accuracy": 80.73}, {"fault_rate": 8.5, "accuracy": 79.43}, {"fault_rate": 9.0, "accuracy": 78.08}, {"fault_rate": 9.5, "accuracy": 76.34}, {"fault_rate": 10.0, "accuracy": 74.4}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6648446917533875}, {"b": 4, "robustness": 0.6629480719566345}, {"b": 8, "robustness": 0.6593414545059204}, {"b": 16, "robustness": 0.6518155336380005}, {"b": 32, "robustness": 0.6358776092529297}, {"b": 64, "robustness": 0.5962954163551331}], "fit_time": 0, "experiment_id": 10, "complexity": 27.90400064258168, "loss_function": "weighted_cross_entropy", "accuracy_test": 89.71000000000001, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 99.445, "regularizer": {"lambda": 0.0001, "type": "max-b", "b": 32}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.84}, {"fault_rate": 0.5, "accuracy": 90.77}, {"fault_rate": 1.0, "accuracy": 90.85}, {"fault_rate": 1.5, "accuracy": 90.7}, {"fault_rate": 2.0, "accuracy": 90.63}, {"fault_rate": 2.5, "accuracy": 90.49000000000001}, {"fault_rate": 3.0, "accuracy": 90.5}, {"fault_rate": 3.5, "accuracy": 90.03999999999999}, {"fault_rate": 4.0, "accuracy": 90.34}, {"fault_rate": 4.5, "accuracy": 89.8}, {"fault_rate": 5.0, "accuracy": 89.63}, {"fault_rate": 5.5, "accuracy": 89.19}, {"fault_rate": 6.0, "accuracy": 90.0}, {"fault_rate": 6.5, "accuracy": 88.75}, {"fault_rate": 7.0, "accuracy": 88.41}, {"fault_rate": 7.5, "accuracy": 88.06}, {"fault_rate": 8.0, "accuracy": 87.86}, {"fault_rate": 8.5, "accuracy": 86.61999999999999}, {"fault_rate": 9.0, "accuracy": 86.55000000000001}, {"fault_rate": 9.5, "accuracy": 85.57000000000001}, {"fault_rate": 10.0, "accuracy": 83.98}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.7427405118942261}, {"b": 4, "robustness": 0.7355712056159973}, {"b": 8, "robustness": 0.7212873697280884}, {"b": 16, "robustness": 0.6899287700653076}, {"b": 32, "robustness": 0.6219606399536133}, {"b": 64, "robustness": 0.49731072783470154}], "fit_time": 0, "experiment_id": 11, "complexity": 33.070104645223445, "loss_function": "weighted_cross_entropy", "accuracy_test": 90.84, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 99.26166666666667, "regularizer": {"lambda": 0.001, "type": "max-b", "b": 32}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.61}, {"fault_rate": 0.5, "accuracy": 88.07000000000001}, {"fault_rate": 1.0, "accuracy": 87.68}, {"fault_rate": 1.5, "accuracy": 87.79}, {"fault_rate": 2.0, "accuracy": 87.76}, {"fault_rate": 2.5, "accuracy": 87.51}, {"fault_rate": 3.0, "accuracy": 86.71}, {"fault_rate": 3.5, "accuracy": 86.46000000000001}, {"fault_rate": 4.0, "accuracy": 85.87}, {"fault_rate": 4.5, "accuracy": 85.21}, {"fault_rate": 5.0, "accuracy": 84.69}, {"fault_rate": 5.5, "accuracy": 83.22}, {"fault_rate": 6.0, "accuracy": 82.42}, {"fault_rate": 6.5, "accuracy": 80.62}, {"fault_rate": 7.0, "accuracy": 79.16}, {"fault_rate": 7.5, "accuracy": 77.24}, {"fault_rate": 8.0, "accuracy": 76.32}, {"fault_rate": 8.5, "accuracy": 73.41}, {"fault_rate": 9.0, "accuracy": 70.55}, {"fault_rate": 9.5, "accuracy": 67.29}, {"fault_rate": 10.0, "accuracy": 66.11}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6658085584640503}, {"b": 4, "robustness": 0.6648889183998108}, {"b": 8, "robustness": 0.6630842685699463}, {"b": 16, "robustness": 0.6594741344451904}, {"b": 32, "robustness": 0.651000440120697}, {"b": 64, "robustness": 0.6261777877807617}], "fit_time": 0, "experiment_id": 12, "complexity": 27.93315159737575, "loss_function": "weighted_cross_entropy", "accuracy_test": 88.61, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 99.03833333333333, "regularizer": {"lambda": 0.001, "type": "max-b", "b": 32}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.61}, {"fault_rate": 0.5, "accuracy": 88.39}, {"fault_rate": 1.0, "accuracy": 88.03999999999999}, {"fault_rate": 1.5, "accuracy": 87.75}, {"fault_rate": 2.0, "accuracy": 87.52}, {"fault_rate": 2.5, "accuracy": 86.82}, {"fault_rate": 3.0, "accuracy": 86.42}, {"fault_rate": 3.5, "accuracy": 86.69}, {"fault_rate": 4.0, "accuracy": 85.77}, {"fault_rate": 4.5, "accuracy": 84.88}, {"fault_rate": 5.0, "accuracy": 84.55}, {"fault_rate": 5.5, "accuracy": 83.62}, {"fault_rate": 6.0, "accuracy": 81.84}, {"fault_rate": 6.5, "accuracy": 80.51}, {"fault_rate": 7.0, "accuracy": 78.97}, {"fault_rate": 7.5, "accuracy": 76.69}, {"fault_rate": 8.0, "accuracy": 74.58}, {"fault_rate": 8.5, "accuracy": 72.45}, {"fault_rate": 9.0, "accuracy": 69.58}, {"fault_rate": 9.5, "accuracy": 67.12}, {"fault_rate": 10.0, "accuracy": 64.14999999999999}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6657966375350952}, {"b": 4, "robustness": 0.6649213433265686}, {"b": 8, "robustness": 0.6632201075553894}, {"b": 16, "robustness": 0.6597800254821777}, {"b": 32, "robustness": 0.6520106792449951}, {"b": 64, "robustness": 0.6288625597953796}], "fit_time": 0, "experiment_id": 12, "complexity": 27.91995687036841, "loss_function": "weighted_cross_entropy", "accuracy_test": 88.61, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 99.48333333333333, "regularizer": {"lambda": 0.001, "type": "max-b", "b": 32}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.27000000000001}, {"fault_rate": 0.5, "accuracy": 89.09}, {"fault_rate": 1.0, "accuracy": 89.21}, {"fault_rate": 1.5, "accuracy": 89.07000000000001}, {"fault_rate": 2.0, "accuracy": 88.79}, {"fault_rate": 2.5, "accuracy": 88.55}, {"fault_rate": 3.0, "accuracy": 88.16000000000001}, {"fault_rate": 3.5, "accuracy": 88.02}, {"fault_rate": 4.0, "accuracy": 87.79}, {"fault_rate": 4.5, "accuracy": 86.58}, {"fault_rate": 5.0, "accuracy": 86.59}, {"fault_rate": 5.5, "accuracy": 84.66}, {"fault_rate": 6.0, "accuracy": 83.15}, {"fault_rate": 6.5, "accuracy": 81.05}, {"fault_rate": 7.0, "accuracy": 79.81}, {"fault_rate": 7.5, "accuracy": 76.62}, {"fault_rate": 8.0, "accuracy": 72.87}, {"fault_rate": 8.5, "accuracy": 69.28999999999999}, {"fault_rate": 9.0, "accuracy": 65.10000000000001}, {"fault_rate": 9.5, "accuracy": 61.25000000000001}, {"fault_rate": 10.0, "accuracy": 57.410000000000004}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.7478426694869995}, {"b": 4, "robustness": 0.745691180229187}, {"b": 8, "robustness": 0.7413432002067566}, {"b": 16, "robustness": 0.732194185256958}, {"b": 32, "robustness": 0.7075219750404358}, {"b": 64, "robustness": 0.5852972865104675}], "fit_time": 0, "experiment_id": 13, "complexity": 34.706091589277065, "loss_function": "weighted_cross_entropy", "accuracy_test": 89.27000000000001, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 99.50833333333333, "regularizer": {"lambda": 0.0001, "type": "max-b", "b": 32}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.89}, {"fault_rate": 0.5, "accuracy": 90.98}, {"fault_rate": 1.0, "accuracy": 90.85}, {"fault_rate": 1.5, "accuracy": 90.62}, {"fault_rate": 2.0, "accuracy": 90.57}, {"fault_rate": 2.5, "accuracy": 90.35}, {"fault_rate": 3.0, "accuracy": 90.09}, {"fault_rate": 3.5, "accuracy": 89.83}, {"fault_rate": 4.0, "accuracy": 90.09}, {"fault_rate": 4.5, "accuracy": 89.55}, {"fault_rate": 5.0, "accuracy": 89.39}, {"fault_rate": 5.5, "accuracy": 88.88000000000001}, {"fault_rate": 6.0, "accuracy": 89.02}, {"fault_rate": 6.5, "accuracy": 88.42999999999999}, {"fault_rate": 7.0, "accuracy": 88.1}, {"fault_rate": 7.5, "accuracy": 87.61}, {"fault_rate": 8.0, "accuracy": 86.88}, {"fault_rate": 8.5, "accuracy": 86.42}, {"fault_rate": 9.0, "accuracy": 85.66}, {"fault_rate": 9.5, "accuracy": 84.64}, {"fault_rate": 10.0, "accuracy": 83.08}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.74238121509552}, {"b": 4, "robustness": 0.7343932390213013}, {"b": 8, "robustness": 0.7185705304145813}, {"b": 16, "robustness": 0.6855568885803223}, {"b": 32, "robustness": 0.6078674793243408}, {"b": 64, "robustness": 0.4847152829170227}], "fit_time": 0, "experiment_id": 11, "complexity": 33.054274687597484, "loss_function": "weighted_cross_entropy", "accuracy_test": 90.89, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 92.25999999999999, "regularizer": {"lambda": 0.01, "type": "max-b", "b": 32}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 86.65}, {"fault_rate": 0.5, "accuracy": 86.47}, {"fault_rate": 1.0, "accuracy": 86.42999999999999}, {"fault_rate": 1.5, "accuracy": 86.44}, {"fault_rate": 2.0, "accuracy": 86.42}, {"fault_rate": 2.5, "accuracy": 86.33}, {"fault_rate": 3.0, "accuracy": 85.87}, {"fault_rate": 3.5, "accuracy": 85.11}, {"fault_rate": 4.0, "accuracy": 85.54}, {"fault_rate": 4.5, "accuracy": 85.21}, {"fault_rate": 5.0, "accuracy": 85.06}, {"fault_rate": 5.5, "accuracy": 84.97}, {"fault_rate": 6.0, "accuracy": 84.75}, {"fault_rate": 6.5, "accuracy": 83.88}, {"fault_rate": 7.0, "accuracy": 83.61}, {"fault_rate": 7.5, "accuracy": 83.52000000000001}, {"fault_rate": 8.0, "accuracy": 82.64}, {"fault_rate": 8.5, "accuracy": 82.28999999999999}, {"fault_rate": 9.0, "accuracy": 81.65}, {"fault_rate": 9.5, "accuracy": 80.82000000000001}, {"fault_rate": 10.0, "accuracy": 79.17}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6654826402664185}, {"b": 4, "robustness": 0.6643443703651428}, {"b": 8, "robustness": 0.6620615124702454}, {"b": 16, "robustness": 0.6572961807250977}, {"b": 32, "robustness": 0.6465713977813721}, {"b": 64, "robustness": 0.6046858429908752}], "fit_time": 0, "experiment_id": 14, "complexity": 28.868167619305833, "loss_function": "weighted_cross_entropy", "accuracy_test": 86.65, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 92.10333333333334, "regularizer": {"lambda": 0.01, "type": "max-b", "b": 32}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 86.94}, {"fault_rate": 0.5, "accuracy": 86.52}, {"fault_rate": 1.0, "accuracy": 86.50999999999999}, {"fault_rate": 1.5, "accuracy": 86.45}, {"fault_rate": 2.0, "accuracy": 86.7}, {"fault_rate": 2.5, "accuracy": 86.07000000000001}, {"fault_rate": 3.0, "accuracy": 86.05000000000001}, {"fault_rate": 3.5, "accuracy": 85.6}, {"fault_rate": 4.0, "accuracy": 85.32}, {"fault_rate": 4.5, "accuracy": 85.28999999999999}, {"fault_rate": 5.0, "accuracy": 84.87}, {"fault_rate": 5.5, "accuracy": 84.81}, {"fault_rate": 6.0, "accuracy": 84.00999999999999}, {"fault_rate": 6.5, "accuracy": 83.75}, {"fault_rate": 7.0, "accuracy": 83.25}, {"fault_rate": 7.5, "accuracy": 83.07}, {"fault_rate": 8.0, "accuracy": 83.52000000000001}, {"fault_rate": 8.5, "accuracy": 82.35}, {"fault_rate": 9.0, "accuracy": 81.76}, {"fault_rate": 9.5, "accuracy": 81.13}, {"fault_rate": 10.0, "accuracy": 80.49}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6656773090362549}, {"b": 4, "robustness": 0.6646291613578796}, {"b": 8, "robustness": 0.6625409126281738}, {"b": 16, "robustness": 0.6583587527275085}, {"b": 32, "robustness": 0.6489036083221436}, {"b": 64, "robustness": 0.6108846664428711}], "fit_time": 0, "experiment_id": 14, "complexity": 28.8022517219083, "loss_function": "weighted_cross_entropy", "accuracy_test": 86.94, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 99.715, "regularizer": {"lambda": 0.001, "type": "max-b", "b": 32}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.83}, {"fault_rate": 0.5, "accuracy": 89.51}, {"fault_rate": 1.0, "accuracy": 89.59}, {"fault_rate": 1.5, "accuracy": 89.62}, {"fault_rate": 2.0, "accuracy": 89.32}, {"fault_rate": 2.5, "accuracy": 89.05999999999999}, {"fault_rate": 3.0, "accuracy": 88.62}, {"fault_rate": 3.5, "accuracy": 88.34}, {"fault_rate": 4.0, "accuracy": 87.57000000000001}, {"fault_rate": 4.5, "accuracy": 86.97}, {"fault_rate": 5.0, "accuracy": 85.44}, {"fault_rate": 5.5, "accuracy": 84.24000000000001}, {"fault_rate": 6.0, "accuracy": 81.75}, {"fault_rate": 6.5, "accuracy": 79.78}, {"fault_rate": 7.0, "accuracy": 77.47}, {"fault_rate": 7.5, "accuracy": 73.94}, {"fault_rate": 8.0, "accuracy": 68.27}, {"fault_rate": 8.5, "accuracy": 65.29}, {"fault_rate": 9.0, "accuracy": 61.23}, {"fault_rate": 9.5, "accuracy": 55.71}, {"fault_rate": 10.0, "accuracy": 52.23}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.7477049231529236}, {"b": 4, "robustness": 0.7453744411468506}, {"b": 8, "robustness": 0.7407423257827759}, {"b": 16, "robustness": 0.7307909727096558}, {"b": 32, "robustness": 0.7048832178115845}, {"b": 64, "robustness": 0.5845934152603149}], "fit_time": 0, "experiment_id": 13, "complexity": 34.66330815406489, "loss_function": "weighted_cross_entropy", "accuracy_test": 89.83, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 96.95666666666666, "regularizer": {"lambda": 0.01, "type": "max-b", "b": 32}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 87.3}, {"fault_rate": 0.5, "accuracy": 87.25}, {"fault_rate": 1.0, "accuracy": 86.32}, {"fault_rate": 1.5, "accuracy": 86.22999999999999}, {"fault_rate": 2.0, "accuracy": 85.03}, {"fault_rate": 2.5, "accuracy": 83.21}, {"fault_rate": 3.0, "accuracy": 79.69000000000001}, {"fault_rate": 3.5, "accuracy": 73.44000000000001}, {"fault_rate": 4.0, "accuracy": 65.71000000000001}, {"fault_rate": 4.5, "accuracy": 56.05}, {"fault_rate": 5.0, "accuracy": 47.599999999999994}, {"fault_rate": 5.5, "accuracy": 38.279999999999994}, {"fault_rate": 6.0, "accuracy": 29.4}, {"fault_rate": 6.5, "accuracy": 25.06}, {"fault_rate": 7.0, "accuracy": 21.32}, {"fault_rate": 7.5, "accuracy": 18.759999999999998}, {"fault_rate": 8.0, "accuracy": 18.19}, {"fault_rate": 8.5, "accuracy": 16.21}, {"fault_rate": 9.0, "accuracy": 15.57}, {"fault_rate": 9.5, "accuracy": 14.44}, {"fault_rate": 10.0, "accuracy": 13.700000000000001}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.7491147518157959}, {"b": 4, "robustness": 0.7482241988182068}, {"b": 8, "robustness": 0.7464451193809509}, {"b": 16, "robustness": 0.7427143454551697}, {"b": 32, "robustness": 0.7339227199554443}, {"b": 64, "robustness": 0.706483781337738}], "fit_time": 0, "experiment_id": 15, "complexity": 36.39831405392055, "loss_function": "weighted_cross_entropy", "accuracy_test": 87.3, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 99.41499999999999, "regularizer": {"lambda": 0.0001, "type": "max-b", "b": 64}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.07000000000001}, {"fault_rate": 0.5, "accuracy": 88.64}, {"fault_rate": 1.0, "accuracy": 88.11}, {"fault_rate": 1.5, "accuracy": 87.97}, {"fault_rate": 2.0, "accuracy": 87.33999999999999}, {"fault_rate": 2.5, "accuracy": 87.16000000000001}, {"fault_rate": 3.0, "accuracy": 86.24000000000001}, {"fault_rate": 3.5, "accuracy": 85.71}, {"fault_rate": 4.0, "accuracy": 84.55}, {"fault_rate": 4.5, "accuracy": 83.73}, {"fault_rate": 5.0, "accuracy": 82.14}, {"fault_rate": 5.5, "accuracy": 80.82000000000001}, {"fault_rate": 6.0, "accuracy": 78.75}, {"fault_rate": 6.5, "accuracy": 76.68}, {"fault_rate": 7.0, "accuracy": 73.35000000000001}, {"fault_rate": 7.5, "accuracy": 71.50999999999999}, {"fault_rate": 8.0, "accuracy": 67.82000000000001}, {"fault_rate": 8.5, "accuracy": 63.92}, {"fault_rate": 9.0, "accuracy": 59.589999999999996}, {"fault_rate": 9.5, "accuracy": 56.79}, {"fault_rate": 10.0, "accuracy": 54.120000000000005}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6660842895507812}, {"b": 4, "robustness": 0.6653984189033508}, {"b": 8, "robustness": 0.6640768051147461}, {"b": 16, "robustness": 0.6615442037582397}, {"b": 32, "robustness": 0.6558613181114197}, {"b": 64, "robustness": 0.6412032246589661}], "fit_time": 0, "experiment_id": 16, "complexity": 28.094883905221185, "loss_function": "weighted_cross_entropy", "accuracy_test": 89.07000000000001, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 99.34833333333334, "regularizer": {"lambda": 0.0001, "type": "max-b", "b": 64}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.85}, {"fault_rate": 0.5, "accuracy": 88.46000000000001}, {"fault_rate": 1.0, "accuracy": 88.14}, {"fault_rate": 1.5, "accuracy": 87.66000000000001}, {"fault_rate": 2.0, "accuracy": 87.03}, {"fault_rate": 2.5, "accuracy": 86.95}, {"fault_rate": 3.0, "accuracy": 86.53999999999999}, {"fault_rate": 3.5, "accuracy": 85.35000000000001}, {"fault_rate": 4.0, "accuracy": 84.19}, {"fault_rate": 4.5, "accuracy": 83.21}, {"fault_rate": 5.0, "accuracy": 81.39}, {"fault_rate": 5.5, "accuracy": 78.85}, {"fault_rate": 6.0, "accuracy": 75.42999999999999}, {"fault_rate": 6.5, "accuracy": 72.47}, {"fault_rate": 7.0, "accuracy": 68.88}, {"fault_rate": 7.5, "accuracy": 65.09}, {"fault_rate": 8.0, "accuracy": 61.23}, {"fault_rate": 8.5, "accuracy": 54.82}, {"fault_rate": 9.0, "accuracy": 52.42}, {"fault_rate": 9.5, "accuracy": 46.760000000000005}, {"fault_rate": 10.0, "accuracy": 41.36}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.666037380695343}, {"b": 4, "robustness": 0.6654049754142761}, {"b": 8, "robustness": 0.6641056537628174}, {"b": 16, "robustness": 0.661527693271637}, {"b": 32, "robustness": 0.6560395359992981}, {"b": 64, "robustness": 0.6418817639350891}], "fit_time": 0, "experiment_id": 16, "complexity": 28.044673047069832, "loss_function": "weighted_cross_entropy", "accuracy_test": 88.85, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 99.67666666666666, "regularizer": {"lambda": 0.0001, "type": "max-b", "b": 64}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.11}, {"fault_rate": 0.5, "accuracy": 89.92999999999999}, {"fault_rate": 1.0, "accuracy": 90.13}, {"fault_rate": 1.5, "accuracy": 89.64999999999999}, {"fault_rate": 2.0, "accuracy": 89.88000000000001}, {"fault_rate": 2.5, "accuracy": 89.64}, {"fault_rate": 3.0, "accuracy": 89.24}, {"fault_rate": 3.5, "accuracy": 89.03}, {"fault_rate": 4.0, "accuracy": 88.41}, {"fault_rate": 4.5, "accuracy": 87.72}, {"fault_rate": 5.0, "accuracy": 87.62}, {"fault_rate": 5.5, "accuracy": 86.11}, {"fault_rate": 6.0, "accuracy": 85.02}, {"fault_rate": 6.5, "accuracy": 83.39}, {"fault_rate": 7.0, "accuracy": 80.47}, {"fault_rate": 7.5, "accuracy": 77.19}, {"fault_rate": 8.0, "accuracy": 73.63}, {"fault_rate": 8.5, "accuracy": 69.13}, {"fault_rate": 9.0, "accuracy": 64.11}, {"fault_rate": 9.5, "accuracy": 57.830000000000005}, {"fault_rate": 10.0, "accuracy": 52.83}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.7474905848503113}, {"b": 4, "robustness": 0.744874119758606}, {"b": 8, "robustness": 0.7396752238273621}, {"b": 16, "robustness": 0.7290683388710022}, {"b": 32, "robustness": 0.7061281204223633}, {"b": 64, "robustness": 0.6269091367721558}], "fit_time": 0, "experiment_id": 17, "complexity": 34.65608363271885, "loss_function": "weighted_cross_entropy", "accuracy_test": 90.11, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 96.68166666666667, "regularizer": {"lambda": 0.01, "type": "max-b", "b": 32}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 87.79}, {"fault_rate": 0.5, "accuracy": 87.56}, {"fault_rate": 1.0, "accuracy": 87.1}, {"fault_rate": 1.5, "accuracy": 86.49}, {"fault_rate": 2.0, "accuracy": 85.99}, {"fault_rate": 2.5, "accuracy": 84.63000000000001}, {"fault_rate": 3.0, "accuracy": 82.27}, {"fault_rate": 3.5, "accuracy": 79.16}, {"fault_rate": 4.0, "accuracy": 74.00999999999999}, {"fault_rate": 4.5, "accuracy": 68.04}, {"fault_rate": 5.0, "accuracy": 59.519999999999996}, {"fault_rate": 5.5, "accuracy": 53.42}, {"fault_rate": 6.0, "accuracy": 47.02}, {"fault_rate": 6.5, "accuracy": 40.839999999999996}, {"fault_rate": 7.0, "accuracy": 36.39}, {"fault_rate": 7.5, "accuracy": 30.19}, {"fault_rate": 8.0, "accuracy": 27.16}, {"fault_rate": 8.5, "accuracy": 22.12}, {"fault_rate": 9.0, "accuracy": 18.84}, {"fault_rate": 9.5, "accuracy": 16.86}, {"fault_rate": 10.0, "accuracy": 14.39}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.7491456270217896}, {"b": 4, "robustness": 0.74830162525177}, {"b": 8, "robustness": 0.7466375827789307}, {"b": 16, "robustness": 0.7429128885269165}, {"b": 32, "robustness": 0.7333616018295288}, {"b": 64, "robustness": 0.701897382736206}], "fit_time": 0, "experiment_id": 15, "complexity": 36.53568786590803, "loss_function": "weighted_cross_entropy", "accuracy_test": 87.79, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 93.84166666666667, "regularizer": {"lambda": 0.001, "type": "max-b", "b": 64}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 87.24}, {"fault_rate": 0.5, "accuracy": 86.91}, {"fault_rate": 1.0, "accuracy": 86.79}, {"fault_rate": 1.5, "accuracy": 86.65}, {"fault_rate": 2.0, "accuracy": 86.16}, {"fault_rate": 2.5, "accuracy": 86.11}, {"fault_rate": 3.0, "accuracy": 85.83}, {"fault_rate": 3.5, "accuracy": 85.41}, {"fault_rate": 4.0, "accuracy": 84.84}, {"fault_rate": 4.5, "accuracy": 84.25}, {"fault_rate": 5.0, "accuracy": 83.43}, {"fault_rate": 5.5, "accuracy": 82.28999999999999}, {"fault_rate": 6.0, "accuracy": 81.52000000000001}, {"fault_rate": 6.5, "accuracy": 80.75}, {"fault_rate": 7.0, "accuracy": 79.75999999999999}, {"fault_rate": 7.5, "accuracy": 77.66999999999999}, {"fault_rate": 8.0, "accuracy": 77.3}, {"fault_rate": 8.5, "accuracy": 75.07000000000001}, {"fault_rate": 9.0, "accuracy": 73.11}, {"fault_rate": 9.5, "accuracy": 72.61999999999999}, {"fault_rate": 10.0, "accuracy": 70.72}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6660528779029846}, {"b": 4, "robustness": 0.6651788353919983}, {"b": 8, "robustness": 0.6636801362037659}, {"b": 16, "robustness": 0.6606031656265259}, {"b": 32, "robustness": 0.654305636882782}, {"b": 64, "robustness": 0.638113260269165}], "fit_time": 0, "experiment_id": 18, "complexity": 30.418966246470195, "loss_function": "weighted_cross_entropy", "accuracy_test": 87.24, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 93.53833333333334, "regularizer": {"lambda": 0.001, "type": "max-b", "b": 64}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 87.03}, {"fault_rate": 0.5, "accuracy": 86.75}, {"fault_rate": 1.0, "accuracy": 86.83}, {"fault_rate": 1.5, "accuracy": 86.42}, {"fault_rate": 2.0, "accuracy": 86.15}, {"fault_rate": 2.5, "accuracy": 85.52}, {"fault_rate": 3.0, "accuracy": 85.36}, {"fault_rate": 3.5, "accuracy": 85.39999999999999}, {"fault_rate": 4.0, "accuracy": 85.16}, {"fault_rate": 4.5, "accuracy": 84.41}, {"fault_rate": 5.0, "accuracy": 83.75}, {"fault_rate": 5.5, "accuracy": 83.21}, {"fault_rate": 6.0, "accuracy": 82.53}, {"fault_rate": 6.5, "accuracy": 81.74}, {"fault_rate": 7.0, "accuracy": 80.41}, {"fault_rate": 7.5, "accuracy": 78.56}, {"fault_rate": 8.0, "accuracy": 78.13}, {"fault_rate": 8.5, "accuracy": 75.24}, {"fault_rate": 9.0, "accuracy": 75.71}, {"fault_rate": 9.5, "accuracy": 73.07000000000001}, {"fault_rate": 10.0, "accuracy": 72.43}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6659326553344727}, {"b": 4, "robustness": 0.6650708317756653}, {"b": 8, "robustness": 0.663554847240448}, {"b": 16, "robustness": 0.6603081226348877}, {"b": 32, "robustness": 0.6534550189971924}, {"b": 64, "robustness": 0.6337963938713074}], "fit_time": 0, "experiment_id": 18, "complexity": 30.464602590106256, "loss_function": "weighted_cross_entropy", "accuracy_test": 87.03, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 99.75166666666667, "regularizer": {"lambda": 0.0001, "type": "max-b", "b": 64}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.8}, {"fault_rate": 0.5, "accuracy": 90.75999999999999}, {"fault_rate": 1.0, "accuracy": 90.53999999999999}, {"fault_rate": 1.5, "accuracy": 90.56}, {"fault_rate": 2.0, "accuracy": 89.99000000000001}, {"fault_rate": 2.5, "accuracy": 89.87}, {"fault_rate": 3.0, "accuracy": 89.69}, {"fault_rate": 3.5, "accuracy": 89.25999999999999}, {"fault_rate": 4.0, "accuracy": 88.94999999999999}, {"fault_rate": 4.5, "accuracy": 88.16000000000001}, {"fault_rate": 5.0, "accuracy": 87.61}, {"fault_rate": 5.5, "accuracy": 86.25}, {"fault_rate": 6.0, "accuracy": 85.57000000000001}, {"fault_rate": 6.5, "accuracy": 83.98}, {"fault_rate": 7.0, "accuracy": 81.45}, {"fault_rate": 7.5, "accuracy": 78.29}, {"fault_rate": 8.0, "accuracy": 75.73}, {"fault_rate": 8.5, "accuracy": 71.28}, {"fault_rate": 9.0, "accuracy": 64.58}, {"fault_rate": 9.5, "accuracy": 61.09}, {"fault_rate": 10.0, "accuracy": 56.10000000000001}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.7475982308387756}, {"b": 4, "robustness": 0.745218813419342}, {"b": 8, "robustness": 0.740391194820404}, {"b": 16, "robustness": 0.7304776906967163}, {"b": 32, "robustness": 0.7080786824226379}, {"b": 64, "robustness": 0.6307159662246704}], "fit_time": 0, "experiment_id": 17, "complexity": 34.57393952723526, "loss_function": "weighted_cross_entropy", "accuracy_test": 90.8, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 83.11166666666666, "regularizer": {"lambda": 0.01, "type": "max-b", "b": 64}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 81.39}, {"fault_rate": 0.5, "accuracy": 81.35}, {"fault_rate": 1.0, "accuracy": 81.23}, {"fault_rate": 1.5, "accuracy": 81.05}, {"fault_rate": 2.0, "accuracy": 81.22}, {"fault_rate": 2.5, "accuracy": 80.74}, {"fault_rate": 3.0, "accuracy": 80.7}, {"fault_rate": 3.5, "accuracy": 80.44}, {"fault_rate": 4.0, "accuracy": 80.33}, {"fault_rate": 4.5, "accuracy": 79.61}, {"fault_rate": 5.0, "accuracy": 79.77}, {"fault_rate": 5.5, "accuracy": 79.43}, {"fault_rate": 6.0, "accuracy": 79.01}, {"fault_rate": 6.5, "accuracy": 78.48}, {"fault_rate": 7.0, "accuracy": 78.48}, {"fault_rate": 7.5, "accuracy": 78.36}, {"fault_rate": 8.0, "accuracy": 77.88000000000001}, {"fault_rate": 8.5, "accuracy": 77.18}, {"fault_rate": 9.0, "accuracy": 76.58}, {"fault_rate": 9.5, "accuracy": 75.05}, {"fault_rate": 10.0, "accuracy": 75.61}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6660387516021729}, {"b": 4, "robustness": 0.6653550267219543}, {"b": 8, "robustness": 0.6640710830688477}, {"b": 16, "robustness": 0.6614527106285095}, {"b": 32, "robustness": 0.656083345413208}, {"b": 64, "robustness": 0.6415900588035583}], "fit_time": 0, "experiment_id": 20, "complexity": 31.798872572031694, "loss_function": "weighted_cross_entropy", "accuracy_test": 81.39, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 98.00666666666666, "regularizer": {"lambda": 0.001, "type": "max-b", "b": 64}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 87.68}, {"fault_rate": 0.5, "accuracy": 87.6}, {"fault_rate": 1.0, "accuracy": 87.41}, {"fault_rate": 1.5, "accuracy": 87.15}, {"fault_rate": 2.0, "accuracy": 86.39}, {"fault_rate": 2.5, "accuracy": 84.89}, {"fault_rate": 3.0, "accuracy": 82.92}, {"fault_rate": 3.5, "accuracy": 79.07}, {"fault_rate": 4.0, "accuracy": 75.33}, {"fault_rate": 4.5, "accuracy": 67.85}, {"fault_rate": 5.0, "accuracy": 61.260000000000005}, {"fault_rate": 5.5, "accuracy": 52.54}, {"fault_rate": 6.0, "accuracy": 44.25}, {"fault_rate": 6.5, "accuracy": 38.21}, {"fault_rate": 7.0, "accuracy": 32.550000000000004}, {"fault_rate": 7.5, "accuracy": 29.21}, {"fault_rate": 8.0, "accuracy": 25.679999999999996}, {"fault_rate": 8.5, "accuracy": 23.01}, {"fault_rate": 9.0, "accuracy": 21.77}, {"fault_rate": 9.5, "accuracy": 19.73}, {"fault_rate": 10.0, "accuracy": 19.17}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.7488673329353333}, {"b": 4, "robustness": 0.7477425336837769}, {"b": 8, "robustness": 0.7454574704170227}, {"b": 16, "robustness": 0.7408391237258911}, {"b": 32, "robustness": 0.7306287884712219}, {"b": 64, "robustness": 0.6985651254653931}], "fit_time": 0, "experiment_id": 19, "complexity": 37.2695194661736, "loss_function": "weighted_cross_entropy", "accuracy_test": 87.68, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 76.08666666666667, "regularizer": {"lambda": 0.01, "type": "max-b", "b": 64}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 74.56}, {"fault_rate": 0.5, "accuracy": 74.72}, {"fault_rate": 1.0, "accuracy": 75.1}, {"fault_rate": 1.5, "accuracy": 75.3}, {"fault_rate": 2.0, "accuracy": 75.16000000000001}, {"fault_rate": 2.5, "accuracy": 75.31}, {"fault_rate": 3.0, "accuracy": 75.32}, {"fault_rate": 3.5, "accuracy": 75.39}, {"fault_rate": 4.0, "accuracy": 74.85000000000001}, {"fault_rate": 4.5, "accuracy": 74.95}, {"fault_rate": 5.0, "accuracy": 75.14}, {"fault_rate": 5.5, "accuracy": 74.88}, {"fault_rate": 6.0, "accuracy": 74.49}, {"fault_rate": 6.5, "accuracy": 74.13}, {"fault_rate": 7.0, "accuracy": 74.2}, {"fault_rate": 7.5, "accuracy": 73.87}, {"fault_rate": 8.0, "accuracy": 73.56}, {"fault_rate": 8.5, "accuracy": 73.08}, {"fault_rate": 9.0, "accuracy": 72.31}, {"fault_rate": 9.5, "accuracy": 71.86}, {"fault_rate": 10.0, "accuracy": 70.78}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6661247611045837}, {"b": 4, "robustness": 0.6655833125114441}, {"b": 8, "robustness": 0.6644657254219055}, {"b": 16, "robustness": 0.6623192429542542}, {"b": 32, "robustness": 0.6577966213226318}, {"b": 64, "robustness": 0.6446757912635803}], "fit_time": 0, "experiment_id": 20, "complexity": 31.248268357036768, "loss_function": "weighted_cross_entropy", "accuracy_test": 74.56, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 96.78833333333333, "regularizer": {"lambda": 0.0001, "type": "max-b", "b": 128}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.19}, {"fault_rate": 0.5, "accuracy": 88.05}, {"fault_rate": 1.0, "accuracy": 87.55}, {"fault_rate": 1.5, "accuracy": 87.19}, {"fault_rate": 2.0, "accuracy": 86.18}, {"fault_rate": 2.5, "accuracy": 85.94000000000001}, {"fault_rate": 3.0, "accuracy": 85.34}, {"fault_rate": 3.5, "accuracy": 83.69}, {"fault_rate": 4.0, "accuracy": 83.27}, {"fault_rate": 4.5, "accuracy": 82.12}, {"fault_rate": 5.0, "accuracy": 79.14}, {"fault_rate": 5.5, "accuracy": 77.73}, {"fault_rate": 6.0, "accuracy": 74.7}, {"fault_rate": 6.5, "accuracy": 72.05}, {"fault_rate": 7.0, "accuracy": 69.76}, {"fault_rate": 7.5, "accuracy": 66.34}, {"fault_rate": 8.0, "accuracy": 62.529999999999994}, {"fault_rate": 8.5, "accuracy": 58.720000000000006}, {"fault_rate": 9.0, "accuracy": 51.870000000000005}, {"fault_rate": 9.5, "accuracy": 48.76}, {"fault_rate": 10.0, "accuracy": 43.24}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6664626598358154}, {"b": 4, "robustness": 0.6655969023704529}, {"b": 8, "robustness": 0.6646103262901306}, {"b": 16, "robustness": 0.6626103520393372}, {"b": 32, "robustness": 0.6587093472480774}, {"b": 64, "robustness": 0.6500677466392517}], "fit_time": 0, "experiment_id": 22, "complexity": 31.863724863199373, "loss_function": "weighted_cross_entropy", "accuracy_test": 88.19, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 97.765, "regularizer": {"lambda": 0.001, "type": "max-b", "b": 64}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 87.69}, {"fault_rate": 0.5, "accuracy": 87.94999999999999}, {"fault_rate": 1.0, "accuracy": 87.72}, {"fault_rate": 1.5, "accuracy": 87.18}, {"fault_rate": 2.0, "accuracy": 86.72}, {"fault_rate": 2.5, "accuracy": 85.82}, {"fault_rate": 3.0, "accuracy": 85.07000000000001}, {"fault_rate": 3.5, "accuracy": 83.42}, {"fault_rate": 4.0, "accuracy": 81.3}, {"fault_rate": 4.5, "accuracy": 78.09}, {"fault_rate": 5.0, "accuracy": 76.16000000000001}, {"fault_rate": 5.5, "accuracy": 69.81}, {"fault_rate": 6.0, "accuracy": 65.24}, {"fault_rate": 6.5, "accuracy": 59.209999999999994}, {"fault_rate": 7.0, "accuracy": 51.43}, {"fault_rate": 7.5, "accuracy": 47.42}, {"fault_rate": 8.0, "accuracy": 41.949999999999996}, {"fault_rate": 8.5, "accuracy": 38.56}, {"fault_rate": 9.0, "accuracy": 33.14}, {"fault_rate": 9.5, "accuracy": 29.67}, {"fault_rate": 10.0, "accuracy": 26.71}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.749038577079773}, {"b": 4, "robustness": 0.7480589151382446}, {"b": 8, "robustness": 0.7460508346557617}, {"b": 16, "robustness": 0.742009162902832}, {"b": 32, "robustness": 0.7330222725868225}, {"b": 64, "robustness": 0.7059644460678101}], "fit_time": 0, "experiment_id": 19, "complexity": 37.39611259029661, "loss_function": "weighted_cross_entropy", "accuracy_test": 87.69, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 92.175, "regularizer": {"lambda": 0.01, "type": "max-b", "b": 64}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 85.38}, {"fault_rate": 0.5, "accuracy": 85.34}, {"fault_rate": 1.0, "accuracy": 84.91}, {"fault_rate": 1.5, "accuracy": 84.61}, {"fault_rate": 2.0, "accuracy": 83.75}, {"fault_rate": 2.5, "accuracy": 82.85}, {"fault_rate": 3.0, "accuracy": 81.93}, {"fault_rate": 3.5, "accuracy": 79.78}, {"fault_rate": 4.0, "accuracy": 77.66999999999999}, {"fault_rate": 4.5, "accuracy": 75.05}, {"fault_rate": 5.0, "accuracy": 71.23}, {"fault_rate": 5.5, "accuracy": 66.32000000000001}, {"fault_rate": 6.0, "accuracy": 61.53999999999999}, {"fault_rate": 6.5, "accuracy": 56.379999999999995}, {"fault_rate": 7.0, "accuracy": 52.03}, {"fault_rate": 7.5, "accuracy": 46.400000000000006}, {"fault_rate": 8.0, "accuracy": 41.43}, {"fault_rate": 8.5, "accuracy": 38.019999999999996}, {"fault_rate": 9.0, "accuracy": 33.53}, {"fault_rate": 9.5, "accuracy": 29.659999999999997}, {"fault_rate": 10.0, "accuracy": 27.279999999999998}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.749775230884552}, {"b": 4, "robustness": 0.7495083808898926}, {"b": 8, "robustness": 0.7489690780639648}, {"b": 16, "robustness": 0.7474212646484375}, {"b": 32, "robustness": 0.7403228282928467}, {"b": 64, "robustness": 0.7267639636993408}], "fit_time": 0, "experiment_id": 21, "complexity": 39.1307580388214, "loss_function": "weighted_cross_entropy", "accuracy_test": 85.38, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 96.625, "regularizer": {"lambda": 0.0001, "type": "max-b", "b": 128}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.35}, {"fault_rate": 0.5, "accuracy": 87.59}, {"fault_rate": 1.0, "accuracy": 87.2}, {"fault_rate": 1.5, "accuracy": 86.69}, {"fault_rate": 2.0, "accuracy": 86.04}, {"fault_rate": 2.5, "accuracy": 85.53}, {"fault_rate": 3.0, "accuracy": 84.84}, {"fault_rate": 3.5, "accuracy": 83.89}, {"fault_rate": 4.0, "accuracy": 82.86}, {"fault_rate": 4.5, "accuracy": 81.82000000000001}, {"fault_rate": 5.0, "accuracy": 80.47}, {"fault_rate": 5.5, "accuracy": 78.81}, {"fault_rate": 6.0, "accuracy": 77.17}, {"fault_rate": 6.5, "accuracy": 74.63}, {"fault_rate": 7.0, "accuracy": 71.72}, {"fault_rate": 7.5, "accuracy": 69.43}, {"fault_rate": 8.0, "accuracy": 65.45}, {"fault_rate": 8.5, "accuracy": 62.470000000000006}, {"fault_rate": 9.0, "accuracy": 58.3}, {"fault_rate": 9.5, "accuracy": 53.6}, {"fault_rate": 10.0, "accuracy": 50.54}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6664891242980957}, {"b": 4, "robustness": 0.6655963063240051}, {"b": 8, "robustness": 0.6645097136497498}, {"b": 16, "robustness": 0.6624794006347656}, {"b": 32, "robustness": 0.6582292914390564}, {"b": 64, "robustness": 0.6491977572441101}], "fit_time": 0, "experiment_id": 22, "complexity": 32.04878366835562, "loss_function": "weighted_cross_entropy", "accuracy_test": 88.35, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 82.69833333333332, "regularizer": {"lambda": 0.001, "type": "max-b", "b": 128}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 80.61}, {"fault_rate": 0.5, "accuracy": 80.75}, {"fault_rate": 1.0, "accuracy": 80.74}, {"fault_rate": 1.5, "accuracy": 80.76}, {"fault_rate": 2.0, "accuracy": 80.56}, {"fault_rate": 2.5, "accuracy": 80.53}, {"fault_rate": 3.0, "accuracy": 80.25999999999999}, {"fault_rate": 3.5, "accuracy": 80.07}, {"fault_rate": 4.0, "accuracy": 79.64}, {"fault_rate": 4.5, "accuracy": 79.27}, {"fault_rate": 5.0, "accuracy": 79.2}, {"fault_rate": 5.5, "accuracy": 79.14999999999999}, {"fault_rate": 6.0, "accuracy": 78.41}, {"fault_rate": 6.5, "accuracy": 78.01}, {"fault_rate": 7.0, "accuracy": 77.52}, {"fault_rate": 7.5, "accuracy": 76.92999999999999}, {"fault_rate": 8.0, "accuracy": 75.94}, {"fault_rate": 8.5, "accuracy": 75.44}, {"fault_rate": 9.0, "accuracy": 75.08}, {"fault_rate": 9.5, "accuracy": 74.35000000000001}, {"fault_rate": 10.0, "accuracy": 73.07000000000001}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6661106944084167}, {"b": 4, "robustness": 0.6654894948005676}, {"b": 8, "robustness": 0.6642867922782898}, {"b": 16, "robustness": 0.6619582176208496}, {"b": 32, "robustness": 0.6571633219718933}, {"b": 64, "robustness": 0.6462997794151306}], "fit_time": 0, "experiment_id": 24, "complexity": 34.92842061900852, "loss_function": "weighted_cross_entropy", "accuracy_test": 80.61, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 82.63166666666667, "regularizer": {"lambda": 0.001, "type": "max-b", "b": 128}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 81.37}, {"fault_rate": 0.5, "accuracy": 80.81}, {"fault_rate": 1.0, "accuracy": 80.9}, {"fault_rate": 1.5, "accuracy": 80.28999999999999}, {"fault_rate": 2.0, "accuracy": 80.49}, {"fault_rate": 2.5, "accuracy": 80.27}, {"fault_rate": 3.0, "accuracy": 80.17999999999999}, {"fault_rate": 3.5, "accuracy": 79.95}, {"fault_rate": 4.0, "accuracy": 79.3}, {"fault_rate": 4.5, "accuracy": 79.16}, {"fault_rate": 5.0, "accuracy": 78.4}, {"fault_rate": 5.5, "accuracy": 77.64}, {"fault_rate": 6.0, "accuracy": 77.17}, {"fault_rate": 6.5, "accuracy": 76.62}, {"fault_rate": 7.0, "accuracy": 75.44}, {"fault_rate": 7.5, "accuracy": 74.31}, {"fault_rate": 8.0, "accuracy": 73.96000000000001}, {"fault_rate": 8.5, "accuracy": 72.47}, {"fault_rate": 9.0, "accuracy": 71.2}, {"fault_rate": 9.5, "accuracy": 70.03}, {"fault_rate": 10.0, "accuracy": 69.06}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.666059672832489}, {"b": 4, "robustness": 0.6654403805732727}, {"b": 8, "robustness": 0.6642875671386719}, {"b": 16, "robustness": 0.6618524193763733}, {"b": 32, "robustness": 0.6569914221763611}, {"b": 64, "robustness": 0.646172285079956}], "fit_time": 0, "experiment_id": 24, "complexity": 34.68671164645806, "loss_function": "weighted_cross_entropy", "accuracy_test": 81.37, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 98.85166666666667, "regularizer": {"lambda": 0.0001, "type": "max-b", "b": 128}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.72}, {"fault_rate": 0.5, "accuracy": 88.47}, {"fault_rate": 1.0, "accuracy": 88.14}, {"fault_rate": 1.5, "accuracy": 87.89}, {"fault_rate": 2.0, "accuracy": 87.42999999999999}, {"fault_rate": 2.5, "accuracy": 86.24000000000001}, {"fault_rate": 3.0, "accuracy": 84.93}, {"fault_rate": 3.5, "accuracy": 83.33}, {"fault_rate": 4.0, "accuracy": 79.56}, {"fault_rate": 4.5, "accuracy": 76.34}, {"fault_rate": 5.0, "accuracy": 71.31}, {"fault_rate": 5.5, "accuracy": 64.47}, {"fault_rate": 6.0, "accuracy": 56.85}, {"fault_rate": 6.5, "accuracy": 51.68000000000001}, {"fault_rate": 7.0, "accuracy": 44.14}, {"fault_rate": 7.5, "accuracy": 40.14}, {"fault_rate": 8.0, "accuracy": 36.559999999999995}, {"fault_rate": 8.5, "accuracy": 32.879999999999995}, {"fault_rate": 9.0, "accuracy": 29.03}, {"fault_rate": 9.5, "accuracy": 26.33}, {"fault_rate": 10.0, "accuracy": 24.55}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.7491134405136108}, {"b": 4, "robustness": 0.7482579946517944}, {"b": 8, "robustness": 0.7464856505393982}, {"b": 16, "robustness": 0.7429535984992981}, {"b": 32, "robustness": 0.7355136871337891}, {"b": 64, "robustness": 0.7171323299407959}], "fit_time": 0, "experiment_id": 23, "complexity": 36.819193277468926, "loss_function": "weighted_cross_entropy", "accuracy_test": 88.72, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 92.99, "regularizer": {"lambda": 0.01, "type": "max-b", "b": 64}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 85.8}, {"fault_rate": 0.5, "accuracy": 85.69}, {"fault_rate": 1.0, "accuracy": 85.26}, {"fault_rate": 1.5, "accuracy": 84.50999999999999}, {"fault_rate": 2.0, "accuracy": 84.16}, {"fault_rate": 2.5, "accuracy": 82.89999999999999}, {"fault_rate": 3.0, "accuracy": 81.55}, {"fault_rate": 3.5, "accuracy": 79.41}, {"fault_rate": 4.0, "accuracy": 76.88000000000001}, {"fault_rate": 4.5, "accuracy": 73.75}, {"fault_rate": 5.0, "accuracy": 68.97999999999999}, {"fault_rate": 5.5, "accuracy": 63.75999999999999}, {"fault_rate": 6.0, "accuracy": 59.28}, {"fault_rate": 6.5, "accuracy": 52.2}, {"fault_rate": 7.0, "accuracy": 47.22}, {"fault_rate": 7.5, "accuracy": 41.11}, {"fault_rate": 8.0, "accuracy": 35.92}, {"fault_rate": 8.5, "accuracy": 31.56}, {"fault_rate": 9.0, "accuracy": 28.84}, {"fault_rate": 9.5, "accuracy": 26.25}, {"fault_rate": 10.0, "accuracy": 24.92}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.7496585845947266}, {"b": 4, "robustness": 0.7492621541023254}, {"b": 8, "robustness": 0.7483289837837219}, {"b": 16, "robustness": 0.7463762164115906}, {"b": 32, "robustness": 0.7419562339782715}, {"b": 64, "robustness": 0.7294633388519287}], "fit_time": 0, "experiment_id": 21, "complexity": 38.76590294771925, "loss_function": "weighted_cross_entropy", "accuracy_test": 85.8, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 24.965, "regularizer": {"lambda": 0.01, "type": "max-b", "b": 128}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 25.06}, {"fault_rate": 0.5, "accuracy": 25.15}, {"fault_rate": 1.0, "accuracy": 25.21}, {"fault_rate": 1.5, "accuracy": 25.11}, {"fault_rate": 2.0, "accuracy": 25.09}, {"fault_rate": 2.5, "accuracy": 25.019999999999996}, {"fault_rate": 3.0, "accuracy": 24.9}, {"fault_rate": 3.5, "accuracy": 24.81}, {"fault_rate": 4.0, "accuracy": 24.5}, {"fault_rate": 4.5, "accuracy": 24.529999999999998}, {"fault_rate": 5.0, "accuracy": 24.22}, {"fault_rate": 5.5, "accuracy": 23.919999999999998}, {"fault_rate": 6.0, "accuracy": 23.76}, {"fault_rate": 6.5, "accuracy": 23.380000000000003}, {"fault_rate": 7.0, "accuracy": 22.93}, {"fault_rate": 7.5, "accuracy": 22.68}, {"fault_rate": 8.0, "accuracy": 22.13}, {"fault_rate": 8.5, "accuracy": 20.979999999999997}, {"fault_rate": 9.0, "accuracy": 21.38}, {"fault_rate": 9.5, "accuracy": 20.93}, {"fault_rate": 10.0, "accuracy": 20.71}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6673169732093811}, {"b": 4, "robustness": 0.6666392683982849}, {"b": 8, "robustness": 0.6666133403778076}, {"b": 16, "robustness": 0.6665573120117188}, {"b": 32, "robustness": 0.6663909554481506}, {"b": 64, "robustness": 0.6660693287849426}], "fit_time": 0, "experiment_id": 26, "complexity": 30.433122771882353, "loss_function": "weighted_cross_entropy", "accuracy_test": 25.06, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 93.085, "regularizer": {"lambda": 0.001, "type": "max-b", "b": 128}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 85.26}, {"fault_rate": 0.5, "accuracy": 85.04}, {"fault_rate": 1.0, "accuracy": 84.74000000000001}, {"fault_rate": 1.5, "accuracy": 84.32}, {"fault_rate": 2.0, "accuracy": 83.52000000000001}, {"fault_rate": 2.5, "accuracy": 83.2}, {"fault_rate": 3.0, "accuracy": 81.74}, {"fault_rate": 3.5, "accuracy": 79.27}, {"fault_rate": 4.0, "accuracy": 75.26}, {"fault_rate": 4.5, "accuracy": 69.66}, {"fault_rate": 5.0, "accuracy": 61.56}, {"fault_rate": 5.5, "accuracy": 52.300000000000004}, {"fault_rate": 6.0, "accuracy": 45.019999999999996}, {"fault_rate": 6.5, "accuracy": 39.47}, {"fault_rate": 7.0, "accuracy": 33.72}, {"fault_rate": 7.5, "accuracy": 30.3}, {"fault_rate": 8.0, "accuracy": 27.439999999999998}, {"fault_rate": 8.5, "accuracy": 24.41}, {"fault_rate": 9.0, "accuracy": 22.55}, {"fault_rate": 9.5, "accuracy": 20.97}, {"fault_rate": 10.0, "accuracy": 19.66}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.7495182752609253}, {"b": 4, "robustness": 0.7490653991699219}, {"b": 8, "robustness": 0.7481245398521423}, {"b": 16, "robustness": 0.7460728883743286}, {"b": 32, "robustness": 0.7406903505325317}, {"b": 64, "robustness": 0.7305266857147217}], "fit_time": 0, "experiment_id": 25, "complexity": 40.845484971039475, "loss_function": "weighted_cross_entropy", "accuracy_test": 85.26, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 98.92833333333333, "regularizer": {"lambda": 0.0001, "type": "max-b", "b": 128}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.05}, {"fault_rate": 0.5, "accuracy": 88.62}, {"fault_rate": 1.0, "accuracy": 88.53}, {"fault_rate": 1.5, "accuracy": 88.07000000000001}, {"fault_rate": 2.0, "accuracy": 87.26}, {"fault_rate": 2.5, "accuracy": 86.00999999999999}, {"fault_rate": 3.0, "accuracy": 83.89999999999999}, {"fault_rate": 3.5, "accuracy": 80.67999999999999}, {"fault_rate": 4.0, "accuracy": 75.56}, {"fault_rate": 4.5, "accuracy": 70.53}, {"fault_rate": 5.0, "accuracy": 63.690000000000005}, {"fault_rate": 5.5, "accuracy": 56.330000000000005}, {"fault_rate": 6.0, "accuracy": 49.059999999999995}, {"fault_rate": 6.5, "accuracy": 44.879999999999995}, {"fault_rate": 7.0, "accuracy": 37.57}, {"fault_rate": 7.5, "accuracy": 33.019999999999996}, {"fault_rate": 8.0, "accuracy": 29.509999999999998}, {"fault_rate": 8.5, "accuracy": 25.040000000000003}, {"fault_rate": 9.0, "accuracy": 23.69}, {"fault_rate": 9.5, "accuracy": 21.790000000000003}, {"fault_rate": 10.0, "accuracy": 20.810000000000002}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.7487888336181641}, {"b": 4, "robustness": 0.7475515604019165}, {"b": 8, "robustness": 0.7451025247573853}, {"b": 16, "robustness": 0.7402751445770264}, {"b": 32, "robustness": 0.7302107214927673}, {"b": 64, "robustness": 0.7073771953582764}], "fit_time": 0, "experiment_id": 23, "complexity": 36.95773082728059, "loss_function": "weighted_cross_entropy", "accuracy_test": 89.05, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 94.52666666666667, "regularizer": {"p": 0.2, "type": "flip"}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.16}, {"fault_rate": 0.5, "accuracy": 89.07000000000001}, {"fault_rate": 1.0, "accuracy": 89.44}, {"fault_rate": 1.5, "accuracy": 89.49000000000001}, {"fault_rate": 2.0, "accuracy": 89.2}, {"fault_rate": 2.5, "accuracy": 89.11}, {"fault_rate": 3.0, "accuracy": 89.21}, {"fault_rate": 3.5, "accuracy": 88.79}, {"fault_rate": 4.0, "accuracy": 89.22}, {"fault_rate": 4.5, "accuracy": 88.9}, {"fault_rate": 5.0, "accuracy": 88.88000000000001}, {"fault_rate": 5.5, "accuracy": 88.9}, {"fault_rate": 6.0, "accuracy": 88.89}, {"fault_rate": 6.5, "accuracy": 88.53}, {"fault_rate": 7.0, "accuracy": 88.69}, {"fault_rate": 7.5, "accuracy": 88.27000000000001}, {"fault_rate": 8.0, "accuracy": 88.28}, {"fault_rate": 8.5, "accuracy": 87.77000000000001}, {"fault_rate": 9.0, "accuracy": 87.67}, {"fault_rate": 9.5, "accuracy": 87.6}, {"fault_rate": 10.0, "accuracy": 87.49}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6616328358650208}, {"b": 4, "robustness": 0.6565741896629333}, {"b": 8, "robustness": 0.6463525295257568}, {"b": 16, "robustness": 0.6258038878440857}, {"b": 32, "robustness": 0.5855780839920044}, {"b": 64, "robustness": 0.5074724555015564}], "fit_time": 4746.283040046692, "experiment_id": 8, "complexity": 27.04982990730563, "loss_function": "weighted_cross_entropy", "accuracy_test": 89.16, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_mlp", "accuracy_train": 24.376666666666665, "regularizer": {"lambda": 0.01, "type": "max-b", "b": 128}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 24.6}, {"fault_rate": 0.5, "accuracy": 24.67}, {"fault_rate": 1.0, "accuracy": 24.89}, {"fault_rate": 1.5, "accuracy": 25.05}, {"fault_rate": 2.0, "accuracy": 24.959999999999997}, {"fault_rate": 2.5, "accuracy": 25.11}, {"fault_rate": 3.0, "accuracy": 24.990000000000002}, {"fault_rate": 3.5, "accuracy": 25.019999999999996}, {"fault_rate": 4.0, "accuracy": 25.03}, {"fault_rate": 4.5, "accuracy": 24.77}, {"fault_rate": 5.0, "accuracy": 24.79}, {"fault_rate": 5.5, "accuracy": 24.13}, {"fault_rate": 6.0, "accuracy": 23.46}, {"fault_rate": 6.5, "accuracy": 23.06}, {"fault_rate": 7.0, "accuracy": 22.56}, {"fault_rate": 7.5, "accuracy": 22.09}, {"fault_rate": 8.0, "accuracy": 21.77}, {"fault_rate": 8.5, "accuracy": 20.830000000000002}, {"fault_rate": 9.0, "accuracy": 20.45}, {"fault_rate": 9.5, "accuracy": 20.07}, {"fault_rate": 10.0, "accuracy": 19.37}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.6672897934913635}, {"b": 4, "robustness": 0.666576087474823}, {"b": 8, "robustness": 0.666484534740448}, {"b": 16, "robustness": 0.6663185954093933}, {"b": 32, "robustness": 0.6658720970153809}, {"b": 64, "robustness": 0.6649227142333984}], "fit_time": 0, "experiment_id": 26, "complexity": 30.307777091264555, "loss_function": "weighted_cross_entropy", "accuracy_test": 24.6, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 92.66, "regularizer": {"lambda": 0.001, "type": "max-b", "b": 128}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 85.15}, {"fault_rate": 0.5, "accuracy": 85.32}, {"fault_rate": 1.0, "accuracy": 84.89}, {"fault_rate": 1.5, "accuracy": 84.48}, {"fault_rate": 2.0, "accuracy": 84.42}, {"fault_rate": 2.5, "accuracy": 83.31}, {"fault_rate": 3.0, "accuracy": 82.31}, {"fault_rate": 3.5, "accuracy": 80.66}, {"fault_rate": 4.0, "accuracy": 77.79}, {"fault_rate": 4.5, "accuracy": 73.97}, {"fault_rate": 5.0, "accuracy": 70.19}, {"fault_rate": 5.5, "accuracy": 65.06}, {"fault_rate": 6.0, "accuracy": 60.150000000000006}, {"fault_rate": 6.5, "accuracy": 55.87}, {"fault_rate": 7.0, "accuracy": 51.18000000000001}, {"fault_rate": 7.5, "accuracy": 47.260000000000005}, {"fault_rate": 8.0, "accuracy": 43.01}, {"fault_rate": 8.5, "accuracy": 38.690000000000005}, {"fault_rate": 9.0, "accuracy": 35.4}, {"fault_rate": 9.5, "accuracy": 33.239999999999995}, {"fault_rate": 10.0, "accuracy": 30.97}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.749494194984436}, {"b": 4, "robustness": 0.7488738298416138}, {"b": 8, "robustness": 0.7482209205627441}, {"b": 16, "robustness": 0.7468669414520264}, {"b": 32, "robustness": 0.7408742904663086}, {"b": 64, "robustness": 0.7311046123504639}], "fit_time": 0, "experiment_id": 25, "complexity": 41.08184083291899, "loss_function": "weighted_cross_entropy", "accuracy_test": 85.15, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 83.66333333333333, "regularizer": {"lambda": 0.01, "type": "max-b", "b": 128}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 81.17999999999999}, {"fault_rate": 0.5, "accuracy": 81.15}, {"fault_rate": 1.0, "accuracy": 81.38}, {"fault_rate": 1.5, "accuracy": 80.95}, {"fault_rate": 2.0, "accuracy": 80.61}, {"fault_rate": 2.5, "accuracy": 80.24}, {"fault_rate": 3.0, "accuracy": 79.57}, {"fault_rate": 3.5, "accuracy": 79.33}, {"fault_rate": 4.0, "accuracy": 78.22}, {"fault_rate": 4.5, "accuracy": 77.19}, {"fault_rate": 5.0, "accuracy": 75.31}, {"fault_rate": 5.5, "accuracy": 73.83}, {"fault_rate": 6.0, "accuracy": 71.15}, {"fault_rate": 6.5, "accuracy": 68.23}, {"fault_rate": 7.0, "accuracy": 65.64999999999999}, {"fault_rate": 7.5, "accuracy": 60.61}, {"fault_rate": 8.0, "accuracy": 57.54}, {"fault_rate": 8.5, "accuracy": 54.190000000000005}, {"fault_rate": 9.0, "accuracy": 52.410000000000004}, {"fault_rate": 9.5, "accuracy": 49.29}, {"fault_rate": 10.0, "accuracy": 46.98}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.7497075796127319}, {"b": 4, "robustness": 0.7494317889213562}, {"b": 8, "robustness": 0.748815655708313}, {"b": 16, "robustness": 0.7476324439048767}, {"b": 32, "robustness": 0.7445403933525085}, {"b": 64, "robustness": 0.7362233996391296}], "fit_time": 0, "experiment_id": 27, "complexity": 41.27245621621511, "loss_function": "weighted_cross_entropy", "accuracy_test": 81.17999999999999, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 80.23166666666667, "regularizer": {"lambda": 0.01, "type": "max-b", "b": 128}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 78.38000000000001}, {"fault_rate": 0.5, "accuracy": 78.36999999999999}, {"fault_rate": 1.0, "accuracy": 78.13}, {"fault_rate": 1.5, "accuracy": 77.89}, {"fault_rate": 2.0, "accuracy": 77.68}, {"fault_rate": 2.5, "accuracy": 77.24}, {"fault_rate": 3.0, "accuracy": 76.35}, {"fault_rate": 3.5, "accuracy": 75.57000000000001}, {"fault_rate": 4.0, "accuracy": 74.42999999999999}, {"fault_rate": 4.5, "accuracy": 73.34}, {"fault_rate": 5.0, "accuracy": 72.25}, {"fault_rate": 5.5, "accuracy": 70.55}, {"fault_rate": 6.0, "accuracy": 68.84}, {"fault_rate": 6.5, "accuracy": 66.82000000000001}, {"fault_rate": 7.0, "accuracy": 64.19}, {"fault_rate": 7.5, "accuracy": 61.4}, {"fault_rate": 8.0, "accuracy": 58.330000000000005}, {"fault_rate": 8.5, "accuracy": 54.49}, {"fault_rate": 9.0, "accuracy": 50.339999999999996}, {"fault_rate": 9.5, "accuracy": 46.0}, {"fault_rate": 10.0, "accuracy": 40.79}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.749534010887146}, {"b": 4, "robustness": 0.7490496635437012}, {"b": 8, "robustness": 0.7481184005737305}, {"b": 16, "robustness": 0.746464192867279}, {"b": 32, "robustness": 0.7426093220710754}, {"b": 64, "robustness": 0.7332245111465454}], "fit_time": 0, "experiment_id": 27, "complexity": 41.58041252001164, "loss_function": "weighted_cross_entropy", "accuracy_test": 78.38000000000001, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 98.76666666666667, "regularizer": {"p": 0.01, "type": "flip"}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.57}, {"fault_rate": 0.5, "accuracy": 90.61}, {"fault_rate": 1.0, "accuracy": 90.7}, {"fault_rate": 1.5, "accuracy": 90.44}, {"fault_rate": 2.0, "accuracy": 90.35}, {"fault_rate": 2.5, "accuracy": 90.2}, {"fault_rate": 3.0, "accuracy": 90.08}, {"fault_rate": 3.5, "accuracy": 90.13}, {"fault_rate": 4.0, "accuracy": 89.84}, {"fault_rate": 4.5, "accuracy": 89.72}, {"fault_rate": 5.0, "accuracy": 89.73}, {"fault_rate": 5.5, "accuracy": 89.55}, {"fault_rate": 6.0, "accuracy": 89.46}, {"fault_rate": 6.5, "accuracy": 89.19}, {"fault_rate": 7.0, "accuracy": 89.07000000000001}, {"fault_rate": 7.5, "accuracy": 89.03}, {"fault_rate": 8.0, "accuracy": 88.42}, {"fault_rate": 8.5, "accuracy": 88.42999999999999}, {"fault_rate": 9.0, "accuracy": 87.67}, {"fault_rate": 9.5, "accuracy": 87.63}, {"fault_rate": 10.0, "accuracy": 87.01}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.7350013256072998}, {"b": 4, "robustness": 0.7202169895172119}, {"b": 8, "robustness": 0.6888521909713745}, {"b": 16, "robustness": 0.6340653300285339}, {"b": 32, "robustness": 0.5383069515228271}, {"b": 64, "robustness": 0.4035189747810364}], "fit_time": 5513.99757194519, "experiment_id": 3, "complexity": 29.080489197612245, "loss_function": "weighted_cross_entropy", "accuracy_test": 90.57, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 98.83666666666666, "regularizer": {"p": 0.05, "type": "flip"}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.09}, {"fault_rate": 0.5, "accuracy": 91.19}, {"fault_rate": 1.0, "accuracy": 91.2}, {"fault_rate": 1.5, "accuracy": 90.99000000000001}, {"fault_rate": 2.0, "accuracy": 90.83}, {"fault_rate": 2.5, "accuracy": 90.8}, {"fault_rate": 3.0, "accuracy": 90.75999999999999}, {"fault_rate": 3.5, "accuracy": 90.94}, {"fault_rate": 4.0, "accuracy": 90.53}, {"fault_rate": 4.5, "accuracy": 90.46}, {"fault_rate": 5.0, "accuracy": 90.61}, {"fault_rate": 5.5, "accuracy": 90.08}, {"fault_rate": 6.0, "accuracy": 90.12}, {"fault_rate": 6.5, "accuracy": 89.81}, {"fault_rate": 7.0, "accuracy": 89.81}, {"fault_rate": 7.5, "accuracy": 90.13}, {"fault_rate": 8.0, "accuracy": 89.53}, {"fault_rate": 8.5, "accuracy": 89.42}, {"fault_rate": 9.0, "accuracy": 89.25}, {"fault_rate": 9.5, "accuracy": 89.23}, {"fault_rate": 10.0, "accuracy": 89.16}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.7336126565933228}, {"b": 4, "robustness": 0.7164861559867859}, {"b": 8, "robustness": 0.6846930384635925}, {"b": 16, "robustness": 0.6206678748130798}, {"b": 32, "robustness": 0.5215036869049072}, {"b": 64, "robustness": 0.3756334185600281}], "fit_time": 5664.751236915588, "experiment_id": 5, "complexity": 29.262836712856547, "loss_function": "weighted_cross_entropy", "accuracy_test": 91.09, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 97.92166666666667, "regularizer": {"p": 0.1, "type": "flip"}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.55}, {"fault_rate": 0.5, "accuracy": 91.57}, {"fault_rate": 1.0, "accuracy": 91.52}, {"fault_rate": 1.5, "accuracy": 91.69}, {"fault_rate": 2.0, "accuracy": 91.53999999999999}, {"fault_rate": 2.5, "accuracy": 91.47}, {"fault_rate": 3.0, "accuracy": 91.56}, {"fault_rate": 3.5, "accuracy": 91.34}, {"fault_rate": 4.0, "accuracy": 91.27}, {"fault_rate": 4.5, "accuracy": 91.28}, {"fault_rate": 5.0, "accuracy": 91.25999999999999}, {"fault_rate": 5.5, "accuracy": 90.97}, {"fault_rate": 6.0, "accuracy": 91.27}, {"fault_rate": 6.5, "accuracy": 90.89}, {"fault_rate": 7.0, "accuracy": 91.07}, {"fault_rate": 7.5, "accuracy": 91.03999999999999}, {"fault_rate": 8.0, "accuracy": 90.7}, {"fault_rate": 8.5, "accuracy": 90.81}, {"fault_rate": 9.0, "accuracy": 90.48}, {"fault_rate": 9.5, "accuracy": 90.71000000000001}, {"fault_rate": 10.0, "accuracy": 90.58}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.732763409614563}, {"b": 4, "robustness": 0.7159737944602966}, {"b": 8, "robustness": 0.6835210919380188}, {"b": 16, "robustness": 0.6193817257881165}, {"b": 32, "robustness": 0.5104841589927673}, {"b": 64, "robustness": 0.36653536558151245}], "fit_time": 5651.955233335495, "experiment_id": 7, "complexity": 29.41272465727325, "loss_function": "weighted_cross_entropy", "accuracy_test": 91.55, "run_id": 1, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 94.70666666666666, "regularizer": {"p": 0.2, "type": "flip"}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.8}, {"fault_rate": 0.5, "accuracy": 90.81}, {"fault_rate": 1.0, "accuracy": 90.74}, {"fault_rate": 1.5, "accuracy": 90.66}, {"fault_rate": 2.0, "accuracy": 90.57}, {"fault_rate": 2.5, "accuracy": 90.86}, {"fault_rate": 3.0, "accuracy": 90.71000000000001}, {"fault_rate": 3.5, "accuracy": 90.56}, {"fault_rate": 4.0, "accuracy": 90.55}, {"fault_rate": 4.5, "accuracy": 90.64999999999999}, {"fault_rate": 5.0, "accuracy": 90.68}, {"fault_rate": 5.5, "accuracy": 90.63}, {"fault_rate": 6.0, "accuracy": 90.73}, {"fault_rate": 6.5, "accuracy": 90.49000000000001}, {"fault_rate": 7.0, "accuracy": 90.7}, {"fault_rate": 7.5, "accuracy": 90.42999999999999}, {"fault_rate": 8.0, "accuracy": 90.36}, {"fault_rate": 8.5, "accuracy": 90.28}, {"fault_rate": 9.0, "accuracy": 90.11}, {"fault_rate": 9.5, "accuracy": 90.2}, {"fault_rate": 10.0, "accuracy": 90.19}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.7335220575332642}, {"b": 4, "robustness": 0.7170022130012512}, {"b": 8, "robustness": 0.6851372122764587}, {"b": 16, "robustness": 0.6233597993850708}, {"b": 32, "robustness": 0.5240862965583801}, {"b": 64, "robustness": 0.395597368478775}], "fit_time": 5883.815407276154, "experiment_id": 9, "complexity": 29.7205064541457, "loss_function": "weighted_cross_entropy", "accuracy_test": 90.8, "run_id": 0, "model": "RobustNN"}
{"base_estimator": "model_cnn", "accuracy_train": 94.76333333333334, "regularizer": {"p": 0.2, "type": "flip"}, "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.56}, {"fault_rate": 0.5, "accuracy": 90.63}, {"fault_rate": 1.0, "accuracy": 90.66}, {"fault_rate": 1.5, "accuracy": 90.58}, {"fault_rate": 2.0, "accuracy": 90.52}, {"fault_rate": 2.5, "accuracy": 90.52}, {"fault_rate": 3.0, "accuracy": 90.64}, {"fault_rate": 3.5, "accuracy": 90.5}, {"fault_rate": 4.0, "accuracy": 90.51}, {"fault_rate": 4.5, "accuracy": 90.5}, {"fault_rate": 5.0, "accuracy": 90.59}, {"fault_rate": 5.5, "accuracy": 90.60000000000001}, {"fault_rate": 6.0, "accuracy": 90.47}, {"fault_rate": 6.5, "accuracy": 90.55}, {"fault_rate": 7.0, "accuracy": 90.38000000000001}, {"fault_rate": 7.5, "accuracy": 90.39}, {"fault_rate": 8.0, "accuracy": 90.31}, {"fault_rate": 8.5, "accuracy": 90.32}, {"fault_rate": 9.0, "accuracy": 90.2}, {"fault_rate": 9.5, "accuracy": 90.2}, {"fault_rate": 10.0, "accuracy": 90.2}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 14374933.0, "MAC": 6487007, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}, "robustness_test": [{"b": 2, "robustness": 0.732545793056488}, {"b": 4, "robustness": 0.7145177721977234}, {"b": 8, "robustness": 0.6805048584938049}, {"b": 16, "robustness": 0.6160570383071899}, {"b": 32, "robustness": 0.5154216885566711}, {"b": 64, "robustness": 0.38948947191238403}], "fit_time": 5743.296168088913, "experiment_id": 9, "complexity": 29.700225397420866, "loss_function": "weighted_cross_entropy", "accuracy_test": 90.56, "run_id": 1, "model": "RobustNN"}


==> plots/cifarsilvester.jsonl <==
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.8865888118743896}, {"b": 4, "robustness": 0.8668795824050903}, {"b": 8, "robustness": 0.8414278626441956}, {"b": 16, "robustness": 0.794269859790802}, {"b": 32, "robustness": 0.7013524770736694}, {"b": 64, "robustness": 0.5270970463752747}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 80.13}, {"fault_rate": 0.5, "accuracy": 79.35}, {"fault_rate": 1.0, "accuracy": 78.78}, {"fault_rate": 1.5, "accuracy": 77.10000000000001}, {"fault_rate": 2.0, "accuracy": 76.05}, {"fault_rate": 2.5, "accuracy": 74.17}, {"fault_rate": 3.0, "accuracy": 72.99}, {"fault_rate": 3.5, "accuracy": 71.54}, {"fault_rate": 4.0, "accuracy": 68.84}, {"fault_rate": 4.5, "accuracy": 68.21000000000001}, {"fault_rate": 5.0, "accuracy": 65.29}, {"fault_rate": 5.5, "accuracy": 63.17}, {"fault_rate": 6.0, "accuracy": 58.830000000000005}, {"fault_rate": 6.5, "accuracy": 56.269999999999996}, {"fault_rate": 7.0, "accuracy": 54.04}, {"fault_rate": 7.5, "accuracy": 51.23}, {"fault_rate": 8.0, "accuracy": 48.309999999999995}, {"fault_rate": 8.5, "accuracy": 45.35}, {"fault_rate": 9.0, "accuracy": 42.95}, {"fault_rate": 9.5, "accuracy": 39.11}, {"fault_rate": 10.0, "accuracy": 37.330000000000005}], "experiment_id": 0, "run_id": 0, "accuracy_train": 99.998, "accuracy_test": 80.13, "complexity": 75.27231590767138, "MAC": 14834847, "param": 1073173.0, "fit_time": 92860.45035219193}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.1, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.8991017937660217}, {"b": 4, "robustness": 0.8737803101539612}, {"b": 8, "robustness": 0.8500292301177979}, {"b": 16, "robustness": 0.8078128695487976}, {"b": 32, "robustness": 0.7281520366668701}, {"b": 64, "robustness": 0.5783607959747314}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 77.86}, {"fault_rate": 0.5, "accuracy": 77.75999999999999}, {"fault_rate": 1.0, "accuracy": 77.18}, {"fault_rate": 1.5, "accuracy": 76.66}, {"fault_rate": 2.0, "accuracy": 75.86}, {"fault_rate": 2.5, "accuracy": 74.91}, {"fault_rate": 3.0, "accuracy": 73.86}, {"fault_rate": 3.5, "accuracy": 73.11}, {"fault_rate": 4.0, "accuracy": 72.41}, {"fault_rate": 4.5, "accuracy": 70.27}, {"fault_rate": 5.0, "accuracy": 68.73}, {"fault_rate": 5.5, "accuracy": 67.86}, {"fault_rate": 6.0, "accuracy": 66.16}, {"fault_rate": 6.5, "accuracy": 64.35}, {"fault_rate": 7.0, "accuracy": 63.0}, {"fault_rate": 7.5, "accuracy": 60.97}, {"fault_rate": 8.0, "accuracy": 59.41}, {"fault_rate": 8.5, "accuracy": 55.65}, {"fault_rate": 9.0, "accuracy": 54.910000000000004}, {"fault_rate": 9.5, "accuracy": 51.28}, {"fault_rate": 10.0, "accuracy": 48.53}], "experiment_id": 3, "run_id": 0, "accuracy_train": 99.99, "accuracy_test": 77.86, "complexity": 77.60921583329213, "MAC": 14834847, "param": 1073173.0, "fit_time": 112644.30928063393}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.05, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.8944908976554871}, {"b": 4, "robustness": 0.8723005652427673}, {"b": 8, "robustness": 0.8461729884147644}, {"b": 16, "robustness": 0.8019444942474365}, {"b": 32, "robustness": 0.716433584690094}, {"b": 64, "robustness": 0.5561226606369019}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 79.3}, {"fault_rate": 0.5, "accuracy": 78.71000000000001}, {"fault_rate": 1.0, "accuracy": 77.91}, {"fault_rate": 1.5, "accuracy": 77.13}, {"fault_rate": 2.0, "accuracy": 76.64}, {"fault_rate": 2.5, "accuracy": 75.89}, {"fault_rate": 3.0, "accuracy": 74.45}, {"fault_rate": 3.5, "accuracy": 72.69}, {"fault_rate": 4.0, "accuracy": 71.98}, {"fault_rate": 4.5, "accuracy": 69.81}, {"fault_rate": 5.0, "accuracy": 68.08}, {"fault_rate": 5.5, "accuracy": 66.13}, {"fault_rate": 6.0, "accuracy": 64.7}, {"fault_rate": 6.5, "accuracy": 61.370000000000005}, {"fault_rate": 7.0, "accuracy": 59.160000000000004}, {"fault_rate": 7.5, "accuracy": 56.8}, {"fault_rate": 8.0, "accuracy": 54.26}, {"fault_rate": 8.5, "accuracy": 51.12}, {"fault_rate": 9.0, "accuracy": 47.54}, {"fault_rate": 9.5, "accuracy": 45.22}, {"fault_rate": 10.0, "accuracy": 42.449999999999996}], "experiment_id": 2, "run_id": 0, "accuracy_train": 100.0, "accuracy_test": 79.3, "complexity": 76.21548878259973, "MAC": 14834847, "param": 1073173.0, "fit_time": 112645.1991648674}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.01, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.8893544673919678}, {"b": 4, "robustness": 0.8672504425048828}, {"b": 8, "robustness": 0.8422747850418091}, {"b": 16, "robustness": 0.7959208488464355}, {"b": 32, "robustness": 0.704670250415802}, {"b": 64, "robustness": 0.5337057113647461}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 80.28}, {"fault_rate": 0.5, "accuracy": 80.14}, {"fault_rate": 1.0, "accuracy": 78.97}, {"fault_rate": 1.5, "accuracy": 78.2}, {"fault_rate": 2.0, "accuracy": 76.58}, {"fault_rate": 2.5, "accuracy": 74.26}, {"fault_rate": 3.0, "accuracy": 73.21}, {"fault_rate": 3.5, "accuracy": 70.99}, {"fault_rate": 4.0, "accuracy": 69.95}, {"fault_rate": 4.5, "accuracy": 66.47}, {"fault_rate": 5.0, "accuracy": 64.81}, {"fault_rate": 5.5, "accuracy": 62.41}, {"fault_rate": 6.0, "accuracy": 60.370000000000005}, {"fault_rate": 6.5, "accuracy": 55.769999999999996}, {"fault_rate": 7.0, "accuracy": 53.59}, {"fault_rate": 7.5, "accuracy": 51.449999999999996}, {"fault_rate": 8.0, "accuracy": 48.8}, {"fault_rate": 8.5, "accuracy": 46.489999999999995}, {"fault_rate": 9.0, "accuracy": 42.44}, {"fault_rate": 9.5, "accuracy": 40.27}, {"fault_rate": 10.0, "accuracy": 36.809999999999995}], "experiment_id": 1, "run_id": 0, "accuracy_train": 99.998, "accuracy_test": 80.28, "complexity": 75.42518937775031, "MAC": 14834847, "param": 1073173.0, "fit_time": 132873.4446926117}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.8900074362754822}, {"b": 4, "robustness": 0.8677390217781067}, {"b": 8, "robustness": 0.8412831425666809}, {"b": 16, "robustness": 0.7938319444656372}, {"b": 32, "robustness": 0.700545608997345}, {"b": 64, "robustness": 0.5263006687164307}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 80.07}, {"fault_rate": 0.5, "accuracy": 80.08}, {"fault_rate": 1.0, "accuracy": 78.64}, {"fault_rate": 1.5, "accuracy": 77.75}, {"fault_rate": 2.0, "accuracy": 76.94}, {"fault_rate": 2.5, "accuracy": 75.03999999999999}, {"fault_rate": 3.0, "accuracy": 73.37}, {"fault_rate": 3.5, "accuracy": 70.93}, {"fault_rate": 4.0, "accuracy": 69.27}, {"fault_rate": 4.5, "accuracy": 67.47}, {"fault_rate": 5.0, "accuracy": 64.03}, {"fault_rate": 5.5, "accuracy": 63.53}, {"fault_rate": 6.0, "accuracy": 59.709999999999994}, {"fault_rate": 6.5, "accuracy": 57.089999999999996}, {"fault_rate": 7.0, "accuracy": 54.89000000000001}, {"fault_rate": 7.5, "accuracy": 51.55}, {"fault_rate": 8.0, "accuracy": 48.91}, {"fault_rate": 8.5, "accuracy": 46.57}, {"fault_rate": 9.0, "accuracy": 43.49}, {"fault_rate": 9.5, "accuracy": 41.81}, {"fault_rate": 10.0, "accuracy": 39.050000000000004}], "experiment_id": 0, "run_id": 1, "accuracy_train": 99.996, "accuracy_test": 80.07, "complexity": 75.24760441640913, "MAC": 14834847, "param": 1073173.0, "fit_time": 92695.52421712875}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.05, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.8919681906700134}, {"b": 4, "robustness": 0.8733663558959961}, {"b": 8, "robustness": 0.8466475009918213}, {"b": 16, "robustness": 0.8029429912567139}, {"b": 32, "robustness": 0.7183222770690918}, {"b": 64, "robustness": 0.5588138103485107}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 79.71000000000001}, {"fault_rate": 0.5, "accuracy": 79.17}, {"fault_rate": 1.0, "accuracy": 78.10000000000001}, {"fault_rate": 1.5, "accuracy": 77.46}, {"fault_rate": 2.0, "accuracy": 76.63}, {"fault_rate": 2.5, "accuracy": 75.22999999999999}, {"fault_rate": 3.0, "accuracy": 73.82}, {"fault_rate": 3.5, "accuracy": 72.49}, {"fault_rate": 4.0, "accuracy": 71.0}, {"fault_rate": 4.5, "accuracy": 69.96}, {"fault_rate": 5.0, "accuracy": 68.19}, {"fault_rate": 5.5, "accuracy": 66.14999999999999}, {"fault_rate": 6.0, "accuracy": 64.02}, {"fault_rate": 6.5, "accuracy": 61.99}, {"fault_rate": 7.0, "accuracy": 59.88}, {"fault_rate": 7.5, "accuracy": 57.830000000000005}, {"fault_rate": 8.0, "accuracy": 56.230000000000004}, {"fault_rate": 8.5, "accuracy": 53.86}, {"fault_rate": 9.0, "accuracy": 50.519999999999996}, {"fault_rate": 9.5, "accuracy": 47.52}, {"fault_rate": 10.0, "accuracy": 44.99}], "experiment_id": 2, "run_id": 1, "accuracy_train": 99.996, "accuracy_test": 79.71000000000001, "complexity": 76.18874543417752, "MAC": 14834847, "param": 1073173.0, "fit_time": 113659.3065328598}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.1, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.9029660820960999}, {"b": 4, "robustness": 0.8771278858184814}, {"b": 8, "robustness": 0.8489550352096558}, {"b": 16, "robustness": 0.8075486421585083}, {"b": 32, "robustness": 0.727693498134613}, {"b": 64, "robustness": 0.5773670673370361}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 78.11}, {"fault_rate": 0.5, "accuracy": 77.53}, {"fault_rate": 1.0, "accuracy": 77.07000000000001}, {"fault_rate": 1.5, "accuracy": 76.14999999999999}, {"fault_rate": 2.0, "accuracy": 76.05}, {"fault_rate": 2.5, "accuracy": 74.57000000000001}, {"fault_rate": 3.0, "accuracy": 73.56}, {"fault_rate": 3.5, "accuracy": 72.83}, {"fault_rate": 4.0, "accuracy": 71.47}, {"fault_rate": 4.5, "accuracy": 69.95}, {"fault_rate": 5.0, "accuracy": 69.39}, {"fault_rate": 5.5, "accuracy": 67.67}, {"fault_rate": 6.0, "accuracy": 66.08000000000001}, {"fault_rate": 6.5, "accuracy": 64.3}, {"fault_rate": 7.0, "accuracy": 62.91}, {"fault_rate": 7.5, "accuracy": 60.86}, {"fault_rate": 8.0, "accuracy": 59.08}, {"fault_rate": 8.5, "accuracy": 56.46}, {"fault_rate": 9.0, "accuracy": 55.25}, {"fault_rate": 9.5, "accuracy": 51.68000000000001}, {"fault_rate": 10.0, "accuracy": 49.69}], "experiment_id": 3, "run_id": 1, "accuracy_train": 99.992, "accuracy_test": 78.11, "complexity": 77.55527375166933, "MAC": 14834847, "param": 1073173.0, "fit_time": 113666.81106352806}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.01, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.8886120319366455}, {"b": 4, "robustness": 0.8666352033615112}, {"b": 8, "robustness": 0.8426731824874878}, {"b": 16, "robustness": 0.7966325283050537}, {"b": 32, "robustness": 0.705988347530365}, {"b": 64, "robustness": 0.5366330146789551}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 80.06}, {"fault_rate": 0.5, "accuracy": 79.86}, {"fault_rate": 1.0, "accuracy": 79.03}, {"fault_rate": 1.5, "accuracy": 77.32}, {"fault_rate": 2.0, "accuracy": 76.29}, {"fault_rate": 2.5, "accuracy": 74.61}, {"fault_rate": 3.0, "accuracy": 73.5}, {"fault_rate": 3.5, "accuracy": 70.81}, {"fault_rate": 4.0, "accuracy": 68.84}, {"fault_rate": 4.5, "accuracy": 67.12}, {"fault_rate": 5.0, "accuracy": 64.67}, {"fault_rate": 5.5, "accuracy": 61.6}, {"fault_rate": 6.0, "accuracy": 58.69}, {"fault_rate": 6.5, "accuracy": 57.17}, {"fault_rate": 7.0, "accuracy": 54.92}, {"fault_rate": 7.5, "accuracy": 50.92}, {"fault_rate": 8.0, "accuracy": 48.39}, {"fault_rate": 8.5, "accuracy": 47.56}, {"fault_rate": 9.0, "accuracy": 43.62}, {"fault_rate": 9.5, "accuracy": 40.87}, {"fault_rate": 10.0, "accuracy": 37.830000000000005}], "experiment_id": 1, "run_id": 1, "accuracy_train": 99.998, "accuracy_test": 80.06, "complexity": 75.33684894463244, "MAC": 14834847, "param": 1073173.0, "fit_time": 134017.96116018295}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.8838684558868408}, {"b": 4, "robustness": 0.8667734861373901}, {"b": 8, "robustness": 0.8412311673164368}, {"b": 16, "robustness": 0.7938392162322998}, {"b": 32, "robustness": 0.7006924152374268}, {"b": 64, "robustness": 0.5267692804336548}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 79.74}, {"fault_rate": 0.5, "accuracy": 79.64}, {"fault_rate": 1.0, "accuracy": 78.63}, {"fault_rate": 1.5, "accuracy": 78.03}, {"fault_rate": 2.0, "accuracy": 76.36}, {"fault_rate": 2.5, "accuracy": 75.47}, {"fault_rate": 3.0, "accuracy": 73.45}, {"fault_rate": 3.5, "accuracy": 71.37}, {"fault_rate": 4.0, "accuracy": 69.52000000000001}, {"fault_rate": 4.5, "accuracy": 67.62}, {"fault_rate": 5.0, "accuracy": 64.96}, {"fault_rate": 5.5, "accuracy": 62.56}, {"fault_rate": 6.0, "accuracy": 59.709999999999994}, {"fault_rate": 6.5, "accuracy": 58.17}, {"fault_rate": 7.0, "accuracy": 55.53}, {"fault_rate": 7.5, "accuracy": 51.28}, {"fault_rate": 8.0, "accuracy": 48.79}, {"fault_rate": 8.5, "accuracy": 46.379999999999995}, {"fault_rate": 9.0, "accuracy": 43.9}, {"fault_rate": 9.5, "accuracy": 41.53}, {"fault_rate": 10.0, "accuracy": 39.410000000000004}], "experiment_id": 0, "run_id": 2, "accuracy_train": 99.992, "accuracy_test": 79.74, "complexity": 75.27327774415758, "MAC": 14834847, "param": 1073173.0, "fit_time": 92691.64354157448}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.1, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.903910756111145}, {"b": 4, "robustness": 0.8746118545532227}, {"b": 8, "robustness": 0.8498967885971069}, {"b": 16, "robustness": 0.8077006340026855}, {"b": 32, "robustness": 0.7280824184417725}, {"b": 64, "robustness": 0.578179657459259}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 78.14}, {"fault_rate": 0.5, "accuracy": 77.64}, {"fault_rate": 1.0, "accuracy": 77.31}, {"fault_rate": 1.5, "accuracy": 76.4}, {"fault_rate": 2.0, "accuracy": 75.88000000000001}, {"fault_rate": 2.5, "accuracy": 74.89}, {"fault_rate": 3.0, "accuracy": 73.82}, {"fault_rate": 3.5, "accuracy": 73.42999999999999}, {"fault_rate": 4.0, "accuracy": 71.67}, {"fault_rate": 4.5, "accuracy": 70.1}, {"fault_rate": 5.0, "accuracy": 68.16}, {"fault_rate": 5.5, "accuracy": 67.11}, {"fault_rate": 6.0, "accuracy": 64.97}, {"fault_rate": 6.5, "accuracy": 63.14999999999999}, {"fault_rate": 7.0, "accuracy": 62.3}, {"fault_rate": 7.5, "accuracy": 59.86}, {"fault_rate": 8.0, "accuracy": 57.66}, {"fault_rate": 8.5, "accuracy": 55.47}, {"fault_rate": 9.0, "accuracy": 53.0}, {"fault_rate": 9.5, "accuracy": 51.01}, {"fault_rate": 10.0, "accuracy": 47.38}], "experiment_id": 3, "run_id": 2, "accuracy_train": 99.988, "accuracy_test": 78.14, "complexity": 77.55931624297618, "MAC": 14834847, "param": 1073173.0, "fit_time": 113304.49458575249}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.05, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.8910704851150513}, {"b": 4, "robustness": 0.871541440486908}, {"b": 8, "robustness": 0.8463529944419861}, {"b": 16, "robustness": 0.8023398518562317}, {"b": 32, "robustness": 0.717348575592041}, {"b": 64, "robustness": 0.5570866465568542}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 79.24}, {"fault_rate": 0.5, "accuracy": 78.59}, {"fault_rate": 1.0, "accuracy": 78.36999999999999}, {"fault_rate": 1.5, "accuracy": 77.25}, {"fault_rate": 2.0, "accuracy": 76.87}, {"fault_rate": 2.5, "accuracy": 75.36}, {"fault_rate": 3.0, "accuracy": 74.85000000000001}, {"fault_rate": 3.5, "accuracy": 73.46000000000001}, {"fault_rate": 4.0, "accuracy": 72.84}, {"fault_rate": 4.5, "accuracy": 70.43}, {"fault_rate": 5.0, "accuracy": 68.46}, {"fault_rate": 5.5, "accuracy": 67.67}, {"fault_rate": 6.0, "accuracy": 65.64}, {"fault_rate": 6.5, "accuracy": 63.3}, {"fault_rate": 7.0, "accuracy": 60.74}, {"fault_rate": 7.5, "accuracy": 59.95}, {"fault_rate": 8.0, "accuracy": 56.06}, {"fault_rate": 8.5, "accuracy": 53.1}, {"fault_rate": 9.0, "accuracy": 51.32}, {"fault_rate": 9.5, "accuracy": 47.82}, {"fault_rate": 10.0, "accuracy": 45.129999999999995}], "experiment_id": 2, "run_id": 2, "accuracy_train": 99.996, "accuracy_test": 79.24, "complexity": 76.19736699883799, "MAC": 14834847, "param": 1073173.0, "fit_time": 113318.36405611038}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.8874245285987854}, {"b": 4, "robustness": 0.8667778372764587}, {"b": 8, "robustness": 0.8413785099983215}, {"b": 16, "robustness": 0.7941094040870667}, {"b": 32, "robustness": 0.7012181878089905}, {"b": 64, "robustness": 0.5273653268814087}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 79.86}, {"fault_rate": 0.5, "accuracy": 79.67}, {"fault_rate": 1.0, "accuracy": 78.23}, {"fault_rate": 1.5, "accuracy": 77.19}, {"fault_rate": 2.0, "accuracy": 75.99000000000001}, {"fault_rate": 2.5, "accuracy": 73.91}, {"fault_rate": 3.0, "accuracy": 71.73}, {"fault_rate": 3.5, "accuracy": 69.17999999999999}, {"fault_rate": 4.0, "accuracy": 66.38}, {"fault_rate": 4.5, "accuracy": 64.68}, {"fault_rate": 5.0, "accuracy": 61.68}, {"fault_rate": 5.5, "accuracy": 59.56}, {"fault_rate": 6.0, "accuracy": 56.379999999999995}, {"fault_rate": 6.5, "accuracy": 52.190000000000005}, {"fault_rate": 7.0, "accuracy": 50.14999999999999}, {"fault_rate": 7.5, "accuracy": 47.79}, {"fault_rate": 8.0, "accuracy": 45.79}, {"fault_rate": 8.5, "accuracy": 41.79}, {"fault_rate": 9.0, "accuracy": 38.82}, {"fault_rate": 9.5, "accuracy": 36.33}, {"fault_rate": 10.0, "accuracy": 33.589999999999996}], "experiment_id": 0, "run_id": 3, "accuracy_train": 99.996, "accuracy_test": 79.86, "complexity": 75.19081603003487, "MAC": 14834847, "param": 1073173.0, "fit_time": 92930.06486773491}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.01, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.8858703970909119}, {"b": 4, "robustness": 0.8690224885940552}, {"b": 8, "robustness": 0.8431127667427063}, {"b": 16, "robustness": 0.7959054708480835}, {"b": 32, "robustness": 0.7046799063682556}, {"b": 64, "robustness": 0.5337313413619995}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 79.79}, {"fault_rate": 0.5, "accuracy": 79.05}, {"fault_rate": 1.0, "accuracy": 78.61}, {"fault_rate": 1.5, "accuracy": 77.13}, {"fault_rate": 2.0, "accuracy": 76.18}, {"fault_rate": 2.5, "accuracy": 75.1}, {"fault_rate": 3.0, "accuracy": 73.69}, {"fault_rate": 3.5, "accuracy": 70.91}, {"fault_rate": 4.0, "accuracy": 68.77}, {"fault_rate": 4.5, "accuracy": 67.35}, {"fault_rate": 5.0, "accuracy": 64.46}, {"fault_rate": 5.5, "accuracy": 63.239999999999995}, {"fault_rate": 6.0, "accuracy": 59.12}, {"fault_rate": 6.5, "accuracy": 55.900000000000006}, {"fault_rate": 7.0, "accuracy": 52.370000000000005}, {"fault_rate": 7.5, "accuracy": 51.22}, {"fault_rate": 8.0, "accuracy": 47.88}, {"fault_rate": 8.5, "accuracy": 45.9}, {"fault_rate": 9.0, "accuracy": 42.18}, {"fault_rate": 9.5, "accuracy": 39.910000000000004}, {"fault_rate": 10.0, "accuracy": 36.27}], "experiment_id": 1, "run_id": 2, "accuracy_train": 99.996, "accuracy_test": 79.79, "complexity": 75.34675591483125, "MAC": 14834847, "param": 1073173.0, "fit_time": 129174.10619330406}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.1, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.9030267000198364}, {"b": 4, "robustness": 0.87369704246521}, {"b": 8, "robustness": 0.8506855964660645}, {"b": 16, "robustness": 0.8075091242790222}, {"b": 32, "robustness": 0.7276180386543274}, {"b": 64, "robustness": 0.5773401856422424}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 77.81}, {"fault_rate": 0.5, "accuracy": 77.55}, {"fault_rate": 1.0, "accuracy": 77.0}, {"fault_rate": 1.5, "accuracy": 76.34}, {"fault_rate": 2.0, "accuracy": 75.27000000000001}, {"fault_rate": 2.5, "accuracy": 74.79}, {"fault_rate": 3.0, "accuracy": 74.1}, {"fault_rate": 3.5, "accuracy": 72.96000000000001}, {"fault_rate": 4.0, "accuracy": 71.73}, {"fault_rate": 4.5, "accuracy": 70.48}, {"fault_rate": 5.0, "accuracy": 68.85}, {"fault_rate": 5.5, "accuracy": 68.13}, {"fault_rate": 6.0, "accuracy": 66.97}, {"fault_rate": 6.5, "accuracy": 64.75999999999999}, {"fault_rate": 7.0, "accuracy": 62.72}, {"fault_rate": 7.5, "accuracy": 61.62}, {"fault_rate": 8.0, "accuracy": 58.52}, {"fault_rate": 8.5, "accuracy": 57.099999999999994}, {"fault_rate": 9.0, "accuracy": 55.22}, {"fault_rate": 9.5, "accuracy": 51.22}, {"fault_rate": 10.0, "accuracy": 49.13}], "experiment_id": 3, "run_id": 3, "accuracy_train": 99.992, "accuracy_test": 77.81, "complexity": 77.5508980303149, "MAC": 14834847, "param": 1073173.0, "fit_time": 113199.92941617966}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.05, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.8928356170654297}, {"b": 4, "robustness": 0.8716413974761963}, {"b": 8, "robustness": 0.8456670641899109}, {"b": 16, "robustness": 0.8027967214584351}, {"b": 32, "robustness": 0.7184134125709534}, {"b": 64, "robustness": 0.5590156316757202}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 79.47999999999999}, {"fault_rate": 0.5, "accuracy": 78.75}, {"fault_rate": 1.0, "accuracy": 77.92999999999999}, {"fault_rate": 1.5, "accuracy": 77.64999999999999}, {"fault_rate": 2.0, "accuracy": 76.51}, {"fault_rate": 2.5, "accuracy": 75.36}, {"fault_rate": 3.0, "accuracy": 74.59}, {"fault_rate": 3.5, "accuracy": 72.69}, {"fault_rate": 4.0, "accuracy": 71.5}, {"fault_rate": 4.5, "accuracy": 70.1}, {"fault_rate": 5.0, "accuracy": 67.97}, {"fault_rate": 5.5, "accuracy": 66.35}, {"fault_rate": 6.0, "accuracy": 64.9}, {"fault_rate": 6.5, "accuracy": 62.83}, {"fault_rate": 7.0, "accuracy": 59.809999999999995}, {"fault_rate": 7.5, "accuracy": 57.830000000000005}, {"fault_rate": 8.0, "accuracy": 54.58}, {"fault_rate": 8.5, "accuracy": 53.910000000000004}, {"fault_rate": 9.0, "accuracy": 50.31}, {"fault_rate": 9.5, "accuracy": 46.54}, {"fault_rate": 10.0, "accuracy": 45.14}], "experiment_id": 2, "run_id": 3, "accuracy_train": 99.996, "accuracy_test": 79.47999999999999, "complexity": 76.17705165961763, "MAC": 14834847, "param": 1073173.0, "fit_time": 113191.96433711052}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.2, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.9217703342437744}, {"b": 4, "robustness": 0.8884170651435852}, {"b": 8, "robustness": 0.8558762073516846}, {"b": 16, "robustness": 0.8178321719169617}, {"b": 32, "robustness": 0.7481832504272461}, {"b": 64, "robustness": 0.6171784400939941}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 75.71}, {"fault_rate": 0.5, "accuracy": 75.33}, {"fault_rate": 1.0, "accuracy": 75.42999999999999}, {"fault_rate": 1.5, "accuracy": 74.96000000000001}, {"fault_rate": 2.0, "accuracy": 74.56}, {"fault_rate": 2.5, "accuracy": 73.61999999999999}, {"fault_rate": 3.0, "accuracy": 73.25}, {"fault_rate": 3.5, "accuracy": 72.55}, {"fault_rate": 4.0, "accuracy": 71.32}, {"fault_rate": 4.5, "accuracy": 70.39}, {"fault_rate": 5.0, "accuracy": 69.55}, {"fault_rate": 5.5, "accuracy": 68.34}, {"fault_rate": 6.0, "accuracy": 67.09}, {"fault_rate": 6.5, "accuracy": 66.36999999999999}, {"fault_rate": 7.0, "accuracy": 64.52}, {"fault_rate": 7.5, "accuracy": 62.9}, {"fault_rate": 8.0, "accuracy": 61.45}, {"fault_rate": 8.5, "accuracy": 59.11}, {"fault_rate": 9.0, "accuracy": 56.910000000000004}, {"fault_rate": 9.5, "accuracy": 54.66}, {"fault_rate": 10.0, "accuracy": 52.42}], "experiment_id": 4, "run_id": 0, "accuracy_train": 99.70400000000001, "accuracy_test": 75.71, "complexity": 80.4482665803113, "MAC": 14834847, "param": 1073173.0, "fit_time": 113704.95900464058}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.01, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.8875858187675476}, {"b": 4, "robustness": 0.8673179149627686}, {"b": 8, "robustness": 0.8421494960784912}, {"b": 16, "robustness": 0.7956854104995728}, {"b": 32, "robustness": 0.7043328285217285}, {"b": 64, "robustness": 0.5332653522491455}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 80.38}, {"fault_rate": 0.5, "accuracy": 79.32000000000001}, {"fault_rate": 1.0, "accuracy": 78.68}, {"fault_rate": 1.5, "accuracy": 77.95}, {"fault_rate": 2.0, "accuracy": 76.3}, {"fault_rate": 2.5, "accuracy": 75.24}, {"fault_rate": 3.0, "accuracy": 73.19}, {"fault_rate": 3.5, "accuracy": 71.55}, {"fault_rate": 4.0, "accuracy": 69.96}, {"fault_rate": 4.5, "accuracy": 67.36999999999999}, {"fault_rate": 5.0, "accuracy": 65.38000000000001}, {"fault_rate": 5.5, "accuracy": 63.09}, {"fault_rate": 6.0, "accuracy": 60.81999999999999}, {"fault_rate": 6.5, "accuracy": 57.57}, {"fault_rate": 7.0, "accuracy": 55.48}, {"fault_rate": 7.5, "accuracy": 52.52}, {"fault_rate": 8.0, "accuracy": 49.13}, {"fault_rate": 8.5, "accuracy": 46.94}, {"fault_rate": 9.0, "accuracy": 44.42}, {"fault_rate": 9.5, "accuracy": 42.059999999999995}, {"fault_rate": 10.0, "accuracy": 37.8}], "experiment_id": 1, "run_id": 3, "accuracy_train": 100.0, "accuracy_test": 80.38, "complexity": 75.37885583208417, "MAC": 14834847, "param": 1073173.0, "fit_time": 113450.42108392715}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.1, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.8924597501754761}, {"b": 4, "robustness": 0.8717302680015564}, {"b": 8, "robustness": 0.8478152751922607}, {"b": 16, "robustness": 0.8071445822715759}, {"b": 32, "robustness": 0.7284655570983887}, {"b": 64, "robustness": 0.585756242275238}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 74.08}, {"fault_rate": 0.5, "accuracy": 72.3}, {"fault_rate": 1.0, "accuracy": 69.92}, {"fault_rate": 1.5, "accuracy": 65.58}, {"fault_rate": 2.0, "accuracy": 58.60999999999999}, {"fault_rate": 2.5, "accuracy": 50.72}, {"fault_rate": 3.0, "accuracy": 41.49}, {"fault_rate": 3.5, "accuracy": 35.03}, {"fault_rate": 4.0, "accuracy": 27.93}, {"fault_rate": 4.5, "accuracy": 23.54}, {"fault_rate": 5.0, "accuracy": 20.44}, {"fault_rate": 5.5, "accuracy": 18.96}, {"fault_rate": 6.0, "accuracy": 17.48}, {"fault_rate": 6.5, "accuracy": 16.72}, {"fault_rate": 7.0, "accuracy": 15.590000000000002}, {"fault_rate": 7.5, "accuracy": 14.64}, {"fault_rate": 8.0, "accuracy": 13.8}, {"fault_rate": 8.5, "accuracy": 13.04}, {"fault_rate": 9.0, "accuracy": 12.25}, {"fault_rate": 9.5, "accuracy": 11.3}, {"fault_rate": 10.0, "accuracy": 11.61}], "experiment_id": 5, "run_id": 0, "accuracy_train": 99.90400000000001, "accuracy_test": 74.08, "complexity": 81.66861512346446, "MAC": 14834847, "param": 1073173.0, "fit_time": 117164.62586760521}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.8884196877479553}, {"b": 4, "robustness": 0.8662546277046204}, {"b": 8, "robustness": 0.8419160842895508}, {"b": 16, "robustness": 0.7951781749725342}, {"b": 32, "robustness": 0.7032358646392822}, {"b": 64, "robustness": 0.5308060050010681}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 80.51}, {"fault_rate": 0.5, "accuracy": 79.65}, {"fault_rate": 1.0, "accuracy": 78.93}, {"fault_rate": 1.5, "accuracy": 77.59}, {"fault_rate": 2.0, "accuracy": 76.79}, {"fault_rate": 2.5, "accuracy": 74.8}, {"fault_rate": 3.0, "accuracy": 73.65}, {"fault_rate": 3.5, "accuracy": 71.52}, {"fault_rate": 4.0, "accuracy": 69.71000000000001}, {"fault_rate": 4.5, "accuracy": 66.97999999999999}, {"fault_rate": 5.0, "accuracy": 64.86}, {"fault_rate": 5.5, "accuracy": 61.53999999999999}, {"fault_rate": 6.0, "accuracy": 60.260000000000005}, {"fault_rate": 6.5, "accuracy": 56.36}, {"fault_rate": 7.0, "accuracy": 54.86}, {"fault_rate": 7.5, "accuracy": 52.459999999999994}, {"fault_rate": 8.0, "accuracy": 48.57}, {"fault_rate": 8.5, "accuracy": 46.02}, {"fault_rate": 9.0, "accuracy": 43.41}, {"fault_rate": 9.5, "accuracy": 40.089999999999996}, {"fault_rate": 10.0, "accuracy": 36.99}], "experiment_id": 6, "run_id": 0, "accuracy_train": 99.994, "accuracy_test": 80.51, "complexity": 75.6685997473401, "MAC": 14834847, "param": 1073173.0, "fit_time": 117164.5664050579}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.8874494433403015}, {"b": 4, "robustness": 0.8668287992477417}, {"b": 8, "robustness": 0.8414252996444702}, {"b": 16, "robustness": 0.7941515445709229}, {"b": 32, "robustness": 0.7010930180549622}, {"b": 64, "robustness": 0.5277535319328308}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 80.14}, {"fault_rate": 0.5, "accuracy": 79.67999999999999}, {"fault_rate": 1.0, "accuracy": 78.63}, {"fault_rate": 1.5, "accuracy": 77.13}, {"fault_rate": 2.0, "accuracy": 76.08}, {"fault_rate": 2.5, "accuracy": 74.77000000000001}, {"fault_rate": 3.0, "accuracy": 72.98}, {"fault_rate": 3.5, "accuracy": 71.26}, {"fault_rate": 4.0, "accuracy": 68.65}, {"fault_rate": 4.5, "accuracy": 65.94}, {"fault_rate": 5.0, "accuracy": 63.0}, {"fault_rate": 5.5, "accuracy": 60.67}, {"fault_rate": 6.0, "accuracy": 57.769999999999996}, {"fault_rate": 6.5, "accuracy": 55.36}, {"fault_rate": 7.0, "accuracy": 52.28}, {"fault_rate": 7.5, "accuracy": 51.53}, {"fault_rate": 8.0, "accuracy": 47.07}, {"fault_rate": 8.5, "accuracy": 44.0}, {"fault_rate": 9.0, "accuracy": 42.5}, {"fault_rate": 9.5, "accuracy": 38.61}, {"fault_rate": 10.0, "accuracy": 38.05}], "experiment_id": 7, "run_id": 0, "accuracy_train": 99.996, "accuracy_test": 80.14, "complexity": 75.33509890712112, "MAC": 14834847, "param": 1073173.0, "fit_time": 102028.28202867508}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 250, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 50, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.2, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.9250603914260864}, {"b": 4, "robustness": 0.8865835666656494}, {"b": 8, "robustness": 0.8565237522125244}, {"b": 16, "robustness": 0.8173868060112}, {"b": 32, "robustness": 0.7473804950714111}, {"b": 64, "robustness": 0.6160125732421875}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 75.73}, {"fault_rate": 0.5, "accuracy": 74.87}, {"fault_rate": 1.0, "accuracy": 74.68}, {"fault_rate": 1.5, "accuracy": 74.24}, {"fault_rate": 2.0, "accuracy": 74.11999999999999}, {"fault_rate": 2.5, "accuracy": 73.59}, {"fault_rate": 3.0, "accuracy": 72.89}, {"fault_rate": 3.5, "accuracy": 72.44}, {"fault_rate": 4.0, "accuracy": 71.88}, {"fault_rate": 4.5, "accuracy": 70.97}, {"fault_rate": 5.0, "accuracy": 69.39999999999999}, {"fault_rate": 5.5, "accuracy": 68.83}, {"fault_rate": 6.0, "accuracy": 67.57}, {"fault_rate": 6.5, "accuracy": 65.59}, {"fault_rate": 7.0, "accuracy": 64.12}, {"fault_rate": 7.5, "accuracy": 63.239999999999995}, {"fault_rate": 8.0, "accuracy": 60.78}, {"fault_rate": 8.5, "accuracy": 59.57}, {"fault_rate": 9.0, "accuracy": 57.14}, {"fault_rate": 9.5, "accuracy": 55.33}, {"fault_rate": 10.0, "accuracy": 53.04}], "experiment_id": 4, "run_id": 1, "accuracy_train": 99.652, "accuracy_test": 75.73, "complexity": 80.39416228862437, "MAC": 14834847, "param": 1073173.0, "fit_time": 127996.63802456856}


==> plots/fashion2.jsonl <==
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.6597546935081482}, {"b": 4, "robustness": 0.6528063416481018}, {"b": 8, "robustness": 0.6393991708755493}, {"b": 16, "robustness": 0.6116495728492737}, {"b": 32, "robustness": 0.5560528635978699}, {"b": 64, "robustness": 0.44431567192077637}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.09}, {"fault_rate": 0.5, "accuracy": 89.68}, {"fault_rate": 1.0, "accuracy": 89.74}, {"fault_rate": 1.5, "accuracy": 89.45}, {"fault_rate": 2.0, "accuracy": 89.22}, {"fault_rate": 2.5, "accuracy": 89.23}, {"fault_rate": 3.0, "accuracy": 89.03}, {"fault_rate": 3.5, "accuracy": 88.39}, {"fault_rate": 4.0, "accuracy": 88.31}, {"fault_rate": 4.5, "accuracy": 87.98}, {"fault_rate": 5.0, "accuracy": 87.0}, {"fault_rate": 5.5, "accuracy": 87.78}, {"fault_rate": 6.0, "accuracy": 86.86}, {"fault_rate": 6.5, "accuracy": 86.33}, {"fault_rate": 7.0, "accuracy": 85.79}, {"fault_rate": 7.5, "accuracy": 85.28}, {"fault_rate": 8.0, "accuracy": 84.46000000000001}, {"fault_rate": 8.5, "accuracy": 83.54}, {"fault_rate": 9.0, "accuracy": 83.17}, {"fault_rate": 9.5, "accuracy": 82.05}, {"fault_rate": 10.0, "accuracy": 81.08}], "experiment_id": 0, "run_id": 0, "accuracy_train": 99.96833333333333, "accuracy_test": 90.09, "complexity": 26.33852044716136, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.01, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.6597595810890198}, {"b": 4, "robustness": 0.6528804898262024}, {"b": 8, "robustness": 0.6389694809913635}, {"b": 16, "robustness": 0.6107926368713379}, {"b": 32, "robustness": 0.5556368827819824}, {"b": 64, "robustness": 0.44432583451271057}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.03999999999999}, {"fault_rate": 0.5, "accuracy": 90.11}, {"fault_rate": 1.0, "accuracy": 89.74}, {"fault_rate": 1.5, "accuracy": 89.55}, {"fault_rate": 2.0, "accuracy": 89.84}, {"fault_rate": 2.5, "accuracy": 89.23}, {"fault_rate": 3.0, "accuracy": 89.14999999999999}, {"fault_rate": 3.5, "accuracy": 88.96}, {"fault_rate": 4.0, "accuracy": 88.52}, {"fault_rate": 4.5, "accuracy": 87.92}, {"fault_rate": 5.0, "accuracy": 87.64}, {"fault_rate": 5.5, "accuracy": 87.97}, {"fault_rate": 6.0, "accuracy": 87.2}, {"fault_rate": 6.5, "accuracy": 86.71}, {"fault_rate": 7.0, "accuracy": 86.56}, {"fault_rate": 7.5, "accuracy": 85.82}, {"fault_rate": 8.0, "accuracy": 85.1}, {"fault_rate": 8.5, "accuracy": 85.14}, {"fault_rate": 9.0, "accuracy": 84.14}, {"fault_rate": 9.5, "accuracy": 83.52000000000001}, {"fault_rate": 10.0, "accuracy": 82.99}], "experiment_id": 2, "run_id": 0, "accuracy_train": 99.9, "accuracy_test": 90.03999999999999, "complexity": 26.330247187892795, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.05, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.6601083278656006}, {"b": 4, "robustness": 0.6539143919944763}, {"b": 8, "robustness": 0.6410064697265625}, {"b": 16, "robustness": 0.6155774593353271}, {"b": 32, "robustness": 0.5643155574798584}, {"b": 64, "robustness": 0.4632837772369385}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.75999999999999}, {"fault_rate": 0.5, "accuracy": 89.8}, {"fault_rate": 1.0, "accuracy": 89.81}, {"fault_rate": 1.5, "accuracy": 89.87}, {"fault_rate": 2.0, "accuracy": 89.72}, {"fault_rate": 2.5, "accuracy": 89.4}, {"fault_rate": 3.0, "accuracy": 89.62}, {"fault_rate": 3.5, "accuracy": 89.28}, {"fault_rate": 4.0, "accuracy": 88.92}, {"fault_rate": 4.5, "accuracy": 89.09}, {"fault_rate": 5.0, "accuracy": 88.8}, {"fault_rate": 5.5, "accuracy": 88.18}, {"fault_rate": 6.0, "accuracy": 87.53}, {"fault_rate": 6.5, "accuracy": 87.81}, {"fault_rate": 7.0, "accuracy": 87.18}, {"fault_rate": 7.5, "accuracy": 87.09}, {"fault_rate": 8.0, "accuracy": 86.33999999999999}, {"fault_rate": 8.5, "accuracy": 85.85000000000001}, {"fault_rate": 9.0, "accuracy": 85.59}, {"fault_rate": 9.5, "accuracy": 84.89}, {"fault_rate": 10.0, "accuracy": 84.74000000000001}], "experiment_id": 4, "run_id": 0, "accuracy_train": 99.53666666666666, "accuracy_test": 89.75999999999999, "complexity": 26.441953548427673, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.7351728081703186}, {"b": 4, "robustness": 0.7203118205070496}, {"b": 8, "robustness": 0.6906849145889282}, {"b": 16, "robustness": 0.6362014412879944}, {"b": 32, "robustness": 0.5419521331787109}, {"b": 64, "robustness": 0.40129542350769043}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.08000000000001}, {"fault_rate": 0.5, "accuracy": 90.92}, {"fault_rate": 1.0, "accuracy": 90.5}, {"fault_rate": 1.5, "accuracy": 90.75}, {"fault_rate": 2.0, "accuracy": 90.86999999999999}, {"fault_rate": 2.5, "accuracy": 90.29}, {"fault_rate": 3.0, "accuracy": 89.66}, {"fault_rate": 3.5, "accuracy": 89.46}, {"fault_rate": 4.0, "accuracy": 88.94}, {"fault_rate": 4.5, "accuracy": 88.64999999999999}, {"fault_rate": 5.0, "accuracy": 88.44}, {"fault_rate": 5.5, "accuracy": 87.39}, {"fault_rate": 6.0, "accuracy": 86.56}, {"fault_rate": 6.5, "accuracy": 85.48}, {"fault_rate": 7.0, "accuracy": 85.61}, {"fault_rate": 7.5, "accuracy": 84.15}, {"fault_rate": 8.0, "accuracy": 83.31}, {"fault_rate": 8.5, "accuracy": 81.52000000000001}, {"fault_rate": 9.0, "accuracy": 79.35}, {"fault_rate": 9.5, "accuracy": 78.71000000000001}, {"fault_rate": 10.0, "accuracy": 77.71000000000001}], "experiment_id": 1, "run_id": 0, "accuracy_train": 99.31, "accuracy_test": 91.08000000000001, "complexity": 29.06988514432998, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.01, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.7350481152534485}, {"b": 4, "robustness": 0.7186163663864136}, {"b": 8, "robustness": 0.6863241791725159}, {"b": 16, "robustness": 0.6274257898330688}, {"b": 32, "robustness": 0.5295117497444153}, {"b": 64, "robustness": 0.3887022137641907}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.08000000000001}, {"fault_rate": 0.5, "accuracy": 91.09}, {"fault_rate": 1.0, "accuracy": 90.99000000000001}, {"fault_rate": 1.5, "accuracy": 90.56}, {"fault_rate": 2.0, "accuracy": 90.53}, {"fault_rate": 2.5, "accuracy": 90.25}, {"fault_rate": 3.0, "accuracy": 89.85}, {"fault_rate": 3.5, "accuracy": 89.75999999999999}, {"fault_rate": 4.0, "accuracy": 89.07000000000001}, {"fault_rate": 4.5, "accuracy": 88.92}, {"fault_rate": 5.0, "accuracy": 88.92}, {"fault_rate": 5.5, "accuracy": 88.3}, {"fault_rate": 6.0, "accuracy": 87.29}, {"fault_rate": 6.5, "accuracy": 86.57000000000001}, {"fault_rate": 7.0, "accuracy": 86.08}, {"fault_rate": 7.5, "accuracy": 84.7}, {"fault_rate": 8.0, "accuracy": 83.76}, {"fault_rate": 8.5, "accuracy": 83.12}, {"fault_rate": 9.0, "accuracy": 81.58999999999999}, {"fault_rate": 9.5, "accuracy": 79.71000000000001}, {"fault_rate": 10.0, "accuracy": 77.02}], "experiment_id": 3, "run_id": 0, "accuracy_train": 99.27666666666667, "accuracy_test": 91.08000000000001, "complexity": 29.024499648775645, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.05, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.7327646613121033}, {"b": 4, "robustness": 0.7146965265274048}, {"b": 8, "robustness": 0.6811506748199463}, {"b": 16, "robustness": 0.618817925453186}, {"b": 32, "robustness": 0.513025164604187}, {"b": 64, "robustness": 0.3650045096874237}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.14}, {"fault_rate": 0.5, "accuracy": 90.84}, {"fault_rate": 1.0, "accuracy": 90.59}, {"fault_rate": 1.5, "accuracy": 90.81}, {"fault_rate": 2.0, "accuracy": 90.4}, {"fault_rate": 2.5, "accuracy": 90.0}, {"fault_rate": 3.0, "accuracy": 89.8}, {"fault_rate": 3.5, "accuracy": 89.3}, {"fault_rate": 4.0, "accuracy": 89.49000000000001}, {"fault_rate": 4.5, "accuracy": 88.81}, {"fault_rate": 5.0, "accuracy": 88.11}, {"fault_rate": 5.5, "accuracy": 88.37}, {"fault_rate": 6.0, "accuracy": 86.89}, {"fault_rate": 6.5, "accuracy": 86.53999999999999}, {"fault_rate": 7.0, "accuracy": 86.61999999999999}, {"fault_rate": 7.5, "accuracy": 85.33}, {"fault_rate": 8.0, "accuracy": 85.22999999999999}, {"fault_rate": 8.5, "accuracy": 83.65}, {"fault_rate": 9.0, "accuracy": 83.49}, {"fault_rate": 9.5, "accuracy": 81.33}, {"fault_rate": 10.0, "accuracy": 79.97999999999999}], "experiment_id": 5, "run_id": 0, "accuracy_train": 98.65, "accuracy_test": 91.14, "complexity": 29.31655431554921, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.6597456932067871}, {"b": 4, "robustness": 0.6531162261962891}, {"b": 8, "robustness": 0.6397640109062195}, {"b": 16, "robustness": 0.613023579120636}, {"b": 32, "robustness": 0.5588936805725098}, {"b": 64, "robustness": 0.4503961503505707}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.99000000000001}, {"fault_rate": 0.5, "accuracy": 89.75}, {"fault_rate": 1.0, "accuracy": 89.71000000000001}, {"fault_rate": 1.5, "accuracy": 89.67}, {"fault_rate": 2.0, "accuracy": 89.45}, {"fault_rate": 2.5, "accuracy": 88.88000000000001}, {"fault_rate": 3.0, "accuracy": 88.88000000000001}, {"fault_rate": 3.5, "accuracy": 88.66000000000001}, {"fault_rate": 4.0, "accuracy": 88.27000000000001}, {"fault_rate": 4.5, "accuracy": 87.87}, {"fault_rate": 5.0, "accuracy": 87.58}, {"fault_rate": 5.5, "accuracy": 87.36}, {"fault_rate": 6.0, "accuracy": 86.96000000000001}, {"fault_rate": 6.5, "accuracy": 86.52}, {"fault_rate": 7.0, "accuracy": 86.1}, {"fault_rate": 7.5, "accuracy": 85.11}, {"fault_rate": 8.0, "accuracy": 84.72}, {"fault_rate": 8.5, "accuracy": 84.0}, {"fault_rate": 9.0, "accuracy": 83.08}, {"fault_rate": 9.5, "accuracy": 82.28}, {"fault_rate": 10.0, "accuracy": 81.47999999999999}], "experiment_id": 0, "run_id": 1, "accuracy_train": 99.935, "accuracy_test": 89.99000000000001, "complexity": 26.32969885202506, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.01, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.6595578193664551}, {"b": 4, "robustness": 0.6523680686950684}, {"b": 8, "robustness": 0.6383630633354187}, {"b": 16, "robustness": 0.6101165413856506}, {"b": 32, "robustness": 0.553440511226654}, {"b": 64, "robustness": 0.4397314488887787}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.75}, {"fault_rate": 0.5, "accuracy": 89.68}, {"fault_rate": 1.0, "accuracy": 89.52}, {"fault_rate": 1.5, "accuracy": 89.42}, {"fault_rate": 2.0, "accuracy": 89.39}, {"fault_rate": 2.5, "accuracy": 88.92}, {"fault_rate": 3.0, "accuracy": 89.07000000000001}, {"fault_rate": 3.5, "accuracy": 88.26}, {"fault_rate": 4.0, "accuracy": 88.47}, {"fault_rate": 4.5, "accuracy": 88.62}, {"fault_rate": 5.0, "accuracy": 87.8}, {"fault_rate": 5.5, "accuracy": 87.06}, {"fault_rate": 6.0, "accuracy": 87.61}, {"fault_rate": 6.5, "accuracy": 86.82}, {"fault_rate": 7.0, "accuracy": 85.92}, {"fault_rate": 7.5, "accuracy": 85.89}, {"fault_rate": 8.0, "accuracy": 85.05}, {"fault_rate": 8.5, "accuracy": 84.92}, {"fault_rate": 9.0, "accuracy": 83.59}, {"fault_rate": 9.5, "accuracy": 83.23}, {"fault_rate": 10.0, "accuracy": 82.39}], "experiment_id": 2, "run_id": 1, "accuracy_train": 99.92, "accuracy_test": 89.75, "complexity": 26.32089187245432, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.05, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.6600567698478699}, {"b": 4, "robustness": 0.653241753578186}, {"b": 8, "robustness": 0.6399826407432556}, {"b": 16, "robustness": 0.6129553914070129}, {"b": 32, "robustness": 0.560198962688446}, {"b": 64, "robustness": 0.4569412171840668}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.16999999999999}, {"fault_rate": 0.5, "accuracy": 90.06}, {"fault_rate": 1.0, "accuracy": 89.81}, {"fault_rate": 1.5, "accuracy": 89.7}, {"fault_rate": 2.0, "accuracy": 89.62}, {"fault_rate": 2.5, "accuracy": 89.53999999999999}, {"fault_rate": 3.0, "accuracy": 89.24}, {"fault_rate": 3.5, "accuracy": 89.42}, {"fault_rate": 4.0, "accuracy": 89.11}, {"fault_rate": 4.5, "accuracy": 89.17}, {"fault_rate": 5.0, "accuracy": 88.39}, {"fault_rate": 5.5, "accuracy": 88.03}, {"fault_rate": 6.0, "accuracy": 87.91}, {"fault_rate": 6.5, "accuracy": 87.32}, {"fault_rate": 7.0, "accuracy": 87.58}, {"fault_rate": 7.5, "accuracy": 87.17}, {"fault_rate": 8.0, "accuracy": 86.67}, {"fault_rate": 8.5, "accuracy": 86.05000000000001}, {"fault_rate": 9.0, "accuracy": 85.71}, {"fault_rate": 9.5, "accuracy": 85.56}, {"fault_rate": 10.0, "accuracy": 84.99}], "experiment_id": 4, "run_id": 1, "accuracy_train": 99.65, "accuracy_test": 90.16999999999999, "complexity": 26.44876261510313, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.1, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.6607187390327454}, {"b": 4, "robustness": 0.6547263264656067}, {"b": 8, "robustness": 0.6428740620613098}, {"b": 16, "robustness": 0.6191290020942688}, {"b": 32, "robustness": 0.5717945694923401}, {"b": 64, "robustness": 0.47870421409606934}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.14}, {"fault_rate": 0.5, "accuracy": 90.03999999999999}, {"fault_rate": 1.0, "accuracy": 89.88000000000001}, {"fault_rate": 1.5, "accuracy": 89.48}, {"fault_rate": 2.0, "accuracy": 89.8}, {"fault_rate": 2.5, "accuracy": 89.68}, {"fault_rate": 3.0, "accuracy": 89.75999999999999}, {"fault_rate": 3.5, "accuracy": 89.72}, {"fault_rate": 4.0, "accuracy": 89.2}, {"fault_rate": 4.5, "accuracy": 89.21}, {"fault_rate": 5.0, "accuracy": 88.98}, {"fault_rate": 5.5, "accuracy": 88.89}, {"fault_rate": 6.0, "accuracy": 88.53999999999999}, {"fault_rate": 6.5, "accuracy": 88.39}, {"fault_rate": 7.0, "accuracy": 88.27000000000001}, {"fault_rate": 7.5, "accuracy": 87.72999999999999}, {"fault_rate": 8.0, "accuracy": 87.79}, {"fault_rate": 8.5, "accuracy": 87.53999999999999}, {"fault_rate": 9.0, "accuracy": 87.44}, {"fault_rate": 9.5, "accuracy": 86.61999999999999}, {"fault_rate": 10.0, "accuracy": 86.31}], "experiment_id": 6, "run_id": 0, "accuracy_train": 98.36833333333334, "accuracy_test": 90.14, "complexity": 26.602595327014985, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.2, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.6615058779716492}, {"b": 4, "robustness": 0.6564223766326904}, {"b": 8, "robustness": 0.6461561322212219}, {"b": 16, "robustness": 0.6257451176643372}, {"b": 32, "robustness": 0.5853213667869568}, {"b": 64, "robustness": 0.5065231323242188}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.14}, {"fault_rate": 0.5, "accuracy": 89.32}, {"fault_rate": 1.0, "accuracy": 89.42}, {"fault_rate": 1.5, "accuracy": 89.32}, {"fault_rate": 2.0, "accuracy": 89.39}, {"fault_rate": 2.5, "accuracy": 89.4}, {"fault_rate": 3.0, "accuracy": 89.28}, {"fault_rate": 3.5, "accuracy": 89.0}, {"fault_rate": 4.0, "accuracy": 88.75}, {"fault_rate": 4.5, "accuracy": 88.98}, {"fault_rate": 5.0, "accuracy": 89.09}, {"fault_rate": 5.5, "accuracy": 88.83}, {"fault_rate": 6.0, "accuracy": 88.82}, {"fault_rate": 6.5, "accuracy": 88.86}, {"fault_rate": 7.0, "accuracy": 88.68}, {"fault_rate": 7.5, "accuracy": 88.57000000000001}, {"fault_rate": 8.0, "accuracy": 88.52}, {"fault_rate": 8.5, "accuracy": 88.22}, {"fault_rate": 9.0, "accuracy": 87.9}, {"fault_rate": 9.5, "accuracy": 87.79}, {"fault_rate": 10.0, "accuracy": 87.83999999999999}], "experiment_id": 8, "run_id": 0, "accuracy_train": 94.49666666666666, "accuracy_test": 89.14, "complexity": 27.043214229173778, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.7333805561065674}, {"b": 4, "robustness": 0.7182873487472534}, {"b": 8, "robustness": 0.6870378255844116}, {"b": 16, "robustness": 0.6313310861587524}, {"b": 32, "robustness": 0.5333698391914368}, {"b": 64, "robustness": 0.3981263041496277}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.27}, {"fault_rate": 0.5, "accuracy": 90.93}, {"fault_rate": 1.0, "accuracy": 91.0}, {"fault_rate": 1.5, "accuracy": 90.36}, {"fault_rate": 2.0, "accuracy": 89.89}, {"fault_rate": 2.5, "accuracy": 90.08}, {"fault_rate": 3.0, "accuracy": 89.64999999999999}, {"fault_rate": 3.5, "accuracy": 89.07000000000001}, {"fault_rate": 4.0, "accuracy": 88.52}, {"fault_rate": 4.5, "accuracy": 87.88}, {"fault_rate": 5.0, "accuracy": 87.16000000000001}, {"fault_rate": 5.5, "accuracy": 86.7}, {"fault_rate": 6.0, "accuracy": 85.8}, {"fault_rate": 6.5, "accuracy": 84.13000000000001}, {"fault_rate": 7.0, "accuracy": 84.03}, {"fault_rate": 7.5, "accuracy": 82.55}, {"fault_rate": 8.0, "accuracy": 81.0}, {"fault_rate": 8.5, "accuracy": 79.43}, {"fault_rate": 9.0, "accuracy": 78.60000000000001}, {"fault_rate": 9.5, "accuracy": 74.91}, {"fault_rate": 10.0, "accuracy": 73.57000000000001}], "experiment_id": 1, "run_id": 1, "accuracy_train": 99.41833333333334, "accuracy_test": 91.27, "complexity": 28.99237582320791, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.01, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.7350013256072998}, {"b": 4, "robustness": 0.7202169895172119}, {"b": 8, "robustness": 0.6888521909713745}, {"b": 16, "robustness": 0.6340653300285339}, {"b": 32, "robustness": 0.5383069515228271}, {"b": 64, "robustness": 0.4035189747810364}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.57}, {"fault_rate": 0.5, "accuracy": 90.39}, {"fault_rate": 1.0, "accuracy": 90.38000000000001}, {"fault_rate": 1.5, "accuracy": 90.0}, {"fault_rate": 2.0, "accuracy": 89.84}, {"fault_rate": 2.5, "accuracy": 89.51}, {"fault_rate": 3.0, "accuracy": 89.45}, {"fault_rate": 3.5, "accuracy": 89.18}, {"fault_rate": 4.0, "accuracy": 88.79}, {"fault_rate": 4.5, "accuracy": 87.94}, {"fault_rate": 5.0, "accuracy": 87.9}, {"fault_rate": 5.5, "accuracy": 86.91}, {"fault_rate": 6.0, "accuracy": 86.29}, {"fault_rate": 6.5, "accuracy": 85.87}, {"fault_rate": 7.0, "accuracy": 85.42999999999999}, {"fault_rate": 7.5, "accuracy": 84.19}, {"fault_rate": 8.0, "accuracy": 83.17999999999999}, {"fault_rate": 8.5, "accuracy": 80.94}, {"fault_rate": 9.0, "accuracy": 80.06}, {"fault_rate": 9.5, "accuracy": 78.92}, {"fault_rate": 10.0, "accuracy": 77.33}], "experiment_id": 3, "run_id": 1, "accuracy_train": 98.76666666666667, "accuracy_test": 90.57, "complexity": 29.080489197612245, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.05, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.7336126565933228}, {"b": 4, "robustness": 0.7164861559867859}, {"b": 8, "robustness": 0.6846930384635925}, {"b": 16, "robustness": 0.6206678748130798}, {"b": 32, "robustness": 0.5215036869049072}, {"b": 64, "robustness": 0.3756334185600281}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.09}, {"fault_rate": 0.5, "accuracy": 90.93}, {"fault_rate": 1.0, "accuracy": 90.27}, {"fault_rate": 1.5, "accuracy": 90.86}, {"fault_rate": 2.0, "accuracy": 90.08}, {"fault_rate": 2.5, "accuracy": 90.06}, {"fault_rate": 3.0, "accuracy": 89.89}, {"fault_rate": 3.5, "accuracy": 89.12}, {"fault_rate": 4.0, "accuracy": 89.05}, {"fault_rate": 4.5, "accuracy": 88.42999999999999}, {"fault_rate": 5.0, "accuracy": 87.98}, {"fault_rate": 5.5, "accuracy": 87.96000000000001}, {"fault_rate": 6.0, "accuracy": 87.61}, {"fault_rate": 6.5, "accuracy": 86.44}, {"fault_rate": 7.0, "accuracy": 86.39}, {"fault_rate": 7.5, "accuracy": 86.06}, {"fault_rate": 8.0, "accuracy": 83.95}, {"fault_rate": 8.5, "accuracy": 84.08}, {"fault_rate": 9.0, "accuracy": 83.49}, {"fault_rate": 9.5, "accuracy": 82.04}, {"fault_rate": 10.0, "accuracy": 79.33}], "experiment_id": 5, "run_id": 1, "accuracy_train": 98.83666666666666, "accuracy_test": 91.09, "complexity": 29.262836712856547, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.1, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.7334383726119995}, {"b": 4, "robustness": 0.7168419361114502}, {"b": 8, "robustness": 0.6831149458885193}, {"b": 16, "robustness": 0.6195489764213562}, {"b": 32, "robustness": 0.5123595595359802}, {"b": 64, "robustness": 0.3673115372657776}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.24}, {"fault_rate": 0.5, "accuracy": 91.24}, {"fault_rate": 1.0, "accuracy": 91.0}, {"fault_rate": 1.5, "accuracy": 90.75}, {"fault_rate": 2.0, "accuracy": 90.49000000000001}, {"fault_rate": 2.5, "accuracy": 90.24}, {"fault_rate": 3.0, "accuracy": 90.23}, {"fault_rate": 3.5, "accuracy": 89.66}, {"fault_rate": 4.0, "accuracy": 89.51}, {"fault_rate": 4.5, "accuracy": 88.87}, {"fault_rate": 5.0, "accuracy": 88.87}, {"fault_rate": 5.5, "accuracy": 88.56}, {"fault_rate": 6.0, "accuracy": 88.08}, {"fault_rate": 6.5, "accuracy": 87.7}, {"fault_rate": 7.0, "accuracy": 86.17}, {"fault_rate": 7.5, "accuracy": 85.6}, {"fault_rate": 8.0, "accuracy": 83.8}, {"fault_rate": 8.5, "accuracy": 83.36}, {"fault_rate": 9.0, "accuracy": 82.84}, {"fault_rate": 9.5, "accuracy": 80.74}, {"fault_rate": 10.0, "accuracy": 77.12}], "experiment_id": 7, "run_id": 0, "accuracy_train": 97.65, "accuracy_test": 91.24, "complexity": 29.411731424695155, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.2, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.6616328358650208}, {"b": 4, "robustness": 0.6565741896629333}, {"b": 8, "robustness": 0.6463525295257568}, {"b": 16, "robustness": 0.6258038878440857}, {"b": 32, "robustness": 0.5855780839920044}, {"b": 64, "robustness": 0.5074724555015564}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.16}, {"fault_rate": 0.5, "accuracy": 89.0}, {"fault_rate": 1.0, "accuracy": 89.14}, {"fault_rate": 1.5, "accuracy": 89.01}, {"fault_rate": 2.0, "accuracy": 89.23}, {"fault_rate": 2.5, "accuracy": 89.14999999999999}, {"fault_rate": 3.0, "accuracy": 89.08}, {"fault_rate": 3.5, "accuracy": 88.94999999999999}, {"fault_rate": 4.0, "accuracy": 89.14999999999999}, {"fault_rate": 4.5, "accuracy": 89.19}, {"fault_rate": 5.0, "accuracy": 89.1}, {"fault_rate": 5.5, "accuracy": 88.74}, {"fault_rate": 6.0, "accuracy": 88.96}, {"fault_rate": 6.5, "accuracy": 88.81}, {"fault_rate": 7.0, "accuracy": 88.51}, {"fault_rate": 7.5, "accuracy": 88.5}, {"fault_rate": 8.0, "accuracy": 88.28}, {"fault_rate": 8.5, "accuracy": 88.01}, {"fault_rate": 9.0, "accuracy": 87.97}, {"fault_rate": 9.5, "accuracy": 87.53999999999999}, {"fault_rate": 10.0, "accuracy": 87.64}], "experiment_id": 8, "run_id": 1, "accuracy_train": 94.52666666666667, "accuracy_test": 89.16, "complexity": 27.04982990730563, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.1, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.660771906375885}, {"b": 4, "robustness": 0.6547549366950989}, {"b": 8, "robustness": 0.6426877379417419}, {"b": 16, "robustness": 0.6188676953315735}, {"b": 32, "robustness": 0.5715930461883545}, {"b": 64, "robustness": 0.4790617525577545}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.0}, {"fault_rate": 0.5, "accuracy": 89.75999999999999}, {"fault_rate": 1.0, "accuracy": 89.84}, {"fault_rate": 1.5, "accuracy": 89.75}, {"fault_rate": 2.0, "accuracy": 89.81}, {"fault_rate": 2.5, "accuracy": 89.64}, {"fault_rate": 3.0, "accuracy": 89.24}, {"fault_rate": 3.5, "accuracy": 89.23}, {"fault_rate": 4.0, "accuracy": 89.37}, {"fault_rate": 4.5, "accuracy": 89.14999999999999}, {"fault_rate": 5.0, "accuracy": 88.85}, {"fault_rate": 5.5, "accuracy": 88.79}, {"fault_rate": 6.0, "accuracy": 88.85}, {"fault_rate": 6.5, "accuracy": 88.23}, {"fault_rate": 7.0, "accuracy": 87.94999999999999}, {"fault_rate": 7.5, "accuracy": 87.63}, {"fault_rate": 8.0, "accuracy": 87.6}, {"fault_rate": 8.5, "accuracy": 87.21}, {"fault_rate": 9.0, "accuracy": 86.35000000000001}, {"fault_rate": 9.5, "accuracy": 85.99}, {"fault_rate": 10.0, "accuracy": 86.29}], "experiment_id": 6, "run_id": 1, "accuracy_train": 98.51166666666667, "accuracy_test": 90.0, "complexity": 26.59452840632077, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6650810837745667}, {"b": 4, "robustness": 0.6634776592254639}, {"b": 8, "robustness": 0.6604166030883789}, {"b": 16, "robustness": 0.6541451811790466}, {"b": 32, "robustness": 0.6405271887779236}, {"b": 64, "robustness": 0.6060532927513123}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.60000000000001}, {"fault_rate": 0.5, "accuracy": 89.38000000000001}, {"fault_rate": 1.0, "accuracy": 89.53}, {"fault_rate": 1.5, "accuracy": 89.12}, {"fault_rate": 2.0, "accuracy": 89.01}, {"fault_rate": 2.5, "accuracy": 88.38000000000001}, {"fault_rate": 3.0, "accuracy": 88.48}, {"fault_rate": 3.5, "accuracy": 87.83999999999999}, {"fault_rate": 4.0, "accuracy": 87.67}, {"fault_rate": 4.5, "accuracy": 87.07000000000001}, {"fault_rate": 5.0, "accuracy": 86.61999999999999}, {"fault_rate": 5.5, "accuracy": 85.53}, {"fault_rate": 6.0, "accuracy": 85.34}, {"fault_rate": 6.5, "accuracy": 84.23}, {"fault_rate": 7.0, "accuracy": 82.99}, {"fault_rate": 7.5, "accuracy": 81.77}, {"fault_rate": 8.0, "accuracy": 80.08}, {"fault_rate": 8.5, "accuracy": 79.07}, {"fault_rate": 9.0, "accuracy": 77.74}, {"fault_rate": 9.5, "accuracy": 75.52}, {"fault_rate": 10.0, "accuracy": 73.37}], "experiment_id": 10, "run_id": 0, "accuracy_train": 99.93833333333333, "accuracy_test": 89.60000000000001, "complexity": 27.973953500878586, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7427405118942261}, {"b": 4, "robustness": 0.7355712056159973}, {"b": 8, "robustness": 0.7212873697280884}, {"b": 16, "robustness": 0.6899287700653076}, {"b": 32, "robustness": 0.6219606399536133}, {"b": 64, "robustness": 0.49731072783470154}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.84}, {"fault_rate": 0.5, "accuracy": 90.49000000000001}, {"fault_rate": 1.0, "accuracy": 90.5}, {"fault_rate": 1.5, "accuracy": 90.28}, {"fault_rate": 2.0, "accuracy": 90.05}, {"fault_rate": 2.5, "accuracy": 89.42999999999999}, {"fault_rate": 3.0, "accuracy": 89.08}, {"fault_rate": 3.5, "accuracy": 88.78}, {"fault_rate": 4.0, "accuracy": 88.25}, {"fault_rate": 4.5, "accuracy": 87.83}, {"fault_rate": 5.0, "accuracy": 86.97}, {"fault_rate": 5.5, "accuracy": 86.09}, {"fault_rate": 6.0, "accuracy": 84.11}, {"fault_rate": 6.5, "accuracy": 82.32000000000001}, {"fault_rate": 7.0, "accuracy": 79.93}, {"fault_rate": 7.5, "accuracy": 77.86999999999999}, {"fault_rate": 8.0, "accuracy": 75.3}, {"fault_rate": 8.5, "accuracy": 71.94}, {"fault_rate": 9.0, "accuracy": 67.29}, {"fault_rate": 9.5, "accuracy": 65.60000000000001}, {"fault_rate": 10.0, "accuracy": 59.38}], "experiment_id": 11, "run_id": 0, "accuracy_train": 99.445, "accuracy_test": 90.84, "complexity": 33.070104645223445, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6648446917533875}, {"b": 4, "robustness": 0.6629480719566345}, {"b": 8, "robustness": 0.6593414545059204}, {"b": 16, "robustness": 0.6518155336380005}, {"b": 32, "robustness": 0.6358776092529297}, {"b": 64, "robustness": 0.5962954163551331}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.71000000000001}, {"fault_rate": 0.5, "accuracy": 89.31}, {"fault_rate": 1.0, "accuracy": 89.28}, {"fault_rate": 1.5, "accuracy": 89.02}, {"fault_rate": 2.0, "accuracy": 88.98}, {"fault_rate": 2.5, "accuracy": 88.49000000000001}, {"fault_rate": 3.0, "accuracy": 87.96000000000001}, {"fault_rate": 3.5, "accuracy": 88.09}, {"fault_rate": 4.0, "accuracy": 87.46000000000001}, {"fault_rate": 4.5, "accuracy": 86.5}, {"fault_rate": 5.0, "accuracy": 86.56}, {"fault_rate": 5.5, "accuracy": 85.77}, {"fault_rate": 6.0, "accuracy": 84.88}, {"fault_rate": 6.5, "accuracy": 83.98}, {"fault_rate": 7.0, "accuracy": 83.39}, {"fault_rate": 7.5, "accuracy": 81.77}, {"fault_rate": 8.0, "accuracy": 80.23}, {"fault_rate": 8.5, "accuracy": 78.86}, {"fault_rate": 9.0, "accuracy": 76.71}, {"fault_rate": 9.5, "accuracy": 75.51}, {"fault_rate": 10.0, "accuracy": 73.50999999999999}], "experiment_id": 10, "run_id": 1, "accuracy_train": 99.875, "accuracy_test": 89.71000000000001, "complexity": 27.90400064258168, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6658085584640503}, {"b": 4, "robustness": 0.6648889183998108}, {"b": 8, "robustness": 0.6630842685699463}, {"b": 16, "robustness": 0.6594741344451904}, {"b": 32, "robustness": 0.651000440120697}, {"b": 64, "robustness": 0.6261777877807617}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.61}, {"fault_rate": 0.5, "accuracy": 88.31}, {"fault_rate": 1.0, "accuracy": 87.92999999999999}, {"fault_rate": 1.5, "accuracy": 88.11}, {"fault_rate": 2.0, "accuracy": 87.41}, {"fault_rate": 2.5, "accuracy": 87.35000000000001}, {"fault_rate": 3.0, "accuracy": 86.76}, {"fault_rate": 3.5, "accuracy": 86.28}, {"fault_rate": 4.0, "accuracy": 86.00999999999999}, {"fault_rate": 4.5, "accuracy": 85.15}, {"fault_rate": 5.0, "accuracy": 84.24000000000001}, {"fault_rate": 5.5, "accuracy": 83.3}, {"fault_rate": 6.0, "accuracy": 82.27}, {"fault_rate": 6.5, "accuracy": 80.64}, {"fault_rate": 7.0, "accuracy": 80.14}, {"fault_rate": 7.5, "accuracy": 78.18}, {"fault_rate": 8.0, "accuracy": 76.19}, {"fault_rate": 8.5, "accuracy": 73.0}, {"fault_rate": 9.0, "accuracy": 70.0}, {"fault_rate": 9.5, "accuracy": 67.41}, {"fault_rate": 10.0, "accuracy": 64.98}], "experiment_id": 12, "run_id": 0, "accuracy_train": 99.26166666666667, "accuracy_test": 88.61, "complexity": 27.93315159737575, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.2, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.7335220575332642}, {"b": 4, "robustness": 0.7170022130012512}, {"b": 8, "robustness": 0.6851372122764587}, {"b": 16, "robustness": 0.6233597993850708}, {"b": 32, "robustness": 0.5240862965583801}, {"b": 64, "robustness": 0.395597368478775}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.8}, {"fault_rate": 0.5, "accuracy": 90.62}, {"fault_rate": 1.0, "accuracy": 90.32}, {"fault_rate": 1.5, "accuracy": 90.47}, {"fault_rate": 2.0, "accuracy": 90.5}, {"fault_rate": 2.5, "accuracy": 90.02}, {"fault_rate": 3.0, "accuracy": 89.96}, {"fault_rate": 3.5, "accuracy": 89.75}, {"fault_rate": 4.0, "accuracy": 89.25}, {"fault_rate": 4.5, "accuracy": 89.08}, {"fault_rate": 5.0, "accuracy": 88.92}, {"fault_rate": 5.5, "accuracy": 88.4}, {"fault_rate": 6.0, "accuracy": 87.99}, {"fault_rate": 6.5, "accuracy": 87.41}, {"fault_rate": 7.0, "accuracy": 86.9}, {"fault_rate": 7.5, "accuracy": 86.67}, {"fault_rate": 8.0, "accuracy": 85.06}, {"fault_rate": 8.5, "accuracy": 85.05}, {"fault_rate": 9.0, "accuracy": 83.67999999999999}, {"fault_rate": 9.5, "accuracy": 81.95}, {"fault_rate": 10.0, "accuracy": 81.23}], "experiment_id": 9, "run_id": 0, "accuracy_train": 94.70666666666666, "accuracy_test": 90.8, "complexity": 29.7205064541457, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.1, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.732763409614563}, {"b": 4, "robustness": 0.7159737944602966}, {"b": 8, "robustness": 0.6835210919380188}, {"b": 16, "robustness": 0.6193817257881165}, {"b": 32, "robustness": 0.5104841589927673}, {"b": 64, "robustness": 0.36653536558151245}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.55}, {"fault_rate": 0.5, "accuracy": 91.47}, {"fault_rate": 1.0, "accuracy": 91.33}, {"fault_rate": 1.5, "accuracy": 91.2}, {"fault_rate": 2.0, "accuracy": 90.85}, {"fault_rate": 2.5, "accuracy": 90.49000000000001}, {"fault_rate": 3.0, "accuracy": 90.24}, {"fault_rate": 3.5, "accuracy": 90.14999999999999}, {"fault_rate": 4.0, "accuracy": 90.14}, {"fault_rate": 4.5, "accuracy": 89.45}, {"fault_rate": 5.0, "accuracy": 89.46}, {"fault_rate": 5.5, "accuracy": 88.34}, {"fault_rate": 6.0, "accuracy": 88.44}, {"fault_rate": 6.5, "accuracy": 88.12}, {"fault_rate": 7.0, "accuracy": 87.27000000000001}, {"fault_rate": 7.5, "accuracy": 86.94}, {"fault_rate": 8.0, "accuracy": 86.59}, {"fault_rate": 8.5, "accuracy": 84.84}, {"fault_rate": 9.0, "accuracy": 83.99}, {"fault_rate": 9.5, "accuracy": 83.54}, {"fault_rate": 10.0, "accuracy": 82.57}], "experiment_id": 7, "run_id": 1, "accuracy_train": 97.92166666666667, "accuracy_test": 91.55, "complexity": 29.41272465727325, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6654826402664185}, {"b": 4, "robustness": 0.6643443703651428}, {"b": 8, "robustness": 0.6620615124702454}, {"b": 16, "robustness": 0.6572961807250977}, {"b": 32, "robustness": 0.6465713977813721}, {"b": 64, "robustness": 0.6046858429908752}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 86.65}, {"fault_rate": 0.5, "accuracy": 86.67}, {"fault_rate": 1.0, "accuracy": 86.6}, {"fault_rate": 1.5, "accuracy": 86.78}, {"fault_rate": 2.0, "accuracy": 86.58}, {"fault_rate": 2.5, "accuracy": 86.00999999999999}, {"fault_rate": 3.0, "accuracy": 85.72}, {"fault_rate": 3.5, "accuracy": 85.8}, {"fault_rate": 4.0, "accuracy": 85.69}, {"fault_rate": 4.5, "accuracy": 85.18}, {"fault_rate": 5.0, "accuracy": 84.97}, {"fault_rate": 5.5, "accuracy": 84.6}, {"fault_rate": 6.0, "accuracy": 84.64}, {"fault_rate": 6.5, "accuracy": 84.0}, {"fault_rate": 7.0, "accuracy": 83.53}, {"fault_rate": 7.5, "accuracy": 83.36}, {"fault_rate": 8.0, "accuracy": 82.69}, {"fault_rate": 8.5, "accuracy": 82.45}, {"fault_rate": 9.0, "accuracy": 81.37}, {"fault_rate": 9.5, "accuracy": 80.72}, {"fault_rate": 10.0, "accuracy": 80.27}], "experiment_id": 14, "run_id": 0, "accuracy_train": 92.25999999999999, "accuracy_test": 86.65, "complexity": 28.868167619305833, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7478426694869995}, {"b": 4, "robustness": 0.745691180229187}, {"b": 8, "robustness": 0.7413432002067566}, {"b": 16, "robustness": 0.732194185256958}, {"b": 32, "robustness": 0.7075219750404358}, {"b": 64, "robustness": 0.5852972865104675}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.27000000000001}, {"fault_rate": 0.5, "accuracy": 89.03999999999999}, {"fault_rate": 1.0, "accuracy": 89.03999999999999}, {"fault_rate": 1.5, "accuracy": 88.72}, {"fault_rate": 2.0, "accuracy": 88.44}, {"fault_rate": 2.5, "accuracy": 87.11}, {"fault_rate": 3.0, "accuracy": 87.47}, {"fault_rate": 3.5, "accuracy": 86.2}, {"fault_rate": 4.0, "accuracy": 85.44}, {"fault_rate": 4.5, "accuracy": 83.8}, {"fault_rate": 5.0, "accuracy": 81.97}, {"fault_rate": 5.5, "accuracy": 78.39}, {"fault_rate": 6.0, "accuracy": 76.29}, {"fault_rate": 6.5, "accuracy": 72.78}, {"fault_rate": 7.0, "accuracy": 66.95}, {"fault_rate": 7.5, "accuracy": 63.59}, {"fault_rate": 8.0, "accuracy": 58.25}, {"fault_rate": 8.5, "accuracy": 52.82}, {"fault_rate": 9.0, "accuracy": 48.199999999999996}, {"fault_rate": 9.5, "accuracy": 43.71}, {"fault_rate": 10.0, "accuracy": 38.37}], "experiment_id": 13, "run_id": 0, "accuracy_train": 99.48333333333333, "accuracy_test": 89.27000000000001, "complexity": 34.706091589277065, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.74238121509552}, {"b": 4, "robustness": 0.7343932390213013}, {"b": 8, "robustness": 0.7185705304145813}, {"b": 16, "robustness": 0.6855568885803223}, {"b": 32, "robustness": 0.6078674793243408}, {"b": 64, "robustness": 0.4847152829170227}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.89}, {"fault_rate": 0.5, "accuracy": 91.03}, {"fault_rate": 1.0, "accuracy": 90.53999999999999}, {"fault_rate": 1.5, "accuracy": 89.94}, {"fault_rate": 2.0, "accuracy": 89.85}, {"fault_rate": 2.5, "accuracy": 89.3}, {"fault_rate": 3.0, "accuracy": 89.2}, {"fault_rate": 3.5, "accuracy": 88.09}, {"fault_rate": 4.0, "accuracy": 87.81}, {"fault_rate": 4.5, "accuracy": 86.71}, {"fault_rate": 5.0, "accuracy": 85.74000000000001}, {"fault_rate": 5.5, "accuracy": 84.24000000000001}, {"fault_rate": 6.0, "accuracy": 82.75}, {"fault_rate": 6.5, "accuracy": 81.6}, {"fault_rate": 7.0, "accuracy": 79.23}, {"fault_rate": 7.5, "accuracy": 76.92}, {"fault_rate": 8.0, "accuracy": 72.09}, {"fault_rate": 8.5, "accuracy": 69.48}, {"fault_rate": 9.0, "accuracy": 65.61}, {"fault_rate": 9.5, "accuracy": 61.06}, {"fault_rate": 10.0, "accuracy": 57.08}], "experiment_id": 11, "run_id": 1, "accuracy_train": 99.50833333333333, "accuracy_test": 90.89, "complexity": 33.054274687597484, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6657966375350952}, {"b": 4, "robustness": 0.6649213433265686}, {"b": 8, "robustness": 0.6632201075553894}, {"b": 16, "robustness": 0.6597800254821777}, {"b": 32, "robustness": 0.6520106792449951}, {"b": 64, "robustness": 0.6288625597953796}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.61}, {"fault_rate": 0.5, "accuracy": 88.31}, {"fault_rate": 1.0, "accuracy": 88.34}, {"fault_rate": 1.5, "accuracy": 87.83999999999999}, {"fault_rate": 2.0, "accuracy": 87.59}, {"fault_rate": 2.5, "accuracy": 87.22}, {"fault_rate": 3.0, "accuracy": 86.85000000000001}, {"fault_rate": 3.5, "accuracy": 86.61}, {"fault_rate": 4.0, "accuracy": 86.08}, {"fault_rate": 4.5, "accuracy": 85.0}, {"fault_rate": 5.0, "accuracy": 84.43}, {"fault_rate": 5.5, "accuracy": 83.34}, {"fault_rate": 6.0, "accuracy": 81.82000000000001}, {"fault_rate": 6.5, "accuracy": 80.92}, {"fault_rate": 7.0, "accuracy": 79.21000000000001}, {"fault_rate": 7.5, "accuracy": 76.71}, {"fault_rate": 8.0, "accuracy": 74.53}, {"fault_rate": 8.5, "accuracy": 72.2}, {"fault_rate": 9.0, "accuracy": 69.41000000000001}, {"fault_rate": 9.5, "accuracy": 66.36999999999999}, {"fault_rate": 10.0, "accuracy": 63.78}], "experiment_id": 12, "run_id": 1, "accuracy_train": 99.03833333333333, "accuracy_test": 88.61, "complexity": 27.91995687036841, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6656773090362549}, {"b": 4, "robustness": 0.6646291613578796}, {"b": 8, "robustness": 0.6625409126281738}, {"b": 16, "robustness": 0.6583587527275085}, {"b": 32, "robustness": 0.6489036083221436}, {"b": 64, "robustness": 0.6108846664428711}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 86.94}, {"fault_rate": 0.5, "accuracy": 86.77}, {"fault_rate": 1.0, "accuracy": 86.35000000000001}, {"fault_rate": 1.5, "accuracy": 86.81}, {"fault_rate": 2.0, "accuracy": 86.14}, {"fault_rate": 2.5, "accuracy": 86.21}, {"fault_rate": 3.0, "accuracy": 85.86}, {"fault_rate": 3.5, "accuracy": 85.59}, {"fault_rate": 4.0, "accuracy": 85.38}, {"fault_rate": 4.5, "accuracy": 85.04}, {"fault_rate": 5.0, "accuracy": 84.87}, {"fault_rate": 5.5, "accuracy": 84.48}, {"fault_rate": 6.0, "accuracy": 84.1}, {"fault_rate": 6.5, "accuracy": 83.95}, {"fault_rate": 7.0, "accuracy": 83.75}, {"fault_rate": 7.5, "accuracy": 82.83}, {"fault_rate": 8.0, "accuracy": 82.66}, {"fault_rate": 8.5, "accuracy": 82.32000000000001}, {"fault_rate": 9.0, "accuracy": 81.91000000000001}, {"fault_rate": 9.5, "accuracy": 81.47}, {"fault_rate": 10.0, "accuracy": 80.63}], "experiment_id": 14, "run_id": 1, "accuracy_train": 92.10333333333334, "accuracy_test": 86.94, "complexity": 28.8022517219083, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6660842895507812}, {"b": 4, "robustness": 0.6653984189033508}, {"b": 8, "robustness": 0.6640768051147461}, {"b": 16, "robustness": 0.6615442037582397}, {"b": 32, "robustness": 0.6558613181114197}, {"b": 64, "robustness": 0.6412032246589661}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.07000000000001}, {"fault_rate": 0.5, "accuracy": 88.69}, {"fault_rate": 1.0, "accuracy": 88.57000000000001}, {"fault_rate": 1.5, "accuracy": 87.71}, {"fault_rate": 2.0, "accuracy": 87.33}, {"fault_rate": 2.5, "accuracy": 87.1}, {"fault_rate": 3.0, "accuracy": 86.67}, {"fault_rate": 3.5, "accuracy": 85.79}, {"fault_rate": 4.0, "accuracy": 84.96000000000001}, {"fault_rate": 4.5, "accuracy": 83.7}, {"fault_rate": 5.0, "accuracy": 82.04}, {"fault_rate": 5.5, "accuracy": 80.75}, {"fault_rate": 6.0, "accuracy": 79.03999999999999}, {"fault_rate": 6.5, "accuracy": 76.37}, {"fault_rate": 7.0, "accuracy": 72.85000000000001}, {"fault_rate": 7.5, "accuracy": 70.50999999999999}, {"fault_rate": 8.0, "accuracy": 66.11}, {"fault_rate": 8.5, "accuracy": 64.02}, {"fault_rate": 9.0, "accuracy": 60.8}, {"fault_rate": 9.5, "accuracy": 57.489999999999995}, {"fault_rate": 10.0, "accuracy": 53.71}], "experiment_id": 16, "run_id": 0, "accuracy_train": 99.41499999999999, "accuracy_test": 89.07000000000001, "complexity": 28.094883905221185, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6660528779029846}, {"b": 4, "robustness": 0.6651788353919983}, {"b": 8, "robustness": 0.6636801362037659}, {"b": 16, "robustness": 0.6606031656265259}, {"b": 32, "robustness": 0.654305636882782}, {"b": 64, "robustness": 0.638113260269165}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 87.24}, {"fault_rate": 0.5, "accuracy": 86.89}, {"fault_rate": 1.0, "accuracy": 87.07000000000001}, {"fault_rate": 1.5, "accuracy": 86.98}, {"fault_rate": 2.0, "accuracy": 86.26}, {"fault_rate": 2.5, "accuracy": 86.07000000000001}, {"fault_rate": 3.0, "accuracy": 85.79}, {"fault_rate": 3.5, "accuracy": 85.28999999999999}, {"fault_rate": 4.0, "accuracy": 84.61}, {"fault_rate": 4.5, "accuracy": 84.48}, {"fault_rate": 5.0, "accuracy": 83.38}, {"fault_rate": 5.5, "accuracy": 82.67999999999999}, {"fault_rate": 6.0, "accuracy": 82.02000000000001}, {"fault_rate": 6.5, "accuracy": 80.96}, {"fault_rate": 7.0, "accuracy": 79.51}, {"fault_rate": 7.5, "accuracy": 78.28}, {"fault_rate": 8.0, "accuracy": 77.07000000000001}, {"fault_rate": 8.5, "accuracy": 74.62}, {"fault_rate": 9.0, "accuracy": 72.76}, {"fault_rate": 9.5, "accuracy": 71.5}, {"fault_rate": 10.0, "accuracy": 69.39}], "experiment_id": 18, "run_id": 0, "accuracy_train": 93.84166666666667, "accuracy_test": 87.24, "complexity": 30.418966246470195, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.2, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.732545793056488}, {"b": 4, "robustness": 0.7145177721977234}, {"b": 8, "robustness": 0.6805048584938049}, {"b": 16, "robustness": 0.6160570383071899}, {"b": 32, "robustness": 0.5154216885566711}, {"b": 64, "robustness": 0.38948947191238403}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.56}, {"fault_rate": 0.5, "accuracy": 90.53999999999999}, {"fault_rate": 1.0, "accuracy": 90.48}, {"fault_rate": 1.5, "accuracy": 90.32}, {"fault_rate": 2.0, "accuracy": 90.23}, {"fault_rate": 2.5, "accuracy": 89.98}, {"fault_rate": 3.0, "accuracy": 89.68}, {"fault_rate": 3.5, "accuracy": 89.42}, {"fault_rate": 4.0, "accuracy": 89.19}, {"fault_rate": 4.5, "accuracy": 89.1}, {"fault_rate": 5.0, "accuracy": 88.03}, {"fault_rate": 5.5, "accuracy": 88.05}, {"fault_rate": 6.0, "accuracy": 87.46000000000001}, {"fault_rate": 6.5, "accuracy": 87.49}, {"fault_rate": 7.0, "accuracy": 86.26}, {"fault_rate": 7.5, "accuracy": 85.0}, {"fault_rate": 8.0, "accuracy": 84.84}, {"fault_rate": 8.5, "accuracy": 83.56}, {"fault_rate": 9.0, "accuracy": 83.03}, {"fault_rate": 9.5, "accuracy": 82.39}, {"fault_rate": 10.0, "accuracy": 80.34}], "experiment_id": 9, "run_id": 1, "accuracy_train": 94.76333333333334, "accuracy_test": 90.56, "complexity": 29.700225397420866, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7491147518157959}, {"b": 4, "robustness": 0.7482241988182068}, {"b": 8, "robustness": 0.7464451193809509}, {"b": 16, "robustness": 0.7427143454551697}, {"b": 32, "robustness": 0.7339227199554443}, {"b": 64, "robustness": 0.706483781337738}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 87.3}, {"fault_rate": 0.5, "accuracy": 86.78}, {"fault_rate": 1.0, "accuracy": 86.65}, {"fault_rate": 1.5, "accuracy": 85.61}, {"fault_rate": 2.0, "accuracy": 83.87}, {"fault_rate": 2.5, "accuracy": 80.22}, {"fault_rate": 3.0, "accuracy": 73.58}, {"fault_rate": 3.5, "accuracy": 65.10000000000001}, {"fault_rate": 4.0, "accuracy": 54.37}, {"fault_rate": 4.5, "accuracy": 43.72}, {"fault_rate": 5.0, "accuracy": 34.47}, {"fault_rate": 5.5, "accuracy": 27.889999999999997}, {"fault_rate": 6.0, "accuracy": 22.29}, {"fault_rate": 6.5, "accuracy": 19.869999999999997}, {"fault_rate": 7.0, "accuracy": 18.01}, {"fault_rate": 7.5, "accuracy": 16.59}, {"fault_rate": 8.0, "accuracy": 15.590000000000002}, {"fault_rate": 8.5, "accuracy": 14.41}, {"fault_rate": 9.0, "accuracy": 13.930000000000001}, {"fault_rate": 9.5, "accuracy": 13.08}, {"fault_rate": 10.0, "accuracy": 12.8}], "experiment_id": 15, "run_id": 0, "accuracy_train": 96.95666666666666, "accuracy_test": 87.3, "complexity": 36.39831405392055, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.666037380695343}, {"b": 4, "robustness": 0.6654049754142761}, {"b": 8, "robustness": 0.6641056537628174}, {"b": 16, "robustness": 0.661527693271637}, {"b": 32, "robustness": 0.6560395359992981}, {"b": 64, "robustness": 0.6418817639350891}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.85}, {"fault_rate": 0.5, "accuracy": 88.81}, {"fault_rate": 1.0, "accuracy": 88.13}, {"fault_rate": 1.5, "accuracy": 87.92999999999999}, {"fault_rate": 2.0, "accuracy": 87.63}, {"fault_rate": 2.5, "accuracy": 86.68}, {"fault_rate": 3.0, "accuracy": 85.92}, {"fault_rate": 3.5, "accuracy": 85.28}, {"fault_rate": 4.0, "accuracy": 84.55}, {"fault_rate": 4.5, "accuracy": 83.1}, {"fault_rate": 5.0, "accuracy": 81.33}, {"fault_rate": 5.5, "accuracy": 78.43}, {"fault_rate": 6.0, "accuracy": 76.37}, {"fault_rate": 6.5, "accuracy": 72.07000000000001}, {"fault_rate": 7.0, "accuracy": 69.05}, {"fault_rate": 7.5, "accuracy": 63.32}, {"fault_rate": 8.0, "accuracy": 58.96}, {"fault_rate": 8.5, "accuracy": 56.010000000000005}, {"fault_rate": 9.0, "accuracy": 51.62}, {"fault_rate": 9.5, "accuracy": 46.910000000000004}, {"fault_rate": 10.0, "accuracy": 42.6}], "experiment_id": 16, "run_id": 1, "accuracy_train": 99.34833333333334, "accuracy_test": 88.85, "complexity": 28.044673047069832, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7477049231529236}, {"b": 4, "robustness": 0.7453744411468506}, {"b": 8, "robustness": 0.7407423257827759}, {"b": 16, "robustness": 0.7307909727096558}, {"b": 32, "robustness": 0.7048832178115845}, {"b": 64, "robustness": 0.5845934152603149}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.83}, {"fault_rate": 0.5, "accuracy": 89.37}, {"fault_rate": 1.0, "accuracy": 88.85}, {"fault_rate": 1.5, "accuracy": 88.94999999999999}, {"fault_rate": 2.0, "accuracy": 88.36}, {"fault_rate": 2.5, "accuracy": 87.81}, {"fault_rate": 3.0, "accuracy": 87.05000000000001}, {"fault_rate": 3.5, "accuracy": 85.84}, {"fault_rate": 4.0, "accuracy": 84.5}, {"fault_rate": 4.5, "accuracy": 82.0}, {"fault_rate": 5.0, "accuracy": 80.65}, {"fault_rate": 5.5, "accuracy": 75.24}, {"fault_rate": 6.0, "accuracy": 71.78999999999999}, {"fault_rate": 6.5, "accuracy": 68.2}, {"fault_rate": 7.0, "accuracy": 63.06}, {"fault_rate": 7.5, "accuracy": 57.48}, {"fault_rate": 8.0, "accuracy": 51.93}, {"fault_rate": 8.5, "accuracy": 45.15}, {"fault_rate": 9.0, "accuracy": 41.03}, {"fault_rate": 9.5, "accuracy": 38.32}, {"fault_rate": 10.0, "accuracy": 34.92}], "experiment_id": 13, "run_id": 1, "accuracy_train": 99.715, "accuracy_test": 89.83, "complexity": 34.66330815406489, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6659326553344727}, {"b": 4, "robustness": 0.6650708317756653}, {"b": 8, "robustness": 0.663554847240448}, {"b": 16, "robustness": 0.6603081226348877}, {"b": 32, "robustness": 0.6534550189971924}, {"b": 64, "robustness": 0.6337963938713074}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 87.03}, {"fault_rate": 0.5, "accuracy": 86.77}, {"fault_rate": 1.0, "accuracy": 86.38}, {"fault_rate": 1.5, "accuracy": 86.59}, {"fault_rate": 2.0, "accuracy": 86.15}, {"fault_rate": 2.5, "accuracy": 85.95}, {"fault_rate": 3.0, "accuracy": 85.55}, {"fault_rate": 3.5, "accuracy": 85.52}, {"fault_rate": 4.0, "accuracy": 85.21}, {"fault_rate": 4.5, "accuracy": 84.07}, {"fault_rate": 5.0, "accuracy": 83.7}, {"fault_rate": 5.5, "accuracy": 83.28999999999999}, {"fault_rate": 6.0, "accuracy": 81.85}, {"fault_rate": 6.5, "accuracy": 82.12}, {"fault_rate": 7.0, "accuracy": 79.95}, {"fault_rate": 7.5, "accuracy": 79.0}, {"fault_rate": 8.0, "accuracy": 77.22}, {"fault_rate": 8.5, "accuracy": 76.25}, {"fault_rate": 9.0, "accuracy": 74.82}, {"fault_rate": 9.5, "accuracy": 73.36}, {"fault_rate": 10.0, "accuracy": 72.00999999999999}], "experiment_id": 18, "run_id": 1, "accuracy_train": 93.53833333333334, "accuracy_test": 87.03, "complexity": 30.464602590106256, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7474905848503113}, {"b": 4, "robustness": 0.744874119758606}, {"b": 8, "robustness": 0.7396752238273621}, {"b": 16, "robustness": 0.7290683388710022}, {"b": 32, "robustness": 0.7061281204223633}, {"b": 64, "robustness": 0.6269091367721558}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.11}, {"fault_rate": 0.5, "accuracy": 90.16}, {"fault_rate": 1.0, "accuracy": 90.14}, {"fault_rate": 1.5, "accuracy": 89.47}, {"fault_rate": 2.0, "accuracy": 89.37}, {"fault_rate": 2.5, "accuracy": 88.94}, {"fault_rate": 3.0, "accuracy": 88.6}, {"fault_rate": 3.5, "accuracy": 88.03}, {"fault_rate": 4.0, "accuracy": 86.9}, {"fault_rate": 4.5, "accuracy": 85.63}, {"fault_rate": 5.0, "accuracy": 84.78999999999999}, {"fault_rate": 5.5, "accuracy": 82.39}, {"fault_rate": 6.0, "accuracy": 79.72}, {"fault_rate": 6.5, "accuracy": 75.49}, {"fault_rate": 7.0, "accuracy": 69.87}, {"fault_rate": 7.5, "accuracy": 64.78}, {"fault_rate": 8.0, "accuracy": 57.35}, {"fault_rate": 8.5, "accuracy": 51.39}, {"fault_rate": 9.0, "accuracy": 45.660000000000004}, {"fault_rate": 9.5, "accuracy": 38.31}, {"fault_rate": 10.0, "accuracy": 33.52}], "experiment_id": 17, "run_id": 0, "accuracy_train": 99.67666666666666, "accuracy_test": 90.11, "complexity": 34.65608363271885, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6660387516021729}, {"b": 4, "robustness": 0.6653550267219543}, {"b": 8, "robustness": 0.6640710830688477}, {"b": 16, "robustness": 0.6614527106285095}, {"b": 32, "robustness": 0.656083345413208}, {"b": 64, "robustness": 0.6415900588035583}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 81.39}, {"fault_rate": 0.5, "accuracy": 81.3}, {"fault_rate": 1.0, "accuracy": 81.0}, {"fault_rate": 1.5, "accuracy": 81.15}, {"fault_rate": 2.0, "accuracy": 81.27}, {"fault_rate": 2.5, "accuracy": 80.63}, {"fault_rate": 3.0, "accuracy": 80.42}, {"fault_rate": 3.5, "accuracy": 80.69}, {"fault_rate": 4.0, "accuracy": 80.5}, {"fault_rate": 4.5, "accuracy": 80.04}, {"fault_rate": 5.0, "accuracy": 79.5}, {"fault_rate": 5.5, "accuracy": 79.67999999999999}, {"fault_rate": 6.0, "accuracy": 79.3}, {"fault_rate": 6.5, "accuracy": 78.97999999999999}, {"fault_rate": 7.0, "accuracy": 78.77}, {"fault_rate": 7.5, "accuracy": 78.49000000000001}, {"fault_rate": 8.0, "accuracy": 77.82}, {"fault_rate": 8.5, "accuracy": 77.17}, {"fault_rate": 9.0, "accuracy": 76.31}, {"fault_rate": 9.5, "accuracy": 75.69}, {"fault_rate": 10.0, "accuracy": 75.08}], "experiment_id": 20, "run_id": 0, "accuracy_train": 83.11166666666666, "accuracy_test": 81.39, "complexity": 31.798872572031694, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7488673329353333}, {"b": 4, "robustness": 0.7477425336837769}, {"b": 8, "robustness": 0.7454574704170227}, {"b": 16, "robustness": 0.7408391237258911}, {"b": 32, "robustness": 0.7306287884712219}, {"b": 64, "robustness": 0.6985651254653931}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 87.68}, {"fault_rate": 0.5, "accuracy": 87.59}, {"fault_rate": 1.0, "accuracy": 87.59}, {"fault_rate": 1.5, "accuracy": 86.81}, {"fault_rate": 2.0, "accuracy": 86.11}, {"fault_rate": 2.5, "accuracy": 83.84}, {"fault_rate": 3.0, "accuracy": 81.56}, {"fault_rate": 3.5, "accuracy": 77.2}, {"fault_rate": 4.0, "accuracy": 70.5}, {"fault_rate": 4.5, "accuracy": 62.55}, {"fault_rate": 5.0, "accuracy": 54.87}, {"fault_rate": 5.5, "accuracy": 44.61}, {"fault_rate": 6.0, "accuracy": 39.57}, {"fault_rate": 6.5, "accuracy": 33.489999999999995}, {"fault_rate": 7.0, "accuracy": 28.299999999999997}, {"fault_rate": 7.5, "accuracy": 26.55}, {"fault_rate": 8.0, "accuracy": 23.810000000000002}, {"fault_rate": 8.5, "accuracy": 21.72}, {"fault_rate": 9.0, "accuracy": 20.24}, {"fault_rate": 9.5, "accuracy": 19.689999999999998}, {"fault_rate": 10.0, "accuracy": 19.05}], "experiment_id": 19, "run_id": 0, "accuracy_train": 98.00666666666666, "accuracy_test": 87.68, "complexity": 37.2695194661736, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6664626598358154}, {"b": 4, "robustness": 0.6655969023704529}, {"b": 8, "robustness": 0.6646103262901306}, {"b": 16, "robustness": 0.6626103520393372}, {"b": 32, "robustness": 0.6587093472480774}, {"b": 64, "robustness": 0.6500677466392517}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.19}, {"fault_rate": 0.5, "accuracy": 87.9}, {"fault_rate": 1.0, "accuracy": 87.32}, {"fault_rate": 1.5, "accuracy": 86.96000000000001}, {"fault_rate": 2.0, "accuracy": 86.36}, {"fault_rate": 2.5, "accuracy": 85.61999999999999}, {"fault_rate": 3.0, "accuracy": 84.75}, {"fault_rate": 3.5, "accuracy": 84.31}, {"fault_rate": 4.0, "accuracy": 83.31}, {"fault_rate": 4.5, "accuracy": 81.67}, {"fault_rate": 5.0, "accuracy": 80.17}, {"fault_rate": 5.5, "accuracy": 76.95}, {"fault_rate": 6.0, "accuracy": 75.18}, {"fault_rate": 6.5, "accuracy": 72.66}, {"fault_rate": 7.0, "accuracy": 69.31}, {"fault_rate": 7.5, "accuracy": 66.18}, {"fault_rate": 8.0, "accuracy": 61.739999999999995}, {"fault_rate": 8.5, "accuracy": 55.64}, {"fault_rate": 9.0, "accuracy": 53.449999999999996}, {"fault_rate": 9.5, "accuracy": 49.769999999999996}, {"fault_rate": 10.0, "accuracy": 44.43}], "experiment_id": 22, "run_id": 0, "accuracy_train": 96.78833333333333, "accuracy_test": 88.19, "complexity": 31.863724863199373, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7491456270217896}, {"b": 4, "robustness": 0.74830162525177}, {"b": 8, "robustness": 0.7466375827789307}, {"b": 16, "robustness": 0.7429128885269165}, {"b": 32, "robustness": 0.7333616018295288}, {"b": 64, "robustness": 0.701897382736206}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 87.79}, {"fault_rate": 0.5, "accuracy": 87.18}, {"fault_rate": 1.0, "accuracy": 86.92}, {"fault_rate": 1.5, "accuracy": 85.68}, {"fault_rate": 2.0, "accuracy": 84.68}, {"fault_rate": 2.5, "accuracy": 83.28999999999999}, {"fault_rate": 3.0, "accuracy": 79.89}, {"fault_rate": 3.5, "accuracy": 74.97}, {"fault_rate": 4.0, "accuracy": 67.78999999999999}, {"fault_rate": 4.5, "accuracy": 59.160000000000004}, {"fault_rate": 5.0, "accuracy": 51.88}, {"fault_rate": 5.5, "accuracy": 44.62}, {"fault_rate": 6.0, "accuracy": 36.79}, {"fault_rate": 6.5, "accuracy": 30.830000000000002}, {"fault_rate": 7.0, "accuracy": 25.89}, {"fault_rate": 7.5, "accuracy": 21.75}, {"fault_rate": 8.0, "accuracy": 18.37}, {"fault_rate": 8.5, "accuracy": 16.09}, {"fault_rate": 9.0, "accuracy": 14.2}, {"fault_rate": 9.5, "accuracy": 12.49}, {"fault_rate": 10.0, "accuracy": 11.32}], "experiment_id": 15, "run_id": 1, "accuracy_train": 96.68166666666667, "accuracy_test": 87.79, "complexity": 36.53568786590803, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6661247611045837}, {"b": 4, "robustness": 0.6655833125114441}, {"b": 8, "robustness": 0.6644657254219055}, {"b": 16, "robustness": 0.6623192429542542}, {"b": 32, "robustness": 0.6577966213226318}, {"b": 64, "robustness": 0.6446757912635803}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 74.56}, {"fault_rate": 0.5, "accuracy": 74.75}, {"fault_rate": 1.0, "accuracy": 74.8}, {"fault_rate": 1.5, "accuracy": 75.25}, {"fault_rate": 2.0, "accuracy": 75.26}, {"fault_rate": 2.5, "accuracy": 75.36}, {"fault_rate": 3.0, "accuracy": 75.3}, {"fault_rate": 3.5, "accuracy": 75.55}, {"fault_rate": 4.0, "accuracy": 75.35}, {"fault_rate": 4.5, "accuracy": 75.32}, {"fault_rate": 5.0, "accuracy": 75.08}, {"fault_rate": 5.5, "accuracy": 75.19}, {"fault_rate": 6.0, "accuracy": 74.61}, {"fault_rate": 6.5, "accuracy": 74.48}, {"fault_rate": 7.0, "accuracy": 74.0}, {"fault_rate": 7.5, "accuracy": 73.83}, {"fault_rate": 8.0, "accuracy": 73.33}, {"fault_rate": 8.5, "accuracy": 72.94}, {"fault_rate": 9.0, "accuracy": 72.17}, {"fault_rate": 9.5, "accuracy": 71.78999999999999}, {"fault_rate": 10.0, "accuracy": 71.24000000000001}], "experiment_id": 20, "run_id": 1, "accuracy_train": 76.08666666666667, "accuracy_test": 74.56, "complexity": 31.248268357036768, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.749775230884552}, {"b": 4, "robustness": 0.7495083808898926}, {"b": 8, "robustness": 0.7489690780639648}, {"b": 16, "robustness": 0.7474212646484375}, {"b": 32, "robustness": 0.7403228282928467}, {"b": 64, "robustness": 0.7267639636993408}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 85.38}, {"fault_rate": 0.5, "accuracy": 85.39}, {"fault_rate": 1.0, "accuracy": 85.11}, {"fault_rate": 1.5, "accuracy": 84.44}, {"fault_rate": 2.0, "accuracy": 83.75}, {"fault_rate": 2.5, "accuracy": 82.06}, {"fault_rate": 3.0, "accuracy": 80.22}, {"fault_rate": 3.5, "accuracy": 78.06}, {"fault_rate": 4.0, "accuracy": 74.51}, {"fault_rate": 4.5, "accuracy": 70.22}, {"fault_rate": 5.0, "accuracy": 65.42999999999999}, {"fault_rate": 5.5, "accuracy": 60.199999999999996}, {"fault_rate": 6.0, "accuracy": 53.97}, {"fault_rate": 6.5, "accuracy": 48.96}, {"fault_rate": 7.0, "accuracy": 43.69}, {"fault_rate": 7.5, "accuracy": 39.08}, {"fault_rate": 8.0, "accuracy": 34.99}, {"fault_rate": 8.5, "accuracy": 30.2}, {"fault_rate": 9.0, "accuracy": 27.639999999999997}, {"fault_rate": 9.5, "accuracy": 25.31}, {"fault_rate": 10.0, "accuracy": 22.88}], "experiment_id": 21, "run_id": 0, "accuracy_train": 92.175, "accuracy_test": 85.38, "complexity": 39.1307580388214, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7475982308387756}, {"b": 4, "robustness": 0.745218813419342}, {"b": 8, "robustness": 0.740391194820404}, {"b": 16, "robustness": 0.7304776906967163}, {"b": 32, "robustness": 0.7080786824226379}, {"b": 64, "robustness": 0.6307159662246704}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.8}, {"fault_rate": 0.5, "accuracy": 90.59}, {"fault_rate": 1.0, "accuracy": 90.19}, {"fault_rate": 1.5, "accuracy": 90.03}, {"fault_rate": 2.0, "accuracy": 89.34}, {"fault_rate": 2.5, "accuracy": 88.61}, {"fault_rate": 3.0, "accuracy": 88.22}, {"fault_rate": 3.5, "accuracy": 87.41}, {"fault_rate": 4.0, "accuracy": 86.27}, {"fault_rate": 4.5, "accuracy": 85.34}, {"fault_rate": 5.0, "accuracy": 83.35000000000001}, {"fault_rate": 5.5, "accuracy": 80.47}, {"fault_rate": 6.0, "accuracy": 77.68}, {"fault_rate": 6.5, "accuracy": 73.13}, {"fault_rate": 7.0, "accuracy": 69.85}, {"fault_rate": 7.5, "accuracy": 65.66}, {"fault_rate": 8.0, "accuracy": 57.84}, {"fault_rate": 8.5, "accuracy": 54.99000000000001}, {"fault_rate": 9.0, "accuracy": 50.78}, {"fault_rate": 9.5, "accuracy": 43.33}, {"fault_rate": 10.0, "accuracy": 38.41}], "experiment_id": 17, "run_id": 1, "accuracy_train": 99.75166666666667, "accuracy_test": 90.8, "complexity": 34.57393952723526, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6664891242980957}, {"b": 4, "robustness": 0.6655963063240051}, {"b": 8, "robustness": 0.6645097136497498}, {"b": 16, "robustness": 0.6624794006347656}, {"b": 32, "robustness": 0.6582292914390564}, {"b": 64, "robustness": 0.6491977572441101}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.35}, {"fault_rate": 0.5, "accuracy": 87.66000000000001}, {"fault_rate": 1.0, "accuracy": 87.17}, {"fault_rate": 1.5, "accuracy": 86.5}, {"fault_rate": 2.0, "accuracy": 86.4}, {"fault_rate": 2.5, "accuracy": 85.64}, {"fault_rate": 3.0, "accuracy": 84.81}, {"fault_rate": 3.5, "accuracy": 83.8}, {"fault_rate": 4.0, "accuracy": 82.98}, {"fault_rate": 4.5, "accuracy": 81.76}, {"fault_rate": 5.0, "accuracy": 80.43}, {"fault_rate": 5.5, "accuracy": 79.22}, {"fault_rate": 6.0, "accuracy": 76.94}, {"fault_rate": 6.5, "accuracy": 75.55}, {"fault_rate": 7.0, "accuracy": 71.27}, {"fault_rate": 7.5, "accuracy": 68.28999999999999}, {"fault_rate": 8.0, "accuracy": 66.56}, {"fault_rate": 8.5, "accuracy": 62.53999999999999}, {"fault_rate": 9.0, "accuracy": 59.28}, {"fault_rate": 9.5, "accuracy": 54.690000000000005}, {"fault_rate": 10.0, "accuracy": 49.82}], "experiment_id": 22, "run_id": 1, "accuracy_train": 96.625, "accuracy_test": 88.35, "complexity": 32.04878366835562, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6673169732093811}, {"b": 4, "robustness": 0.6666392683982849}, {"b": 8, "robustness": 0.6666133403778076}, {"b": 16, "robustness": 0.6665573120117188}, {"b": 32, "robustness": 0.6663909554481506}, {"b": 64, "robustness": 0.6660693287849426}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 25.06}, {"fault_rate": 0.5, "accuracy": 25.130000000000003}, {"fault_rate": 1.0, "accuracy": 25.16}, {"fault_rate": 1.5, "accuracy": 25.14}, {"fault_rate": 2.0, "accuracy": 25.069999999999997}, {"fault_rate": 2.5, "accuracy": 25.11}, {"fault_rate": 3.0, "accuracy": 24.990000000000002}, {"fault_rate": 3.5, "accuracy": 24.58}, {"fault_rate": 4.0, "accuracy": 24.57}, {"fault_rate": 4.5, "accuracy": 24.54}, {"fault_rate": 5.0, "accuracy": 24.18}, {"fault_rate": 5.5, "accuracy": 23.84}, {"fault_rate": 6.0, "accuracy": 23.69}, {"fault_rate": 6.5, "accuracy": 23.549999999999997}, {"fault_rate": 7.0, "accuracy": 22.939999999999998}, {"fault_rate": 7.5, "accuracy": 22.86}, {"fault_rate": 8.0, "accuracy": 21.84}, {"fault_rate": 8.5, "accuracy": 21.51}, {"fault_rate": 9.0, "accuracy": 21.18}, {"fault_rate": 9.5, "accuracy": 20.849999999999998}, {"fault_rate": 10.0, "accuracy": 20.22}], "experiment_id": 26, "run_id": 0, "accuracy_train": 24.965, "accuracy_test": 25.06, "complexity": 30.433122771882353, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6661106944084167}, {"b": 4, "robustness": 0.6654894948005676}, {"b": 8, "robustness": 0.6642867922782898}, {"b": 16, "robustness": 0.6619582176208496}, {"b": 32, "robustness": 0.6571633219718933}, {"b": 64, "robustness": 0.6462997794151306}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 80.61}, {"fault_rate": 0.5, "accuracy": 80.87}, {"fault_rate": 1.0, "accuracy": 81.16}, {"fault_rate": 1.5, "accuracy": 80.80000000000001}, {"fault_rate": 2.0, "accuracy": 80.58}, {"fault_rate": 2.5, "accuracy": 80.47999999999999}, {"fault_rate": 3.0, "accuracy": 80.43}, {"fault_rate": 3.5, "accuracy": 80.17999999999999}, {"fault_rate": 4.0, "accuracy": 80.0}, {"fault_rate": 4.5, "accuracy": 79.60000000000001}, {"fault_rate": 5.0, "accuracy": 79.29}, {"fault_rate": 5.5, "accuracy": 78.99000000000001}, {"fault_rate": 6.0, "accuracy": 78.73}, {"fault_rate": 6.5, "accuracy": 77.77}, {"fault_rate": 7.0, "accuracy": 77.81}, {"fault_rate": 7.5, "accuracy": 76.95}, {"fault_rate": 8.0, "accuracy": 76.69}, {"fault_rate": 8.5, "accuracy": 75.78}, {"fault_rate": 9.0, "accuracy": 74.2}, {"fault_rate": 9.5, "accuracy": 74.32}, {"fault_rate": 10.0, "accuracy": 72.45}], "experiment_id": 24, "run_id": 0, "accuracy_train": 82.69833333333332, "accuracy_test": 80.61, "complexity": 34.92842061900852, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.749038577079773}, {"b": 4, "robustness": 0.7480589151382446}, {"b": 8, "robustness": 0.7460508346557617}, {"b": 16, "robustness": 0.742009162902832}, {"b": 32, "robustness": 0.7330222725868225}, {"b": 64, "robustness": 0.7059644460678101}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 87.69}, {"fault_rate": 0.5, "accuracy": 87.71}, {"fault_rate": 1.0, "accuracy": 87.35000000000001}, {"fault_rate": 1.5, "accuracy": 87.05000000000001}, {"fault_rate": 2.0, "accuracy": 86.3}, {"fault_rate": 2.5, "accuracy": 85.0}, {"fault_rate": 3.0, "accuracy": 84.42}, {"fault_rate": 3.5, "accuracy": 82.19999999999999}, {"fault_rate": 4.0, "accuracy": 78.64}, {"fault_rate": 4.5, "accuracy": 74.36}, {"fault_rate": 5.0, "accuracy": 66.83}, {"fault_rate": 5.5, "accuracy": 63.21}, {"fault_rate": 6.0, "accuracy": 54.910000000000004}, {"fault_rate": 6.5, "accuracy": 48.61}, {"fault_rate": 7.0, "accuracy": 42.39}, {"fault_rate": 7.5, "accuracy": 38.61}, {"fault_rate": 8.0, "accuracy": 32.690000000000005}, {"fault_rate": 8.5, "accuracy": 28.71}, {"fault_rate": 9.0, "accuracy": 26.72}, {"fault_rate": 9.5, "accuracy": 23.669999999999998}, {"fault_rate": 10.0, "accuracy": 22.32}], "experiment_id": 19, "run_id": 1, "accuracy_train": 97.765, "accuracy_test": 87.69, "complexity": 37.39611259029661, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6672897934913635}, {"b": 4, "robustness": 0.666576087474823}, {"b": 8, "robustness": 0.666484534740448}, {"b": 16, "robustness": 0.6663185954093933}, {"b": 32, "robustness": 0.6658720970153809}, {"b": 64, "robustness": 0.6649227142333984}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 24.6}, {"fault_rate": 0.5, "accuracy": 24.67}, {"fault_rate": 1.0, "accuracy": 24.92}, {"fault_rate": 1.5, "accuracy": 25.019999999999996}, {"fault_rate": 2.0, "accuracy": 25.0}, {"fault_rate": 2.5, "accuracy": 24.88}, {"fault_rate": 3.0, "accuracy": 24.95}, {"fault_rate": 3.5, "accuracy": 25.09}, {"fault_rate": 4.0, "accuracy": 24.92}, {"fault_rate": 4.5, "accuracy": 25.019999999999996}, {"fault_rate": 5.0, "accuracy": 24.64}, {"fault_rate": 5.5, "accuracy": 23.9}, {"fault_rate": 6.0, "accuracy": 23.549999999999997}, {"fault_rate": 6.5, "accuracy": 23.04}, {"fault_rate": 7.0, "accuracy": 22.6}, {"fault_rate": 7.5, "accuracy": 21.990000000000002}, {"fault_rate": 8.0, "accuracy": 21.57}, {"fault_rate": 8.5, "accuracy": 20.79}, {"fault_rate": 9.0, "accuracy": 20.64}, {"fault_rate": 9.5, "accuracy": 19.93}, {"fault_rate": 10.0, "accuracy": 19.31}], "experiment_id": 26, "run_id": 1, "accuracy_train": 24.376666666666665, "accuracy_test": 24.6, "complexity": 30.307777091264555, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7491134405136108}, {"b": 4, "robustness": 0.7482579946517944}, {"b": 8, "robustness": 0.7464856505393982}, {"b": 16, "robustness": 0.7429535984992981}, {"b": 32, "robustness": 0.7355136871337891}, {"b": 64, "robustness": 0.7171323299407959}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.72}, {"fault_rate": 0.5, "accuracy": 88.46000000000001}, {"fault_rate": 1.0, "accuracy": 87.99}, {"fault_rate": 1.5, "accuracy": 87.35000000000001}, {"fault_rate": 2.0, "accuracy": 86.11}, {"fault_rate": 2.5, "accuracy": 85.22999999999999}, {"fault_rate": 3.0, "accuracy": 82.8}, {"fault_rate": 3.5, "accuracy": 79.43}, {"fault_rate": 4.0, "accuracy": 74.79}, {"fault_rate": 4.5, "accuracy": 69.19}, {"fault_rate": 5.0, "accuracy": 61.07}, {"fault_rate": 5.5, "accuracy": 55.06999999999999}, {"fault_rate": 6.0, "accuracy": 48.44}, {"fault_rate": 6.5, "accuracy": 40.089999999999996}, {"fault_rate": 7.0, "accuracy": 37.01}, {"fault_rate": 7.5, "accuracy": 31.77}, {"fault_rate": 8.0, "accuracy": 27.83}, {"fault_rate": 8.5, "accuracy": 25.95}, {"fault_rate": 9.0, "accuracy": 22.99}, {"fault_rate": 9.5, "accuracy": 22.99}, {"fault_rate": 10.0, "accuracy": 19.63}], "experiment_id": 23, "run_id": 0, "accuracy_train": 98.85166666666667, "accuracy_test": 88.72, "complexity": 36.819193277468926, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.666059672832489}, {"b": 4, "robustness": 0.6654403805732727}, {"b": 8, "robustness": 0.6642875671386719}, {"b": 16, "robustness": 0.6618524193763733}, {"b": 32, "robustness": 0.6569914221763611}, {"b": 64, "robustness": 0.646172285079956}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 81.37}, {"fault_rate": 0.5, "accuracy": 80.69}, {"fault_rate": 1.0, "accuracy": 80.78}, {"fault_rate": 1.5, "accuracy": 80.64}, {"fault_rate": 2.0, "accuracy": 80.77}, {"fault_rate": 2.5, "accuracy": 80.28999999999999}, {"fault_rate": 3.0, "accuracy": 79.86}, {"fault_rate": 3.5, "accuracy": 80.08}, {"fault_rate": 4.0, "accuracy": 79.51}, {"fault_rate": 4.5, "accuracy": 78.91}, {"fault_rate": 5.0, "accuracy": 78.03}, {"fault_rate": 5.5, "accuracy": 77.41}, {"fault_rate": 6.0, "accuracy": 76.79}, {"fault_rate": 6.5, "accuracy": 76.1}, {"fault_rate": 7.0, "accuracy": 75.68}, {"fault_rate": 7.5, "accuracy": 74.7}, {"fault_rate": 8.0, "accuracy": 73.6}, {"fault_rate": 8.5, "accuracy": 72.1}, {"fault_rate": 9.0, "accuracy": 71.44}, {"fault_rate": 9.5, "accuracy": 69.89}, {"fault_rate": 10.0, "accuracy": 68.89999999999999}], "experiment_id": 24, "run_id": 1, "accuracy_train": 82.63166666666667, "accuracy_test": 81.37, "complexity": 34.68671164645806, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7495182752609253}, {"b": 4, "robustness": 0.7490653991699219}, {"b": 8, "robustness": 0.7481245398521423}, {"b": 16, "robustness": 0.7460728883743286}, {"b": 32, "robustness": 0.7406903505325317}, {"b": 64, "robustness": 0.7305266857147217}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 85.26}, {"fault_rate": 0.5, "accuracy": 85.07000000000001}, {"fault_rate": 1.0, "accuracy": 84.89999999999999}, {"fault_rate": 1.5, "accuracy": 83.96000000000001}, {"fault_rate": 2.0, "accuracy": 82.72}, {"fault_rate": 2.5, "accuracy": 81.54}, {"fault_rate": 3.0, "accuracy": 78.12}, {"fault_rate": 3.5, "accuracy": 74.92999999999999}, {"fault_rate": 4.0, "accuracy": 70.21}, {"fault_rate": 4.5, "accuracy": 62.94}, {"fault_rate": 5.0, "accuracy": 53.87}, {"fault_rate": 5.5, "accuracy": 45.72}, {"fault_rate": 6.0, "accuracy": 39.08}, {"fault_rate": 6.5, "accuracy": 31.78}, {"fault_rate": 7.0, "accuracy": 28.27}, {"fault_rate": 7.5, "accuracy": 25.03}, {"fault_rate": 8.0, "accuracy": 22.720000000000002}, {"fault_rate": 8.5, "accuracy": 21.310000000000002}, {"fault_rate": 9.0, "accuracy": 20.19}, {"fault_rate": 9.5, "accuracy": 19.919999999999998}, {"fault_rate": 10.0, "accuracy": 18.8}], "experiment_id": 25, "run_id": 0, "accuracy_train": 93.085, "accuracy_test": 85.26, "complexity": 40.845484971039475, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7496585845947266}, {"b": 4, "robustness": 0.7492621541023254}, {"b": 8, "robustness": 0.7483289837837219}, {"b": 16, "robustness": 0.7463762164115906}, {"b": 32, "robustness": 0.7419562339782715}, {"b": 64, "robustness": 0.7294633388519287}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 85.8}, {"fault_rate": 0.5, "accuracy": 85.7}, {"fault_rate": 1.0, "accuracy": 85.18}, {"fault_rate": 1.5, "accuracy": 84.52}, {"fault_rate": 2.0, "accuracy": 83.72}, {"fault_rate": 2.5, "accuracy": 82.65}, {"fault_rate": 3.0, "accuracy": 80.55}, {"fault_rate": 3.5, "accuracy": 78.31}, {"fault_rate": 4.0, "accuracy": 75.29}, {"fault_rate": 4.5, "accuracy": 69.64}, {"fault_rate": 5.0, "accuracy": 64.37}, {"fault_rate": 5.5, "accuracy": 57.26}, {"fault_rate": 6.0, "accuracy": 52.07000000000001}, {"fault_rate": 6.5, "accuracy": 46.31}, {"fault_rate": 7.0, "accuracy": 40.33}, {"fault_rate": 7.5, "accuracy": 35.38}, {"fault_rate": 8.0, "accuracy": 31.4}, {"fault_rate": 8.5, "accuracy": 28.16}, {"fault_rate": 9.0, "accuracy": 26.229999999999997}, {"fault_rate": 9.5, "accuracy": 25.0}, {"fault_rate": 10.0, "accuracy": 23.330000000000002}], "experiment_id": 21, "run_id": 1, "accuracy_train": 92.99, "accuracy_test": 85.8, "complexity": 38.76590294771925, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7497075796127319}, {"b": 4, "robustness": 0.7494317889213562}, {"b": 8, "robustness": 0.748815655708313}, {"b": 16, "robustness": 0.7476324439048767}, {"b": 32, "robustness": 0.7445403933525085}, {"b": 64, "robustness": 0.7362233996391296}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 81.17999999999999}, {"fault_rate": 0.5, "accuracy": 81.2}, {"fault_rate": 1.0, "accuracy": 81.03}, {"fault_rate": 1.5, "accuracy": 80.08999999999999}, {"fault_rate": 2.0, "accuracy": 79.43}, {"fault_rate": 2.5, "accuracy": 78.63}, {"fault_rate": 3.0, "accuracy": 77.0}, {"fault_rate": 3.5, "accuracy": 75.92}, {"fault_rate": 4.0, "accuracy": 74.49}, {"fault_rate": 4.5, "accuracy": 72.81}, {"fault_rate": 5.0, "accuracy": 70.72}, {"fault_rate": 5.5, "accuracy": 68.88}, {"fault_rate": 6.0, "accuracy": 65.95}, {"fault_rate": 6.5, "accuracy": 63.44}, {"fault_rate": 7.0, "accuracy": 59.53000000000001}, {"fault_rate": 7.5, "accuracy": 56.81}, {"fault_rate": 8.0, "accuracy": 54.2}, {"fault_rate": 8.5, "accuracy": 53.26}, {"fault_rate": 9.0, "accuracy": 50.970000000000006}, {"fault_rate": 9.5, "accuracy": 49.309999999999995}, {"fault_rate": 10.0, "accuracy": 47.29}], "experiment_id": 27, "run_id": 0, "accuracy_train": 83.66333333333333, "accuracy_test": 81.17999999999999, "complexity": 41.27245621621511, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7487888336181641}, {"b": 4, "robustness": 0.7475515604019165}, {"b": 8, "robustness": 0.7451025247573853}, {"b": 16, "robustness": 0.7402751445770264}, {"b": 32, "robustness": 0.7302107214927673}, {"b": 64, "robustness": 0.7073771953582764}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.05}, {"fault_rate": 0.5, "accuracy": 88.7}, {"fault_rate": 1.0, "accuracy": 88.33}, {"fault_rate": 1.5, "accuracy": 88.12}, {"fault_rate": 2.0, "accuracy": 86.33}, {"fault_rate": 2.5, "accuracy": 83.93}, {"fault_rate": 3.0, "accuracy": 81.47}, {"fault_rate": 3.5, "accuracy": 77.05}, {"fault_rate": 4.0, "accuracy": 70.19}, {"fault_rate": 4.5, "accuracy": 63.27}, {"fault_rate": 5.0, "accuracy": 56.25}, {"fault_rate": 5.5, "accuracy": 50.24999999999999}, {"fault_rate": 6.0, "accuracy": 42.870000000000005}, {"fault_rate": 6.5, "accuracy": 35.099999999999994}, {"fault_rate": 7.0, "accuracy": 30.680000000000003}, {"fault_rate": 7.5, "accuracy": 27.61}, {"fault_rate": 8.0, "accuracy": 24.65}, {"fault_rate": 8.5, "accuracy": 22.900000000000002}, {"fault_rate": 9.0, "accuracy": 20.54}, {"fault_rate": 9.5, "accuracy": 19.37}, {"fault_rate": 10.0, "accuracy": 18.08}], "experiment_id": 23, "run_id": 1, "accuracy_train": 98.92833333333333, "accuracy_test": 89.05, "complexity": 36.95773082728059, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.749534010887146}, {"b": 4, "robustness": 0.7490496635437012}, {"b": 8, "robustness": 0.7481184005737305}, {"b": 16, "robustness": 0.746464192867279}, {"b": 32, "robustness": 0.7426093220710754}, {"b": 64, "robustness": 0.7332245111465454}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 78.38000000000001}, {"fault_rate": 0.5, "accuracy": 78.14999999999999}, {"fault_rate": 1.0, "accuracy": 77.77}, {"fault_rate": 1.5, "accuracy": 77.36}, {"fault_rate": 2.0, "accuracy": 76.92}, {"fault_rate": 2.5, "accuracy": 75.58}, {"fault_rate": 3.0, "accuracy": 73.61}, {"fault_rate": 3.5, "accuracy": 70.34}, {"fault_rate": 4.0, "accuracy": 65.64999999999999}, {"fault_rate": 4.5, "accuracy": 57.93000000000001}, {"fault_rate": 5.0, "accuracy": 50.59}, {"fault_rate": 5.5, "accuracy": 43.62}, {"fault_rate": 6.0, "accuracy": 39.0}, {"fault_rate": 6.5, "accuracy": 36.27}, {"fault_rate": 7.0, "accuracy": 34.0}, {"fault_rate": 7.5, "accuracy": 31.72}, {"fault_rate": 8.0, "accuracy": 30.320000000000004}, {"fault_rate": 8.5, "accuracy": 28.110000000000003}, {"fault_rate": 9.0, "accuracy": 26.57}, {"fault_rate": 9.5, "accuracy": 24.48}, {"fault_rate": 10.0, "accuracy": 22.509999999999998}], "experiment_id": 27, "run_id": 1, "accuracy_train": 80.23166666666667, "accuracy_test": 78.38000000000001, "complexity": 41.58041252001164, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.749494194984436}, {"b": 4, "robustness": 0.7488738298416138}, {"b": 8, "robustness": 0.7482209205627441}, {"b": 16, "robustness": 0.7468669414520264}, {"b": 32, "robustness": 0.7408742904663086}, {"b": 64, "robustness": 0.7311046123504639}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 85.15}, {"fault_rate": 0.5, "accuracy": 84.87}, {"fault_rate": 1.0, "accuracy": 84.76}, {"fault_rate": 1.5, "accuracy": 83.48}, {"fault_rate": 2.0, "accuracy": 83.35000000000001}, {"fault_rate": 2.5, "accuracy": 81.75}, {"fault_rate": 3.0, "accuracy": 79.17}, {"fault_rate": 3.5, "accuracy": 76.78}, {"fault_rate": 4.0, "accuracy": 71.92}, {"fault_rate": 4.5, "accuracy": 67.14}, {"fault_rate": 5.0, "accuracy": 63.14999999999999}, {"fault_rate": 5.5, "accuracy": 58.98}, {"fault_rate": 6.0, "accuracy": 55.730000000000004}, {"fault_rate": 6.5, "accuracy": 52.05}, {"fault_rate": 7.0, "accuracy": 47.55}, {"fault_rate": 7.5, "accuracy": 42.26}, {"fault_rate": 8.0, "accuracy": 39.04}, {"fault_rate": 8.5, "accuracy": 36.1}, {"fault_rate": 9.0, "accuracy": 33.82}, {"fault_rate": 9.5, "accuracy": 32.42}, {"fault_rate": 10.0, "accuracy": 31.790000000000003}], "experiment_id": 25, "run_id": 1, "accuracy_train": 92.66, "accuracy_test": 85.15, "complexity": 41.08184083291899, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6604557633399963}, {"b": 4, "robustness": 0.6543968319892883}, {"b": 8, "robustness": 0.6418479681015015}, {"b": 16, "robustness": 0.6167336106300354}, {"b": 32, "robustness": 0.5665740370750427}, {"b": 64, "robustness": 0.46355581283569336}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.94}, {"fault_rate": 0.5, "accuracy": 90.0}, {"fault_rate": 1.0, "accuracy": 89.60000000000001}, {"fault_rate": 1.5, "accuracy": 89.33}, {"fault_rate": 2.0, "accuracy": 89.48}, {"fault_rate": 2.5, "accuracy": 89.14999999999999}, {"fault_rate": 3.0, "accuracy": 88.74}, {"fault_rate": 3.5, "accuracy": 88.55}, {"fault_rate": 4.0, "accuracy": 88.39}, {"fault_rate": 4.5, "accuracy": 87.85}, {"fault_rate": 5.0, "accuracy": 87.37}, {"fault_rate": 5.5, "accuracy": 87.42999999999999}, {"fault_rate": 6.0, "accuracy": 86.76}, {"fault_rate": 6.5, "accuracy": 86.46000000000001}, {"fault_rate": 7.0, "accuracy": 85.83}, {"fault_rate": 7.5, "accuracy": 85.26}, {"fault_rate": 8.0, "accuracy": 84.25}, {"fault_rate": 8.5, "accuracy": 84.26}, {"fault_rate": 9.0, "accuracy": 82.64}, {"fault_rate": 9.5, "accuracy": 82.50999999999999}, {"fault_rate": 10.0, "accuracy": 81.66}], "experiment_id": 0, "run_id": 0, "accuracy_train": 99.91499999999999, "accuracy_test": 89.94, "complexity": 26.499147319730618, "MAC": 5832735, "param": 8213.0, "fit_time": 4667.759385347366}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6605228781700134}, {"b": 4, "robustness": 0.6541344523429871}, {"b": 8, "robustness": 0.6416716575622559}, {"b": 16, "robustness": 0.6164870262145996}, {"b": 32, "robustness": 0.5660647749900818}, {"b": 64, "robustness": 0.462618350982666}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.92}, {"fault_rate": 0.5, "accuracy": 89.79}, {"fault_rate": 1.0, "accuracy": 89.81}, {"fault_rate": 1.5, "accuracy": 89.49000000000001}, {"fault_rate": 2.0, "accuracy": 89.63}, {"fault_rate": 2.5, "accuracy": 88.89}, {"fault_rate": 3.0, "accuracy": 88.85}, {"fault_rate": 3.5, "accuracy": 88.24}, {"fault_rate": 4.0, "accuracy": 88.16000000000001}, {"fault_rate": 4.5, "accuracy": 88.22}, {"fault_rate": 5.0, "accuracy": 87.82}, {"fault_rate": 5.5, "accuracy": 87.31}, {"fault_rate": 6.0, "accuracy": 87.03}, {"fault_rate": 6.5, "accuracy": 86.17}, {"fault_rate": 7.0, "accuracy": 85.84}, {"fault_rate": 7.5, "accuracy": 84.96000000000001}, {"fault_rate": 8.0, "accuracy": 84.46000000000001}, {"fault_rate": 8.5, "accuracy": 83.5}, {"fault_rate": 9.0, "accuracy": 82.80999999999999}, {"fault_rate": 9.5, "accuracy": 81.87}, {"fault_rate": 10.0, "accuracy": 81.06}], "experiment_id": 2, "run_id": 0, "accuracy_train": 99.97666666666667, "accuracy_test": 89.92, "complexity": 26.771876705779874, "MAC": 5832735, "param": 8213.0, "fit_time": 4715.581115245819}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6607236266136169}, {"b": 4, "robustness": 0.6548050045967102}, {"b": 8, "robustness": 0.6428720355033875}, {"b": 16, "robustness": 0.618833065032959}, {"b": 32, "robustness": 0.5701849460601807}, {"b": 64, "robustness": 0.4702933728694916}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.05}, {"fault_rate": 0.5, "accuracy": 89.91}, {"fault_rate": 1.0, "accuracy": 89.55}, {"fault_rate": 1.5, "accuracy": 89.29}, {"fault_rate": 2.0, "accuracy": 89.46}, {"fault_rate": 2.5, "accuracy": 88.99000000000001}, {"fault_rate": 3.0, "accuracy": 88.62}, {"fault_rate": 3.5, "accuracy": 88.66000000000001}, {"fault_rate": 4.0, "accuracy": 88.27000000000001}, {"fault_rate": 4.5, "accuracy": 88.42999999999999}, {"fault_rate": 5.0, "accuracy": 87.6}, {"fault_rate": 5.5, "accuracy": 87.09}, {"fault_rate": 6.0, "accuracy": 86.7}, {"fault_rate": 6.5, "accuracy": 86.61999999999999}, {"fault_rate": 7.0, "accuracy": 86.14}, {"fault_rate": 7.5, "accuracy": 85.16}, {"fault_rate": 8.0, "accuracy": 84.78999999999999}, {"fault_rate": 8.5, "accuracy": 84.11}, {"fault_rate": 9.0, "accuracy": 83.05}, {"fault_rate": 9.5, "accuracy": 81.86}, {"fault_rate": 10.0, "accuracy": 81.52000000000001}], "experiment_id": 2, "run_id": 1, "accuracy_train": 99.89666666666666, "accuracy_test": 90.05, "complexity": 26.80662204903494, "MAC": 5832735, "param": 8213.0, "fit_time": 4723.664932489395}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6600500345230103}, {"b": 4, "robustness": 0.6536233425140381}, {"b": 8, "robustness": 0.6409787535667419}, {"b": 16, "robustness": 0.6154059171676636}, {"b": 32, "robustness": 0.5634815096855164}, {"b": 64, "robustness": 0.4563720226287842}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.98}, {"fault_rate": 0.5, "accuracy": 89.75999999999999}, {"fault_rate": 1.0, "accuracy": 89.92999999999999}, {"fault_rate": 1.5, "accuracy": 89.63}, {"fault_rate": 2.0, "accuracy": 89.34}, {"fault_rate": 2.5, "accuracy": 89.36}, {"fault_rate": 3.0, "accuracy": 88.86}, {"fault_rate": 3.5, "accuracy": 88.88000000000001}, {"fault_rate": 4.0, "accuracy": 88.42}, {"fault_rate": 4.5, "accuracy": 87.86}, {"fault_rate": 5.0, "accuracy": 87.47}, {"fault_rate": 5.5, "accuracy": 87.49}, {"fault_rate": 6.0, "accuracy": 86.9}, {"fault_rate": 6.5, "accuracy": 87.0}, {"fault_rate": 7.0, "accuracy": 85.71}, {"fault_rate": 7.5, "accuracy": 85.95}, {"fault_rate": 8.0, "accuracy": 85.06}, {"fault_rate": 8.5, "accuracy": 84.58}, {"fault_rate": 9.0, "accuracy": 83.3}, {"fault_rate": 9.5, "accuracy": 83.15}, {"fault_rate": 10.0, "accuracy": 82.45}], "experiment_id": 0, "run_id": 1, "accuracy_train": 99.95166666666667, "accuracy_test": 89.98, "complexity": 26.517894031680235, "MAC": 5832735, "param": 8213.0, "fit_time": 4726.628954648972}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7350630164146423}, {"b": 4, "robustness": 0.7209559679031372}, {"b": 8, "robustness": 0.692943811416626}, {"b": 16, "robustness": 0.6356819868087769}, {"b": 32, "robustness": 0.5420186519622803}, {"b": 64, "robustness": 0.42372673749923706}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.3}, {"fault_rate": 0.5, "accuracy": 91.02}, {"fault_rate": 1.0, "accuracy": 90.98}, {"fault_rate": 1.5, "accuracy": 90.85}, {"fault_rate": 2.0, "accuracy": 90.77}, {"fault_rate": 2.5, "accuracy": 90.96}, {"fault_rate": 3.0, "accuracy": 90.61}, {"fault_rate": 3.5, "accuracy": 90.48}, {"fault_rate": 4.0, "accuracy": 90.06}, {"fault_rate": 4.5, "accuracy": 90.0}, {"fault_rate": 5.0, "accuracy": 90.16}, {"fault_rate": 5.5, "accuracy": 89.83}, {"fault_rate": 6.0, "accuracy": 89.86}, {"fault_rate": 6.5, "accuracy": 89.3}, {"fault_rate": 7.0, "accuracy": 89.09}, {"fault_rate": 7.5, "accuracy": 88.79}, {"fault_rate": 8.0, "accuracy": 88.71}, {"fault_rate": 8.5, "accuracy": 88.52}, {"fault_rate": 9.0, "accuracy": 87.61}, {"fault_rate": 9.5, "accuracy": 87.13}, {"fault_rate": 10.0, "accuracy": 87.36}], "experiment_id": 3, "run_id": 0, "accuracy_train": 99.41499999999999, "accuracy_test": 91.3, "complexity": 30.529962344341328, "MAC": 6487007, "param": 192277.0, "fit_time": 9608.602701187134}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7353267669677734}, {"b": 4, "robustness": 0.7199451923370361}, {"b": 8, "robustness": 0.690482497215271}, {"b": 16, "robustness": 0.6359764337539673}, {"b": 32, "robustness": 0.5433539748191833}, {"b": 64, "robustness": 0.41509413719177246}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.10000000000001}, {"fault_rate": 0.5, "accuracy": 91.10000000000001}, {"fault_rate": 1.0, "accuracy": 91.05}, {"fault_rate": 1.5, "accuracy": 90.99000000000001}, {"fault_rate": 2.0, "accuracy": 90.96}, {"fault_rate": 2.5, "accuracy": 90.86}, {"fault_rate": 3.0, "accuracy": 90.68}, {"fault_rate": 3.5, "accuracy": 90.7}, {"fault_rate": 4.0, "accuracy": 90.36999999999999}, {"fault_rate": 4.5, "accuracy": 90.56}, {"fault_rate": 5.0, "accuracy": 90.0}, {"fault_rate": 5.5, "accuracy": 89.88000000000001}, {"fault_rate": 6.0, "accuracy": 89.57000000000001}, {"fault_rate": 6.5, "accuracy": 89.52}, {"fault_rate": 7.0, "accuracy": 89.27000000000001}, {"fault_rate": 7.5, "accuracy": 89.19}, {"fault_rate": 8.0, "accuracy": 88.61}, {"fault_rate": 8.5, "accuracy": 88.66000000000001}, {"fault_rate": 9.0, "accuracy": 88.53}, {"fault_rate": 9.5, "accuracy": 87.81}, {"fault_rate": 10.0, "accuracy": 87.67}], "experiment_id": 1, "run_id": 0, "accuracy_train": 99.44666666666667, "accuracy_test": 91.10000000000001, "complexity": 29.501789638126592, "MAC": 6487007, "param": 192277.0, "fit_time": 9932.54130101204}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.660024106502533}, {"b": 4, "robustness": 0.6531288623809814}, {"b": 8, "robustness": 0.6394643187522888}, {"b": 16, "robustness": 0.6127824187278748}, {"b": 32, "robustness": 0.5585710406303406}, {"b": 64, "robustness": 0.4516482353210449}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.21000000000001}, {"fault_rate": 0.5, "accuracy": 90.21000000000001}, {"fault_rate": 1.0, "accuracy": 89.75999999999999}, {"fault_rate": 1.5, "accuracy": 89.64999999999999}, {"fault_rate": 2.0, "accuracy": 89.41}, {"fault_rate": 2.5, "accuracy": 89.42999999999999}, {"fault_rate": 3.0, "accuracy": 89.14}, {"fault_rate": 3.5, "accuracy": 88.63}, {"fault_rate": 4.0, "accuracy": 88.29}, {"fault_rate": 4.5, "accuracy": 88.18}, {"fault_rate": 5.0, "accuracy": 88.08}, {"fault_rate": 5.5, "accuracy": 87.83999999999999}, {"fault_rate": 6.0, "accuracy": 87.12}, {"fault_rate": 6.5, "accuracy": 86.61}, {"fault_rate": 7.0, "accuracy": 86.14}, {"fault_rate": 7.5, "accuracy": 85.89}, {"fault_rate": 8.0, "accuracy": 85.11999999999999}, {"fault_rate": 8.5, "accuracy": 84.50999999999999}, {"fault_rate": 9.0, "accuracy": 83.58}, {"fault_rate": 9.5, "accuracy": 82.63000000000001}, {"fault_rate": 10.0, "accuracy": 82.38}], "experiment_id": 0, "run_id": 2, "accuracy_train": 99.965, "accuracy_test": 90.21000000000001, "complexity": 26.531043450184875, "MAC": 5832735, "param": 8213.0, "fit_time": 4156.284792423248}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6606374979019165}, {"b": 4, "robustness": 0.6546550393104553}, {"b": 8, "robustness": 0.6424475312232971}, {"b": 16, "robustness": 0.6179705262184143}, {"b": 32, "robustness": 0.5683333873748779}, {"b": 64, "robustness": 0.46712303161621094}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.97}, {"fault_rate": 0.5, "accuracy": 90.05}, {"fault_rate": 1.0, "accuracy": 89.53}, {"fault_rate": 1.5, "accuracy": 89.64}, {"fault_rate": 2.0, "accuracy": 89.4}, {"fault_rate": 2.5, "accuracy": 88.94999999999999}, {"fault_rate": 3.0, "accuracy": 88.59}, {"fault_rate": 3.5, "accuracy": 88.69}, {"fault_rate": 4.0, "accuracy": 88.48}, {"fault_rate": 4.5, "accuracy": 88.34}, {"fault_rate": 5.0, "accuracy": 88.03}, {"fault_rate": 5.5, "accuracy": 87.5}, {"fault_rate": 6.0, "accuracy": 87.22}, {"fault_rate": 6.5, "accuracy": 86.9}, {"fault_rate": 7.0, "accuracy": 85.99}, {"fault_rate": 7.5, "accuracy": 85.42}, {"fault_rate": 8.0, "accuracy": 85.08}, {"fault_rate": 8.5, "accuracy": 84.75}, {"fault_rate": 9.0, "accuracy": 83.66}, {"fault_rate": 9.5, "accuracy": 82.92}, {"fault_rate": 10.0, "accuracy": 82.86}], "experiment_id": 2, "run_id": 2, "accuracy_train": 99.93333333333332, "accuracy_test": 89.97, "complexity": 26.82580229822466, "MAC": 5832735, "param": 8213.0, "fit_time": 4317.491987228394}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6601646542549133}, {"b": 4, "robustness": 0.6533690094947815}, {"b": 8, "robustness": 0.6402743458747864}, {"b": 16, "robustness": 0.6139968037605286}, {"b": 32, "robustness": 0.5606353878974915}, {"b": 64, "robustness": 0.45194682478904724}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.12}, {"fault_rate": 0.5, "accuracy": 89.75999999999999}, {"fault_rate": 1.0, "accuracy": 89.96}, {"fault_rate": 1.5, "accuracy": 89.63}, {"fault_rate": 2.0, "accuracy": 89.14999999999999}, {"fault_rate": 2.5, "accuracy": 89.44}, {"fault_rate": 3.0, "accuracy": 89.03}, {"fault_rate": 3.5, "accuracy": 88.78}, {"fault_rate": 4.0, "accuracy": 88.16000000000001}, {"fault_rate": 4.5, "accuracy": 88.39}, {"fault_rate": 5.0, "accuracy": 87.56}, {"fault_rate": 5.5, "accuracy": 87.38}, {"fault_rate": 6.0, "accuracy": 86.63}, {"fault_rate": 6.5, "accuracy": 86.87}, {"fault_rate": 7.0, "accuracy": 86.37}, {"fault_rate": 7.5, "accuracy": 85.44}, {"fault_rate": 8.0, "accuracy": 84.89999999999999}, {"fault_rate": 8.5, "accuracy": 84.26}, {"fault_rate": 9.0, "accuracy": 83.50999999999999}, {"fault_rate": 9.5, "accuracy": 82.17}, {"fault_rate": 10.0, "accuracy": 81.47}], "experiment_id": 0, "run_id": 3, "accuracy_train": 99.96666666666667, "accuracy_test": 90.12, "complexity": 26.534252763480794, "MAC": 5832735, "param": 8213.0, "fit_time": 4720.655400753021}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7358830571174622}, {"b": 4, "robustness": 0.7211743593215942}, {"b": 8, "robustness": 0.6929102540016174}, {"b": 16, "robustness": 0.6402832269668579}, {"b": 32, "robustness": 0.550582766532898}, {"b": 64, "robustness": 0.42861509323120117}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.92}, {"fault_rate": 0.5, "accuracy": 90.83}, {"fault_rate": 1.0, "accuracy": 90.78}, {"fault_rate": 1.5, "accuracy": 90.69}, {"fault_rate": 2.0, "accuracy": 90.25999999999999}, {"fault_rate": 2.5, "accuracy": 90.58}, {"fault_rate": 3.0, "accuracy": 90.24}, {"fault_rate": 3.5, "accuracy": 89.87}, {"fault_rate": 4.0, "accuracy": 90.12}, {"fault_rate": 4.5, "accuracy": 90.09}, {"fault_rate": 5.0, "accuracy": 89.57000000000001}, {"fault_rate": 5.5, "accuracy": 89.64}, {"fault_rate": 6.0, "accuracy": 89.45}, {"fault_rate": 6.5, "accuracy": 89.0}, {"fault_rate": 7.0, "accuracy": 88.86}, {"fault_rate": 7.5, "accuracy": 89.11}, {"fault_rate": 8.0, "accuracy": 88.21}, {"fault_rate": 8.5, "accuracy": 88.03}, {"fault_rate": 9.0, "accuracy": 87.51}, {"fault_rate": 9.5, "accuracy": 87.35000000000001}, {"fault_rate": 10.0, "accuracy": 87.21}], "experiment_id": 3, "run_id": 1, "accuracy_train": 99.28166666666667, "accuracy_test": 90.92, "complexity": 30.527765355538342, "MAC": 6487007, "param": 192277.0, "fit_time": 9124.044561386108}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.660733699798584}, {"b": 4, "robustness": 0.6546072363853455}, {"b": 8, "robustness": 0.6425841450691223}, {"b": 16, "robustness": 0.6183854937553406}, {"b": 32, "robustness": 0.5697887539863586}, {"b": 64, "robustness": 0.4710880219936371}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.75999999999999}, {"fault_rate": 0.5, "accuracy": 89.56}, {"fault_rate": 1.0, "accuracy": 89.29}, {"fault_rate": 1.5, "accuracy": 89.01}, {"fault_rate": 2.0, "accuracy": 88.9}, {"fault_rate": 2.5, "accuracy": 89.22}, {"fault_rate": 3.0, "accuracy": 88.83}, {"fault_rate": 3.5, "accuracy": 88.49000000000001}, {"fault_rate": 4.0, "accuracy": 88.28}, {"fault_rate": 4.5, "accuracy": 88.42}, {"fault_rate": 5.0, "accuracy": 87.51}, {"fault_rate": 5.5, "accuracy": 87.15}, {"fault_rate": 6.0, "accuracy": 86.97}, {"fault_rate": 6.5, "accuracy": 86.24000000000001}, {"fault_rate": 7.0, "accuracy": 85.57000000000001}, {"fault_rate": 7.5, "accuracy": 85.00999999999999}, {"fault_rate": 8.0, "accuracy": 84.37}, {"fault_rate": 8.5, "accuracy": 83.48}, {"fault_rate": 9.0, "accuracy": 83.03}, {"fault_rate": 9.5, "accuracy": 82.19999999999999}, {"fault_rate": 10.0, "accuracy": 81.21000000000001}], "experiment_id": 2, "run_id": 3, "accuracy_train": 99.92333333333333, "accuracy_test": 89.75999999999999, "complexity": 26.80947442719808, "MAC": 5832735, "param": 8213.0, "fit_time": 4840.335361242294}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7350272536277771}, {"b": 4, "robustness": 0.7200554609298706}, {"b": 8, "robustness": 0.6910427808761597}, {"b": 16, "robustness": 0.6362032890319824}, {"b": 32, "robustness": 0.5443621277809143}, {"b": 64, "robustness": 0.4218018651008606}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.06}, {"fault_rate": 0.5, "accuracy": 91.08000000000001}, {"fault_rate": 1.0, "accuracy": 90.95}, {"fault_rate": 1.5, "accuracy": 90.88000000000001}, {"fault_rate": 2.0, "accuracy": 90.74}, {"fault_rate": 2.5, "accuracy": 90.7}, {"fault_rate": 3.0, "accuracy": 90.42}, {"fault_rate": 3.5, "accuracy": 90.21000000000001}, {"fault_rate": 4.0, "accuracy": 90.07}, {"fault_rate": 4.5, "accuracy": 90.03}, {"fault_rate": 5.0, "accuracy": 89.64999999999999}, {"fault_rate": 5.5, "accuracy": 89.82}, {"fault_rate": 6.0, "accuracy": 89.49000000000001}, {"fault_rate": 6.5, "accuracy": 89.22}, {"fault_rate": 7.0, "accuracy": 88.97}, {"fault_rate": 7.5, "accuracy": 88.83}, {"fault_rate": 8.0, "accuracy": 88.42999999999999}, {"fault_rate": 8.5, "accuracy": 88.09}, {"fault_rate": 9.0, "accuracy": 87.81}, {"fault_rate": 9.5, "accuracy": 87.83}, {"fault_rate": 10.0, "accuracy": 86.8}], "experiment_id": 1, "run_id": 1, "accuracy_train": 99.29166666666667, "accuracy_test": 91.06, "complexity": 29.469169779876765, "MAC": 6487007, "param": 192277.0, "fit_time": 9873.256804704666}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6600354313850403}, {"b": 4, "robustness": 0.6534906029701233}, {"b": 8, "robustness": 0.6403666138648987}, {"b": 16, "robustness": 0.6140559911727905}, {"b": 32, "robustness": 0.5616078972816467}, {"b": 64, "robustness": 0.4563891887664795}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.07}, {"fault_rate": 0.5, "accuracy": 90.09}, {"fault_rate": 1.0, "accuracy": 89.73}, {"fault_rate": 1.5, "accuracy": 89.8}, {"fault_rate": 2.0, "accuracy": 89.67}, {"fault_rate": 2.5, "accuracy": 89.49000000000001}, {"fault_rate": 3.0, "accuracy": 89.09}, {"fault_rate": 3.5, "accuracy": 88.89}, {"fault_rate": 4.0, "accuracy": 88.1}, {"fault_rate": 4.5, "accuracy": 88.22}, {"fault_rate": 5.0, "accuracy": 87.52}, {"fault_rate": 5.5, "accuracy": 87.41}, {"fault_rate": 6.0, "accuracy": 86.92}, {"fault_rate": 6.5, "accuracy": 86.32}, {"fault_rate": 7.0, "accuracy": 85.97}, {"fault_rate": 7.5, "accuracy": 85.61}, {"fault_rate": 8.0, "accuracy": 84.88}, {"fault_rate": 8.5, "accuracy": 84.07}, {"fault_rate": 9.0, "accuracy": 83.12}, {"fault_rate": 9.5, "accuracy": 82.32000000000001}, {"fault_rate": 10.0, "accuracy": 81.47999999999999}], "experiment_id": 0, "run_id": 4, "accuracy_train": 99.93166666666666, "accuracy_test": 90.07, "complexity": 26.533665001058456, "MAC": 5832735, "param": 8213.0, "fit_time": 4240.589856863022}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6602489948272705}, {"b": 4, "robustness": 0.6537806987762451}, {"b": 8, "robustness": 0.6410430669784546}, {"b": 16, "robustness": 0.6158525347709656}, {"b": 32, "robustness": 0.564960241317749}, {"b": 64, "robustness": 0.4611687660217285}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.14}, {"fault_rate": 0.5, "accuracy": 90.12}, {"fault_rate": 1.0, "accuracy": 89.60000000000001}, {"fault_rate": 1.5, "accuracy": 89.36}, {"fault_rate": 2.0, "accuracy": 89.64}, {"fault_rate": 2.5, "accuracy": 89.22}, {"fault_rate": 3.0, "accuracy": 88.98}, {"fault_rate": 3.5, "accuracy": 89.21}, {"fault_rate": 4.0, "accuracy": 88.22}, {"fault_rate": 4.5, "accuracy": 88.19}, {"fault_rate": 5.0, "accuracy": 87.64}, {"fault_rate": 5.5, "accuracy": 86.7}, {"fault_rate": 6.0, "accuracy": 86.50999999999999}, {"fault_rate": 6.5, "accuracy": 86.09}, {"fault_rate": 7.0, "accuracy": 85.79}, {"fault_rate": 7.5, "accuracy": 85.5}, {"fault_rate": 8.0, "accuracy": 84.61999999999999}, {"fault_rate": 8.5, "accuracy": 84.37}, {"fault_rate": 9.0, "accuracy": 83.03}, {"fault_rate": 9.5, "accuracy": 82.65}, {"fault_rate": 10.0, "accuracy": 81.08999999999999}], "experiment_id": 2, "run_id": 4, "accuracy_train": 99.95166666666667, "accuracy_test": 90.14, "complexity": 26.80699979620131, "MAC": 5832735, "param": 8213.0, "fit_time": 4478.12534403801}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6624082326889038}, {"b": 4, "robustness": 0.6581481695175171}, {"b": 8, "robustness": 0.6495856046676636}, {"b": 16, "robustness": 0.6322558522224426}, {"b": 32, "robustness": 0.5967866778373718}, {"b": 64, "robustness": 0.5216400027275085}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.14999999999999}, {"fault_rate": 0.5, "accuracy": 90.03}, {"fault_rate": 1.0, "accuracy": 89.78}, {"fault_rate": 1.5, "accuracy": 89.84}, {"fault_rate": 2.0, "accuracy": 89.58}, {"fault_rate": 2.5, "accuracy": 89.03999999999999}, {"fault_rate": 3.0, "accuracy": 88.99000000000001}, {"fault_rate": 3.5, "accuracy": 88.53}, {"fault_rate": 4.0, "accuracy": 88.57000000000001}, {"fault_rate": 4.5, "accuracy": 88.03}, {"fault_rate": 5.0, "accuracy": 87.51}, {"fault_rate": 5.5, "accuracy": 87.63}, {"fault_rate": 6.0, "accuracy": 86.74}, {"fault_rate": 6.5, "accuracy": 86.86}, {"fault_rate": 7.0, "accuracy": 86.14}, {"fault_rate": 7.5, "accuracy": 85.42}, {"fault_rate": 8.0, "accuracy": 84.86}, {"fault_rate": 8.5, "accuracy": 84.36}, {"fault_rate": 9.0, "accuracy": 83.03}, {"fault_rate": 9.5, "accuracy": 82.31}, {"fault_rate": 10.0, "accuracy": 81.08}], "experiment_id": 4, "run_id": 0, "accuracy_train": 99.96833333333333, "accuracy_test": 90.14999999999999, "complexity": 27.0240958699568, "MAC": 5832735, "param": 8213.0, "fit_time": 4319.240194559097}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7353461980819702}, {"b": 4, "robustness": 0.7216362953186035}, {"b": 8, "robustness": 0.6941311359405518}, {"b": 16, "robustness": 0.6393517255783081}, {"b": 32, "robustness": 0.5481196641921997}, {"b": 64, "robustness": 0.4206311106681824}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.96}, {"fault_rate": 0.5, "accuracy": 91.03999999999999}, {"fault_rate": 1.0, "accuracy": 91.10000000000001}, {"fault_rate": 1.5, "accuracy": 91.01}, {"fault_rate": 2.0, "accuracy": 90.73}, {"fault_rate": 2.5, "accuracy": 90.62}, {"fault_rate": 3.0, "accuracy": 91.05}, {"fault_rate": 3.5, "accuracy": 90.49000000000001}, {"fault_rate": 4.0, "accuracy": 89.89}, {"fault_rate": 4.5, "accuracy": 89.97}, {"fault_rate": 5.0, "accuracy": 89.8}, {"fault_rate": 5.5, "accuracy": 89.92999999999999}, {"fault_rate": 6.0, "accuracy": 89.68}, {"fault_rate": 6.5, "accuracy": 89.41}, {"fault_rate": 7.0, "accuracy": 88.9}, {"fault_rate": 7.5, "accuracy": 89.14999999999999}, {"fault_rate": 8.0, "accuracy": 88.84}, {"fault_rate": 8.5, "accuracy": 88.06}, {"fault_rate": 9.0, "accuracy": 87.83}, {"fault_rate": 9.5, "accuracy": 87.22999999999999}, {"fault_rate": 10.0, "accuracy": 86.69}], "experiment_id": 3, "run_id": 2, "accuracy_train": 99.59666666666666, "accuracy_test": 90.96, "complexity": 30.562063125250813, "MAC": 6487007, "param": 192277.0, "fit_time": 9647.457134485245}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7363194227218628}, {"b": 4, "robustness": 0.72111576795578}, {"b": 8, "robustness": 0.6925356984138489}, {"b": 16, "robustness": 0.6382529139518738}, {"b": 32, "robustness": 0.5451316833496094}, {"b": 64, "robustness": 0.4153622090816498}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.27}, {"fault_rate": 0.5, "accuracy": 91.14999999999999}, {"fault_rate": 1.0, "accuracy": 91.05}, {"fault_rate": 1.5, "accuracy": 90.86999999999999}, {"fault_rate": 2.0, "accuracy": 90.82000000000001}, {"fault_rate": 2.5, "accuracy": 90.73}, {"fault_rate": 3.0, "accuracy": 90.16999999999999}, {"fault_rate": 3.5, "accuracy": 90.74}, {"fault_rate": 4.0, "accuracy": 90.63}, {"fault_rate": 4.5, "accuracy": 90.14}, {"fault_rate": 5.0, "accuracy": 89.79}, {"fault_rate": 5.5, "accuracy": 89.62}, {"fault_rate": 6.0, "accuracy": 89.71000000000001}, {"fault_rate": 6.5, "accuracy": 89.41}, {"fault_rate": 7.0, "accuracy": 89.37}, {"fault_rate": 7.5, "accuracy": 88.49000000000001}, {"fault_rate": 8.0, "accuracy": 88.64}, {"fault_rate": 8.5, "accuracy": 88.35}, {"fault_rate": 9.0, "accuracy": 87.69}, {"fault_rate": 9.5, "accuracy": 87.16000000000001}, {"fault_rate": 10.0, "accuracy": 86.53999999999999}], "experiment_id": 1, "run_id": 2, "accuracy_train": 99.385, "accuracy_test": 91.27, "complexity": 29.482104257385913, "MAC": 6487007, "param": 192277.0, "fit_time": 8891.901782512665}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6623047590255737}, {"b": 4, "robustness": 0.6578245759010315}, {"b": 8, "robustness": 0.6491593718528748}, {"b": 16, "robustness": 0.6312506794929504}, {"b": 32, "robustness": 0.5950170159339905}, {"b": 64, "robustness": 0.5187159776687622}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.03999999999999}, {"fault_rate": 0.5, "accuracy": 89.81}, {"fault_rate": 1.0, "accuracy": 89.74}, {"fault_rate": 1.5, "accuracy": 89.56}, {"fault_rate": 2.0, "accuracy": 89.63}, {"fault_rate": 2.5, "accuracy": 89.18}, {"fault_rate": 3.0, "accuracy": 88.9}, {"fault_rate": 3.5, "accuracy": 88.63}, {"fault_rate": 4.0, "accuracy": 88.42}, {"fault_rate": 4.5, "accuracy": 88.26}, {"fault_rate": 5.0, "accuracy": 87.87}, {"fault_rate": 5.5, "accuracy": 87.28}, {"fault_rate": 6.0, "accuracy": 87.26}, {"fault_rate": 6.5, "accuracy": 86.33999999999999}, {"fault_rate": 7.0, "accuracy": 86.3}, {"fault_rate": 7.5, "accuracy": 85.64}, {"fault_rate": 8.0, "accuracy": 85.46000000000001}, {"fault_rate": 8.5, "accuracy": 84.63000000000001}, {"fault_rate": 9.0, "accuracy": 83.76}, {"fault_rate": 9.5, "accuracy": 82.21000000000001}, {"fault_rate": 10.0, "accuracy": 81.82000000000001}], "experiment_id": 4, "run_id": 1, "accuracy_train": 99.855, "accuracy_test": 90.03999999999999, "complexity": 27.07894273185066, "MAC": 5832735, "param": 8213.0, "fit_time": 4073.634905099869}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7365545630455017}, {"b": 4, "robustness": 0.7229389548301697}, {"b": 8, "robustness": 0.6964895129203796}, {"b": 16, "robustness": 0.6450774073600769}, {"b": 32, "robustness": 0.5591686964035034}, {"b": 64, "robustness": 0.443748414516449}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.36}, {"fault_rate": 0.5, "accuracy": 91.25999999999999}, {"fault_rate": 1.0, "accuracy": 90.94}, {"fault_rate": 1.5, "accuracy": 91.28}, {"fault_rate": 2.0, "accuracy": 91.14}, {"fault_rate": 2.5, "accuracy": 90.84}, {"fault_rate": 3.0, "accuracy": 90.56}, {"fault_rate": 3.5, "accuracy": 90.61}, {"fault_rate": 4.0, "accuracy": 90.53}, {"fault_rate": 4.5, "accuracy": 90.0}, {"fault_rate": 5.0, "accuracy": 90.36999999999999}, {"fault_rate": 5.5, "accuracy": 90.38000000000001}, {"fault_rate": 6.0, "accuracy": 90.16}, {"fault_rate": 6.5, "accuracy": 89.59}, {"fault_rate": 7.0, "accuracy": 89.21}, {"fault_rate": 7.5, "accuracy": 89.34}, {"fault_rate": 8.0, "accuracy": 88.9}, {"fault_rate": 8.5, "accuracy": 88.12}, {"fault_rate": 9.0, "accuracy": 88.14}, {"fault_rate": 9.5, "accuracy": 88.18}, {"fault_rate": 10.0, "accuracy": 87.92999999999999}], "experiment_id": 5, "run_id": 0, "accuracy_train": 99.57166666666667, "accuracy_test": 91.36, "complexity": 31.851345597412838, "MAC": 6487007, "param": 192277.0, "fit_time": 10552.439327001572}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6622827649116516}, {"b": 4, "robustness": 0.6578155159950256}, {"b": 8, "robustness": 0.6490135192871094}, {"b": 16, "robustness": 0.6313077211380005}, {"b": 32, "robustness": 0.5952011942863464}, {"b": 64, "robustness": 0.5173996090888977}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.22}, {"fault_rate": 0.5, "accuracy": 89.85}, {"fault_rate": 1.0, "accuracy": 89.86}, {"fault_rate": 1.5, "accuracy": 89.72}, {"fault_rate": 2.0, "accuracy": 89.51}, {"fault_rate": 2.5, "accuracy": 88.83}, {"fault_rate": 3.0, "accuracy": 89.17}, {"fault_rate": 3.5, "accuracy": 88.62}, {"fault_rate": 4.0, "accuracy": 88.7}, {"fault_rate": 4.5, "accuracy": 88.25}, {"fault_rate": 5.0, "accuracy": 87.61}, {"fault_rate": 5.5, "accuracy": 87.33}, {"fault_rate": 6.0, "accuracy": 87.14}, {"fault_rate": 6.5, "accuracy": 87.05000000000001}, {"fault_rate": 7.0, "accuracy": 85.41}, {"fault_rate": 7.5, "accuracy": 85.38}, {"fault_rate": 8.0, "accuracy": 84.49}, {"fault_rate": 8.5, "accuracy": 83.57}, {"fault_rate": 9.0, "accuracy": 83.88}, {"fault_rate": 9.5, "accuracy": 82.55}, {"fault_rate": 10.0, "accuracy": 81.6}], "experiment_id": 4, "run_id": 2, "accuracy_train": 99.94833333333332, "accuracy_test": 90.22, "complexity": 27.062396094049266, "MAC": 5832735, "param": 8213.0, "fit_time": 4311.878643274307}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.734923779964447}, {"b": 4, "robustness": 0.7209763526916504}, {"b": 8, "robustness": 0.6926220655441284}, {"b": 16, "robustness": 0.6361396312713623}, {"b": 32, "robustness": 0.5446220636367798}, {"b": 64, "robustness": 0.4198639392852783}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.14999999999999}, {"fault_rate": 0.5, "accuracy": 91.13}, {"fault_rate": 1.0, "accuracy": 91.2}, {"fault_rate": 1.5, "accuracy": 90.63}, {"fault_rate": 2.0, "accuracy": 91.05}, {"fault_rate": 2.5, "accuracy": 90.98}, {"fault_rate": 3.0, "accuracy": 90.66}, {"fault_rate": 3.5, "accuracy": 90.48}, {"fault_rate": 4.0, "accuracy": 90.31}, {"fault_rate": 4.5, "accuracy": 90.21000000000001}, {"fault_rate": 5.0, "accuracy": 89.99000000000001}, {"fault_rate": 5.5, "accuracy": 89.82}, {"fault_rate": 6.0, "accuracy": 89.81}, {"fault_rate": 6.5, "accuracy": 89.53999999999999}, {"fault_rate": 7.0, "accuracy": 89.2}, {"fault_rate": 7.5, "accuracy": 88.92999999999999}, {"fault_rate": 8.0, "accuracy": 88.61}, {"fault_rate": 8.5, "accuracy": 88.14}, {"fault_rate": 9.0, "accuracy": 88.22}, {"fault_rate": 9.5, "accuracy": 87.74}, {"fault_rate": 10.0, "accuracy": 87.39}], "experiment_id": 1, "run_id": 3, "accuracy_train": 99.12666666666667, "accuracy_test": 91.14999999999999, "complexity": 29.54038603067942, "MAC": 6487007, "param": 192277.0, "fit_time": 8841.161786794662}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7343540191650391}, {"b": 4, "robustness": 0.7213177680969238}, {"b": 8, "robustness": 0.6930193901062012}, {"b": 16, "robustness": 0.6389260292053223}, {"b": 32, "robustness": 0.5493689775466919}, {"b": 64, "robustness": 0.42548060417175293}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.69}, {"fault_rate": 0.5, "accuracy": 90.45}, {"fault_rate": 1.0, "accuracy": 90.51}, {"fault_rate": 1.5, "accuracy": 90.39}, {"fault_rate": 2.0, "accuracy": 90.35}, {"fault_rate": 2.5, "accuracy": 90.4}, {"fault_rate": 3.0, "accuracy": 90.14}, {"fault_rate": 3.5, "accuracy": 90.2}, {"fault_rate": 4.0, "accuracy": 89.98}, {"fault_rate": 4.5, "accuracy": 89.57000000000001}, {"fault_rate": 5.0, "accuracy": 89.72}, {"fault_rate": 5.5, "accuracy": 89.34}, {"fault_rate": 6.0, "accuracy": 89.51}, {"fault_rate": 6.5, "accuracy": 89.0}, {"fault_rate": 7.0, "accuracy": 89.14}, {"fault_rate": 7.5, "accuracy": 88.78}, {"fault_rate": 8.0, "accuracy": 88.22}, {"fault_rate": 8.5, "accuracy": 88.11}, {"fault_rate": 9.0, "accuracy": 87.82}, {"fault_rate": 9.5, "accuracy": 87.42}, {"fault_rate": 10.0, "accuracy": 86.89}], "experiment_id": 3, "run_id": 3, "accuracy_train": 99.24666666666667, "accuracy_test": 90.69, "complexity": 30.55038782976693, "MAC": 6487007, "param": 192277.0, "fit_time": 10444.721096038818}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6623761057853699}, {"b": 4, "robustness": 0.6579697728157043}, {"b": 8, "robustness": 0.6492355465888977}, {"b": 16, "robustness": 0.6316202282905579}, {"b": 32, "robustness": 0.5954877138137817}, {"b": 64, "robustness": 0.5193255543708801}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.73}, {"fault_rate": 0.5, "accuracy": 89.82}, {"fault_rate": 1.0, "accuracy": 89.38000000000001}, {"fault_rate": 1.5, "accuracy": 89.31}, {"fault_rate": 2.0, "accuracy": 89.09}, {"fault_rate": 2.5, "accuracy": 88.89}, {"fault_rate": 3.0, "accuracy": 88.81}, {"fault_rate": 3.5, "accuracy": 88.28}, {"fault_rate": 4.0, "accuracy": 88.17}, {"fault_rate": 4.5, "accuracy": 88.03999999999999}, {"fault_rate": 5.0, "accuracy": 87.88}, {"fault_rate": 5.5, "accuracy": 87.42}, {"fault_rate": 6.0, "accuracy": 87.07000000000001}, {"fault_rate": 6.5, "accuracy": 86.83999999999999}, {"fault_rate": 7.0, "accuracy": 85.68}, {"fault_rate": 7.5, "accuracy": 85.68}, {"fault_rate": 8.0, "accuracy": 84.8}, {"fault_rate": 8.5, "accuracy": 84.28999999999999}, {"fault_rate": 9.0, "accuracy": 83.37}, {"fault_rate": 9.5, "accuracy": 82.24000000000001}, {"fault_rate": 10.0, "accuracy": 82.45}], "experiment_id": 4, "run_id": 3, "accuracy_train": 99.97, "accuracy_test": 89.73, "complexity": 27.050839219667797, "MAC": 5832735, "param": 8213.0, "fit_time": 4134.692278623581}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7356887459754944}, {"b": 4, "robustness": 0.7224796414375305}, {"b": 8, "robustness": 0.6966438293457031}, {"b": 16, "robustness": 0.645595908164978}, {"b": 32, "robustness": 0.5595080256462097}, {"b": 64, "robustness": 0.44202548265457153}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.99000000000001}, {"fault_rate": 0.5, "accuracy": 90.88000000000001}, {"fault_rate": 1.0, "accuracy": 90.98}, {"fault_rate": 1.5, "accuracy": 90.67}, {"fault_rate": 2.0, "accuracy": 90.67}, {"fault_rate": 2.5, "accuracy": 90.53}, {"fault_rate": 3.0, "accuracy": 90.74}, {"fault_rate": 3.5, "accuracy": 90.4}, {"fault_rate": 4.0, "accuracy": 90.34}, {"fault_rate": 4.5, "accuracy": 90.2}, {"fault_rate": 5.0, "accuracy": 89.72}, {"fault_rate": 5.5, "accuracy": 90.0}, {"fault_rate": 6.0, "accuracy": 89.37}, {"fault_rate": 6.5, "accuracy": 89.27000000000001}, {"fault_rate": 7.0, "accuracy": 89.14}, {"fault_rate": 7.5, "accuracy": 88.82}, {"fault_rate": 8.0, "accuracy": 88.55}, {"fault_rate": 8.5, "accuracy": 87.89}, {"fault_rate": 9.0, "accuracy": 87.7}, {"fault_rate": 9.5, "accuracy": 87.68}, {"fault_rate": 10.0, "accuracy": 86.22}], "experiment_id": 5, "run_id": 1, "accuracy_train": 99.52666666666666, "accuracy_test": 90.99000000000001, "complexity": 31.77984256148354, "MAC": 6487007, "param": 192277.0, "fit_time": 10703.48174071312}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6622707843780518}, {"b": 4, "robustness": 0.6578433513641357}, {"b": 8, "robustness": 0.64897221326828}, {"b": 16, "robustness": 0.6312246918678284}, {"b": 32, "robustness": 0.5949276089668274}, {"b": 64, "robustness": 0.5191448926925659}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.97}, {"fault_rate": 0.5, "accuracy": 89.71000000000001}, {"fault_rate": 1.0, "accuracy": 89.75}, {"fault_rate": 1.5, "accuracy": 89.55}, {"fault_rate": 2.0, "accuracy": 89.23}, {"fault_rate": 2.5, "accuracy": 89.32}, {"fault_rate": 3.0, "accuracy": 88.53999999999999}, {"fault_rate": 3.5, "accuracy": 88.72}, {"fault_rate": 4.0, "accuracy": 88.29}, {"fault_rate": 4.5, "accuracy": 87.77000000000001}, {"fault_rate": 5.0, "accuracy": 87.91}, {"fault_rate": 5.5, "accuracy": 87.53999999999999}, {"fault_rate": 6.0, "accuracy": 87.09}, {"fault_rate": 6.5, "accuracy": 85.85000000000001}, {"fault_rate": 7.0, "accuracy": 85.87}, {"fault_rate": 7.5, "accuracy": 84.85000000000001}, {"fault_rate": 8.0, "accuracy": 84.98}, {"fault_rate": 8.5, "accuracy": 84.36}, {"fault_rate": 9.0, "accuracy": 83.74000000000001}, {"fault_rate": 9.5, "accuracy": 82.32000000000001}, {"fault_rate": 10.0, "accuracy": 81.82000000000001}], "experiment_id": 4, "run_id": 4, "accuracy_train": 99.95, "accuracy_test": 89.97, "complexity": 27.084113843676466, "MAC": 5832735, "param": 8213.0, "fit_time": 4370.595673799515}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7339727282524109}, {"b": 4, "robustness": 0.7192211151123047}, {"b": 8, "robustness": 0.6912856101989746}, {"b": 16, "robustness": 0.6365900039672852}, {"b": 32, "robustness": 0.5489844083786011}, {"b": 64, "robustness": 0.4244467616081238}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.23}, {"fault_rate": 0.5, "accuracy": 91.06}, {"fault_rate": 1.0, "accuracy": 91.07}, {"fault_rate": 1.5, "accuracy": 90.96}, {"fault_rate": 2.0, "accuracy": 90.89}, {"fault_rate": 2.5, "accuracy": 90.98}, {"fault_rate": 3.0, "accuracy": 90.48}, {"fault_rate": 3.5, "accuracy": 90.44}, {"fault_rate": 4.0, "accuracy": 90.23}, {"fault_rate": 4.5, "accuracy": 90.24}, {"fault_rate": 5.0, "accuracy": 90.21000000000001}, {"fault_rate": 5.5, "accuracy": 89.49000000000001}, {"fault_rate": 6.0, "accuracy": 89.64}, {"fault_rate": 6.5, "accuracy": 89.13}, {"fault_rate": 7.0, "accuracy": 89.23}, {"fault_rate": 7.5, "accuracy": 88.47}, {"fault_rate": 8.0, "accuracy": 88.73}, {"fault_rate": 8.5, "accuracy": 87.97}, {"fault_rate": 9.0, "accuracy": 87.71}, {"fault_rate": 9.5, "accuracy": 86.95}, {"fault_rate": 10.0, "accuracy": 87.22999999999999}], "experiment_id": 1, "run_id": 4, "accuracy_train": 99.34166666666667, "accuracy_test": 91.23, "complexity": 29.490200643987993, "MAC": 6487007, "param": 192277.0, "fit_time": 8288.915861845016}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7360149025917053}, {"b": 4, "robustness": 0.7219235301017761}, {"b": 8, "robustness": 0.6918308734893799}, {"b": 16, "robustness": 0.6386718153953552}, {"b": 32, "robustness": 0.5501382946968079}, {"b": 64, "robustness": 0.4257044196128845}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.05}, {"fault_rate": 0.5, "accuracy": 90.95}, {"fault_rate": 1.0, "accuracy": 90.79}, {"fault_rate": 1.5, "accuracy": 90.66}, {"fault_rate": 2.0, "accuracy": 90.64999999999999}, {"fault_rate": 2.5, "accuracy": 90.56}, {"fault_rate": 3.0, "accuracy": 90.36}, {"fault_rate": 3.5, "accuracy": 90.49000000000001}, {"fault_rate": 4.0, "accuracy": 89.84}, {"fault_rate": 4.5, "accuracy": 90.11}, {"fault_rate": 5.0, "accuracy": 90.07}, {"fault_rate": 5.5, "accuracy": 89.31}, {"fault_rate": 6.0, "accuracy": 89.52}, {"fault_rate": 6.5, "accuracy": 89.14}, {"fault_rate": 7.0, "accuracy": 88.92}, {"fault_rate": 7.5, "accuracy": 88.61}, {"fault_rate": 8.0, "accuracy": 88.36}, {"fault_rate": 8.5, "accuracy": 88.2}, {"fault_rate": 9.0, "accuracy": 88.0}, {"fault_rate": 9.5, "accuracy": 87.33}, {"fault_rate": 10.0, "accuracy": 86.83}], "experiment_id": 3, "run_id": 4, "accuracy_train": 99.44833333333334, "accuracy_test": 91.05, "complexity": 30.543103624315208, "MAC": 6487007, "param": 192277.0, "fit_time": 11428.51810669899}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6607944369316101}, {"b": 4, "robustness": 0.6550108790397644}, {"b": 8, "robustness": 0.6429951190948486}, {"b": 16, "robustness": 0.6193191409111023}, {"b": 32, "robustness": 0.5709502100944519}, {"b": 64, "robustness": 0.47190427780151367}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.0}, {"fault_rate": 0.5, "accuracy": 89.96}, {"fault_rate": 1.0, "accuracy": 89.73}, {"fault_rate": 1.5, "accuracy": 89.67}, {"fault_rate": 2.0, "accuracy": 89.25999999999999}, {"fault_rate": 2.5, "accuracy": 89.45}, {"fault_rate": 3.0, "accuracy": 88.63}, {"fault_rate": 3.5, "accuracy": 88.41}, {"fault_rate": 4.0, "accuracy": 88.5}, {"fault_rate": 4.5, "accuracy": 87.76}, {"fault_rate": 5.0, "accuracy": 87.51}, {"fault_rate": 5.5, "accuracy": 87.44}, {"fault_rate": 6.0, "accuracy": 86.69}, {"fault_rate": 6.5, "accuracy": 86.17}, {"fault_rate": 7.0, "accuracy": 86.06}, {"fault_rate": 7.5, "accuracy": 85.04}, {"fault_rate": 8.0, "accuracy": 84.64}, {"fault_rate": 8.5, "accuracy": 84.16}, {"fault_rate": 9.0, "accuracy": 82.99}, {"fault_rate": 9.5, "accuracy": 81.91000000000001}, {"fault_rate": 10.0, "accuracy": 80.7}], "experiment_id": 6, "run_id": 0, "accuracy_train": 99.93666666666667, "accuracy_test": 90.0, "complexity": 26.95180906942135, "MAC": 5832735, "param": 8213.0, "fit_time": 5738.630698919296}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7352813482284546}, {"b": 4, "robustness": 0.7198079824447632}, {"b": 8, "robustness": 0.6930155754089355}, {"b": 16, "robustness": 0.64219069480896}, {"b": 32, "robustness": 0.5545408129692078}, {"b": 64, "robustness": 0.4354645013809204}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.41}, {"fault_rate": 0.5, "accuracy": 91.27}, {"fault_rate": 1.0, "accuracy": 91.03}, {"fault_rate": 1.5, "accuracy": 90.74}, {"fault_rate": 2.0, "accuracy": 90.93}, {"fault_rate": 2.5, "accuracy": 90.79}, {"fault_rate": 3.0, "accuracy": 90.73}, {"fault_rate": 3.5, "accuracy": 90.63}, {"fault_rate": 4.0, "accuracy": 90.25999999999999}, {"fault_rate": 4.5, "accuracy": 90.14999999999999}, {"fault_rate": 5.0, "accuracy": 90.19}, {"fault_rate": 5.5, "accuracy": 90.25999999999999}, {"fault_rate": 6.0, "accuracy": 89.63}, {"fault_rate": 6.5, "accuracy": 89.45}, {"fault_rate": 7.0, "accuracy": 89.23}, {"fault_rate": 7.5, "accuracy": 88.99000000000001}, {"fault_rate": 8.0, "accuracy": 88.87}, {"fault_rate": 8.5, "accuracy": 88.41}, {"fault_rate": 9.0, "accuracy": 88.25}, {"fault_rate": 9.5, "accuracy": 87.59}, {"fault_rate": 10.0, "accuracy": 87.55}], "experiment_id": 7, "run_id": 0, "accuracy_train": 99.53833333333333, "accuracy_test": 91.41, "complexity": 30.312866531685813, "MAC": 6487007, "param": 192277.0, "fit_time": 7596.483229398727}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6621504426002502}, {"b": 4, "robustness": 0.6576549410820007}, {"b": 8, "robustness": 0.6486807465553284}, {"b": 16, "robustness": 0.6304119229316711}, {"b": 32, "robustness": 0.5935401916503906}, {"b": 64, "robustness": 0.5159571170806885}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.28}, {"fault_rate": 0.5, "accuracy": 90.16999999999999}, {"fault_rate": 1.0, "accuracy": 89.99000000000001}, {"fault_rate": 1.5, "accuracy": 89.91}, {"fault_rate": 2.0, "accuracy": 89.69}, {"fault_rate": 2.5, "accuracy": 89.19}, {"fault_rate": 3.0, "accuracy": 88.97}, {"fault_rate": 3.5, "accuracy": 88.82}, {"fault_rate": 4.0, "accuracy": 88.58}, {"fault_rate": 4.5, "accuracy": 88.33}, {"fault_rate": 5.0, "accuracy": 87.98}, {"fault_rate": 5.5, "accuracy": 87.83999999999999}, {"fault_rate": 6.0, "accuracy": 87.12}, {"fault_rate": 6.5, "accuracy": 86.71}, {"fault_rate": 7.0, "accuracy": 85.81}, {"fault_rate": 7.5, "accuracy": 85.35000000000001}, {"fault_rate": 8.0, "accuracy": 85.19}, {"fault_rate": 8.5, "accuracy": 84.03}, {"fault_rate": 9.0, "accuracy": 83.50999999999999}, {"fault_rate": 9.5, "accuracy": 82.67}, {"fault_rate": 10.0, "accuracy": 81.73}], "experiment_id": 8, "run_id": 0, "accuracy_train": 99.96000000000001, "accuracy_test": 90.28, "complexity": 27.30420844267717, "MAC": 5832735, "param": 8213.0, "fit_time": 5026.977675914764}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6603158116340637}, {"b": 4, "robustness": 0.6540513038635254}, {"b": 8, "robustness": 0.6414182782173157}, {"b": 16, "robustness": 0.6164026856422424}, {"b": 32, "robustness": 0.565807044506073}, {"b": 64, "robustness": 0.4647943079471588}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.33}, {"fault_rate": 0.5, "accuracy": 90.16999999999999}, {"fault_rate": 1.0, "accuracy": 89.88000000000001}, {"fault_rate": 1.5, "accuracy": 89.91}, {"fault_rate": 2.0, "accuracy": 89.7}, {"fault_rate": 2.5, "accuracy": 89.37}, {"fault_rate": 3.0, "accuracy": 89.29}, {"fault_rate": 3.5, "accuracy": 88.73}, {"fault_rate": 4.0, "accuracy": 88.66000000000001}, {"fault_rate": 4.5, "accuracy": 88.34}, {"fault_rate": 5.0, "accuracy": 87.56}, {"fault_rate": 5.5, "accuracy": 87.51}, {"fault_rate": 6.0, "accuracy": 86.66}, {"fault_rate": 6.5, "accuracy": 86.94}, {"fault_rate": 7.0, "accuracy": 86.48}, {"fault_rate": 7.5, "accuracy": 85.1}, {"fault_rate": 8.0, "accuracy": 84.94}, {"fault_rate": 8.5, "accuracy": 84.42}, {"fault_rate": 9.0, "accuracy": 83.71}, {"fault_rate": 9.5, "accuracy": 83.07}, {"fault_rate": 10.0, "accuracy": 81.98}], "experiment_id": 6, "run_id": 1, "accuracy_train": 99.97, "accuracy_test": 90.33, "complexity": 26.972161692205194, "MAC": 5832735, "param": 8213.0, "fit_time": 5155.820137023926}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7360432744026184}, {"b": 4, "robustness": 0.7223601341247559}, {"b": 8, "robustness": 0.696001410484314}, {"b": 16, "robustness": 0.6417110562324524}, {"b": 32, "robustness": 0.5527138710021973}, {"b": 64, "robustness": 0.4392703175544739}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.38}, {"fault_rate": 0.5, "accuracy": 91.23}, {"fault_rate": 1.0, "accuracy": 91.25}, {"fault_rate": 1.5, "accuracy": 91.10000000000001}, {"fault_rate": 2.0, "accuracy": 90.64999999999999}, {"fault_rate": 2.5, "accuracy": 91.0}, {"fault_rate": 3.0, "accuracy": 90.75999999999999}, {"fault_rate": 3.5, "accuracy": 90.60000000000001}, {"fault_rate": 4.0, "accuracy": 90.60000000000001}, {"fault_rate": 4.5, "accuracy": 90.77}, {"fault_rate": 5.0, "accuracy": 89.68}, {"fault_rate": 5.5, "accuracy": 89.86}, {"fault_rate": 6.0, "accuracy": 89.89}, {"fault_rate": 6.5, "accuracy": 89.63}, {"fault_rate": 7.0, "accuracy": 89.21}, {"fault_rate": 7.5, "accuracy": 89.03}, {"fault_rate": 8.0, "accuracy": 88.63}, {"fault_rate": 8.5, "accuracy": 88.42}, {"fault_rate": 9.0, "accuracy": 88.53}, {"fault_rate": 9.5, "accuracy": 87.41}, {"fault_rate": 10.0, "accuracy": 87.86}], "experiment_id": 5, "run_id": 2, "accuracy_train": 99.24333333333333, "accuracy_test": 91.38, "complexity": 31.95101281248217, "MAC": 6487007, "param": 192277.0, "fit_time": 11284.698303699493}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6621094942092896}, {"b": 4, "robustness": 0.6573495864868164}, {"b": 8, "robustness": 0.6481056809425354}, {"b": 16, "robustness": 0.6297947764396667}, {"b": 32, "robustness": 0.5925476551055908}, {"b": 64, "robustness": 0.5138006210327148}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.42999999999999}, {"fault_rate": 0.5, "accuracy": 89.89}, {"fault_rate": 1.0, "accuracy": 89.8}, {"fault_rate": 1.5, "accuracy": 89.82}, {"fault_rate": 2.0, "accuracy": 89.52}, {"fault_rate": 2.5, "accuracy": 89.33}, {"fault_rate": 3.0, "accuracy": 89.14}, {"fault_rate": 3.5, "accuracy": 88.88000000000001}, {"fault_rate": 4.0, "accuracy": 88.62}, {"fault_rate": 4.5, "accuracy": 88.4}, {"fault_rate": 5.0, "accuracy": 88.21}, {"fault_rate": 5.5, "accuracy": 87.47}, {"fault_rate": 6.0, "accuracy": 87.08}, {"fault_rate": 6.5, "accuracy": 86.25}, {"fault_rate": 7.0, "accuracy": 86.03}, {"fault_rate": 7.5, "accuracy": 85.37}, {"fault_rate": 8.0, "accuracy": 84.52}, {"fault_rate": 8.5, "accuracy": 84.56}, {"fault_rate": 9.0, "accuracy": 83.16}, {"fault_rate": 9.5, "accuracy": 82.57}, {"fault_rate": 10.0, "accuracy": 80.85}], "experiment_id": 8, "run_id": 1, "accuracy_train": 99.98, "accuracy_test": 90.42999999999999, "complexity": 27.361033281375846, "MAC": 5832735, "param": 8213.0, "fit_time": 4769.77287364006}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6606152653694153}, {"b": 4, "robustness": 0.654591977596283}, {"b": 8, "robustness": 0.6427302956581116}, {"b": 16, "robustness": 0.6185352206230164}, {"b": 32, "robustness": 0.569678783416748}, {"b": 64, "robustness": 0.47027215361595154}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.24}, {"fault_rate": 0.5, "accuracy": 90.14999999999999}, {"fault_rate": 1.0, "accuracy": 89.83}, {"fault_rate": 1.5, "accuracy": 89.42}, {"fault_rate": 2.0, "accuracy": 89.34}, {"fault_rate": 2.5, "accuracy": 89.45}, {"fault_rate": 3.0, "accuracy": 89.01}, {"fault_rate": 3.5, "accuracy": 88.55}, {"fault_rate": 4.0, "accuracy": 88.58}, {"fault_rate": 4.5, "accuracy": 88.07000000000001}, {"fault_rate": 5.0, "accuracy": 87.59}, {"fault_rate": 5.5, "accuracy": 87.21}, {"fault_rate": 6.0, "accuracy": 86.94}, {"fault_rate": 6.5, "accuracy": 86.50999999999999}, {"fault_rate": 7.0, "accuracy": 86.0}, {"fault_rate": 7.5, "accuracy": 86.13}, {"fault_rate": 8.0, "accuracy": 85.37}, {"fault_rate": 8.5, "accuracy": 84.55}, {"fault_rate": 9.0, "accuracy": 83.99}, {"fault_rate": 9.5, "accuracy": 83.54}, {"fault_rate": 10.0, "accuracy": 82.09}], "experiment_id": 6, "run_id": 2, "accuracy_train": 99.91, "accuracy_test": 90.24, "complexity": 26.933997904409452, "MAC": 5832735, "param": 8213.0, "fit_time": 5220.730184555054}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7355533838272095}, {"b": 4, "robustness": 0.7205049991607666}, {"b": 8, "robustness": 0.6930069327354431}, {"b": 16, "robustness": 0.6389014720916748}, {"b": 32, "robustness": 0.5506669282913208}, {"b": 64, "robustness": 0.4285357892513275}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.45}, {"fault_rate": 0.5, "accuracy": 91.47}, {"fault_rate": 1.0, "accuracy": 91.52}, {"fault_rate": 1.5, "accuracy": 91.25999999999999}, {"fault_rate": 2.0, "accuracy": 90.73}, {"fault_rate": 2.5, "accuracy": 91.03}, {"fault_rate": 3.0, "accuracy": 91.08000000000001}, {"fault_rate": 3.5, "accuracy": 90.53999999999999}, {"fault_rate": 4.0, "accuracy": 90.56}, {"fault_rate": 4.5, "accuracy": 90.64}, {"fault_rate": 5.0, "accuracy": 90.16999999999999}, {"fault_rate": 5.5, "accuracy": 90.34}, {"fault_rate": 6.0, "accuracy": 90.36999999999999}, {"fault_rate": 6.5, "accuracy": 89.74}, {"fault_rate": 7.0, "accuracy": 89.36}, {"fault_rate": 7.5, "accuracy": 89.32}, {"fault_rate": 8.0, "accuracy": 88.46000000000001}, {"fault_rate": 8.5, "accuracy": 88.42999999999999}, {"fault_rate": 9.0, "accuracy": 88.27000000000001}, {"fault_rate": 9.5, "accuracy": 87.46000000000001}, {"fault_rate": 10.0, "accuracy": 87.17}], "experiment_id": 7, "run_id": 1, "accuracy_train": 99.29833333333333, "accuracy_test": 91.45, "complexity": 30.26707046523863, "MAC": 6487007, "param": 192277.0, "fit_time": 7667.717442989349}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6621014475822449}, {"b": 4, "robustness": 0.6575549840927124}, {"b": 8, "robustness": 0.6484647393226624}, {"b": 16, "robustness": 0.6301689147949219}, {"b": 32, "robustness": 0.5932090878486633}, {"b": 64, "robustness": 0.5161775946617126}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.0}, {"fault_rate": 0.5, "accuracy": 89.71000000000001}, {"fault_rate": 1.0, "accuracy": 89.55}, {"fault_rate": 1.5, "accuracy": 89.55}, {"fault_rate": 2.0, "accuracy": 89.4}, {"fault_rate": 2.5, "accuracy": 89.62}, {"fault_rate": 3.0, "accuracy": 89.27000000000001}, {"fault_rate": 3.5, "accuracy": 88.72}, {"fault_rate": 4.0, "accuracy": 88.3}, {"fault_rate": 4.5, "accuracy": 88.51}, {"fault_rate": 5.0, "accuracy": 87.79}, {"fault_rate": 5.5, "accuracy": 87.44}, {"fault_rate": 6.0, "accuracy": 87.47}, {"fault_rate": 6.5, "accuracy": 86.76}, {"fault_rate": 7.0, "accuracy": 86.15}, {"fault_rate": 7.5, "accuracy": 86.14}, {"fault_rate": 8.0, "accuracy": 85.22}, {"fault_rate": 8.5, "accuracy": 84.66}, {"fault_rate": 9.0, "accuracy": 83.64}, {"fault_rate": 9.5, "accuracy": 83.0}, {"fault_rate": 10.0, "accuracy": 81.85}], "experiment_id": 8, "run_id": 2, "accuracy_train": 99.94, "accuracy_test": 90.0, "complexity": 27.326208161693252, "MAC": 5832735, "param": 8213.0, "fit_time": 4978.500633478165}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6607515215873718}, {"b": 4, "robustness": 0.6548430323600769}, {"b": 8, "robustness": 0.6429879069328308}, {"b": 16, "robustness": 0.6191489696502686}, {"b": 32, "robustness": 0.5712148547172546}, {"b": 64, "robustness": 0.47142067551612854}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.98}, {"fault_rate": 0.5, "accuracy": 90.0}, {"fault_rate": 1.0, "accuracy": 89.91}, {"fault_rate": 1.5, "accuracy": 89.58}, {"fault_rate": 2.0, "accuracy": 89.69}, {"fault_rate": 2.5, "accuracy": 89.24}, {"fault_rate": 3.0, "accuracy": 89.07000000000001}, {"fault_rate": 3.5, "accuracy": 88.79}, {"fault_rate": 4.0, "accuracy": 88.25}, {"fault_rate": 4.5, "accuracy": 88.12}, {"fault_rate": 5.0, "accuracy": 87.79}, {"fault_rate": 5.5, "accuracy": 87.41}, {"fault_rate": 6.0, "accuracy": 86.89}, {"fault_rate": 6.5, "accuracy": 86.24000000000001}, {"fault_rate": 7.0, "accuracy": 85.91}, {"fault_rate": 7.5, "accuracy": 85.27}, {"fault_rate": 8.0, "accuracy": 85.11}, {"fault_rate": 8.5, "accuracy": 84.3}, {"fault_rate": 9.0, "accuracy": 83.89}, {"fault_rate": 9.5, "accuracy": 83.0}, {"fault_rate": 10.0, "accuracy": 81.69999999999999}], "experiment_id": 6, "run_id": 3, "accuracy_train": 99.95833333333334, "accuracy_test": 89.98, "complexity": 26.972447759985464, "MAC": 5832735, "param": 8213.0, "fit_time": 5194.216360092163}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7370757460594177}, {"b": 4, "robustness": 0.7238168716430664}, {"b": 8, "robustness": 0.6982889771461487}, {"b": 16, "robustness": 0.6481965184211731}, {"b": 32, "robustness": 0.5607393980026245}, {"b": 64, "robustness": 0.4380650222301483}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.16}, {"fault_rate": 0.5, "accuracy": 91.18}, {"fault_rate": 1.0, "accuracy": 91.18}, {"fault_rate": 1.5, "accuracy": 90.88000000000001}, {"fault_rate": 2.0, "accuracy": 90.86999999999999}, {"fault_rate": 2.5, "accuracy": 90.75999999999999}, {"fault_rate": 3.0, "accuracy": 90.48}, {"fault_rate": 3.5, "accuracy": 90.48}, {"fault_rate": 4.0, "accuracy": 90.68}, {"fault_rate": 4.5, "accuracy": 90.52}, {"fault_rate": 5.0, "accuracy": 90.11}, {"fault_rate": 5.5, "accuracy": 89.74}, {"fault_rate": 6.0, "accuracy": 89.69}, {"fault_rate": 6.5, "accuracy": 89.22}, {"fault_rate": 7.0, "accuracy": 89.02}, {"fault_rate": 7.5, "accuracy": 88.83}, {"fault_rate": 8.0, "accuracy": 88.83}, {"fault_rate": 8.5, "accuracy": 88.41}, {"fault_rate": 9.0, "accuracy": 88.09}, {"fault_rate": 9.5, "accuracy": 87.67}, {"fault_rate": 10.0, "accuracy": 86.91}], "experiment_id": 5, "run_id": 3, "accuracy_train": 99.33833333333332, "accuracy_test": 91.16, "complexity": 31.884023691817685, "MAC": 6487007, "param": 192277.0, "fit_time": 10668.129652261734}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7360337972640991}, {"b": 4, "robustness": 0.7223076224327087}, {"b": 8, "robustness": 0.6943347454071045}, {"b": 16, "robustness": 0.6404843330383301}, {"b": 32, "robustness": 0.5536150932312012}, {"b": 64, "robustness": 0.4353176951408386}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.8}, {"fault_rate": 0.5, "accuracy": 90.66}, {"fault_rate": 1.0, "accuracy": 90.61}, {"fault_rate": 1.5, "accuracy": 90.36999999999999}, {"fault_rate": 2.0, "accuracy": 90.27}, {"fault_rate": 2.5, "accuracy": 90.44}, {"fault_rate": 3.0, "accuracy": 89.73}, {"fault_rate": 3.5, "accuracy": 89.88000000000001}, {"fault_rate": 4.0, "accuracy": 89.99000000000001}, {"fault_rate": 4.5, "accuracy": 90.01}, {"fault_rate": 5.0, "accuracy": 89.69}, {"fault_rate": 5.5, "accuracy": 89.56}, {"fault_rate": 6.0, "accuracy": 89.63}, {"fault_rate": 6.5, "accuracy": 89.03}, {"fault_rate": 7.0, "accuracy": 88.89}, {"fault_rate": 7.5, "accuracy": 88.38000000000001}, {"fault_rate": 8.0, "accuracy": 88.28}, {"fault_rate": 8.5, "accuracy": 87.71}, {"fault_rate": 9.0, "accuracy": 87.62}, {"fault_rate": 9.5, "accuracy": 87.57000000000001}, {"fault_rate": 10.0, "accuracy": 86.92}], "experiment_id": 7, "run_id": 2, "accuracy_train": 98.99333333333334, "accuracy_test": 90.8, "complexity": 30.302262470218604, "MAC": 6487007, "param": 192277.0, "fit_time": 8101.361382722855}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6620660424232483}, {"b": 4, "robustness": 0.6574946045875549}, {"b": 8, "robustness": 0.6483235955238342}, {"b": 16, "robustness": 0.6299205422401428}, {"b": 32, "robustness": 0.592513382434845}, {"b": 64, "robustness": 0.5132481455802917}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.92}, {"fault_rate": 0.5, "accuracy": 89.79}, {"fault_rate": 1.0, "accuracy": 89.27000000000001}, {"fault_rate": 1.5, "accuracy": 89.47}, {"fault_rate": 2.0, "accuracy": 89.25999999999999}, {"fault_rate": 2.5, "accuracy": 89.14999999999999}, {"fault_rate": 3.0, "accuracy": 88.96}, {"fault_rate": 3.5, "accuracy": 88.14999999999999}, {"fault_rate": 4.0, "accuracy": 88.28}, {"fault_rate": 4.5, "accuracy": 87.88}, {"fault_rate": 5.0, "accuracy": 87.32}, {"fault_rate": 5.5, "accuracy": 87.11}, {"fault_rate": 6.0, "accuracy": 86.65}, {"fault_rate": 6.5, "accuracy": 85.78}, {"fault_rate": 7.0, "accuracy": 86.22}, {"fault_rate": 7.5, "accuracy": 85.84}, {"fault_rate": 8.0, "accuracy": 84.83000000000001}, {"fault_rate": 8.5, "accuracy": 83.73}, {"fault_rate": 9.0, "accuracy": 82.99}, {"fault_rate": 9.5, "accuracy": 81.97}, {"fault_rate": 10.0, "accuracy": 80.57}], "experiment_id": 8, "run_id": 3, "accuracy_train": 99.92, "accuracy_test": 89.92, "complexity": 27.304651598637573, "MAC": 5832735, "param": 8213.0, "fit_time": 4852.597873926163}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6604874134063721}, {"b": 4, "robustness": 0.6543982625007629}, {"b": 8, "robustness": 0.642359733581543}, {"b": 16, "robustness": 0.6181460618972778}, {"b": 32, "robustness": 0.5688863396644592}, {"b": 64, "robustness": 0.46744251251220703}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.11}, {"fault_rate": 0.5, "accuracy": 90.14}, {"fault_rate": 1.0, "accuracy": 90.14999999999999}, {"fault_rate": 1.5, "accuracy": 89.75999999999999}, {"fault_rate": 2.0, "accuracy": 89.52}, {"fault_rate": 2.5, "accuracy": 89.25999999999999}, {"fault_rate": 3.0, "accuracy": 89.21}, {"fault_rate": 3.5, "accuracy": 88.79}, {"fault_rate": 4.0, "accuracy": 88.29}, {"fault_rate": 4.5, "accuracy": 88.18}, {"fault_rate": 5.0, "accuracy": 88.14999999999999}, {"fault_rate": 5.5, "accuracy": 87.42999999999999}, {"fault_rate": 6.0, "accuracy": 87.06}, {"fault_rate": 6.5, "accuracy": 86.83}, {"fault_rate": 7.0, "accuracy": 86.0}, {"fault_rate": 7.5, "accuracy": 85.44}, {"fault_rate": 8.0, "accuracy": 84.43}, {"fault_rate": 8.5, "accuracy": 84.02}, {"fault_rate": 9.0, "accuracy": 82.78}, {"fault_rate": 9.5, "accuracy": 82.35}, {"fault_rate": 10.0, "accuracy": 81.34}], "experiment_id": 6, "run_id": 4, "accuracy_train": 99.96666666666667, "accuracy_test": 90.11, "complexity": 26.92409872318517, "MAC": 5832735, "param": 8213.0, "fit_time": 4885.803025007248}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6623108983039856}, {"b": 4, "robustness": 0.6578269600868225}, {"b": 8, "robustness": 0.649005115032196}, {"b": 16, "robustness": 0.6311445832252502}, {"b": 32, "robustness": 0.5953521132469177}, {"b": 64, "robustness": 0.5199663043022156}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.88000000000001}, {"fault_rate": 0.5, "accuracy": 89.94}, {"fault_rate": 1.0, "accuracy": 89.77000000000001}, {"fault_rate": 1.5, "accuracy": 89.64999999999999}, {"fault_rate": 2.0, "accuracy": 89.48}, {"fault_rate": 2.5, "accuracy": 89.29}, {"fault_rate": 3.0, "accuracy": 89.12}, {"fault_rate": 3.5, "accuracy": 88.81}, {"fault_rate": 4.0, "accuracy": 87.98}, {"fault_rate": 4.5, "accuracy": 87.64999999999999}, {"fault_rate": 5.0, "accuracy": 87.96000000000001}, {"fault_rate": 5.5, "accuracy": 87.16000000000001}, {"fault_rate": 6.0, "accuracy": 86.46000000000001}, {"fault_rate": 6.5, "accuracy": 86.14}, {"fault_rate": 7.0, "accuracy": 85.22}, {"fault_rate": 7.5, "accuracy": 85.15}, {"fault_rate": 8.0, "accuracy": 84.02}, {"fault_rate": 8.5, "accuracy": 83.86}, {"fault_rate": 9.0, "accuracy": 82.85}, {"fault_rate": 9.5, "accuracy": 81.66}, {"fault_rate": 10.0, "accuracy": 80.61}], "experiment_id": 8, "run_id": 4, "accuracy_train": 99.94166666666666, "accuracy_test": 89.88000000000001, "complexity": 27.34944009748975, "MAC": 5832735, "param": 8213.0, "fit_time": 4251.092322349548}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7379188537597656}, {"b": 4, "robustness": 0.7249807119369507}, {"b": 8, "robustness": 0.7007205486297607}, {"b": 16, "robustness": 0.6514703035354614}, {"b": 32, "robustness": 0.5673232674598694}, {"b": 64, "robustness": 0.4474383592605591}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.42}, {"fault_rate": 0.5, "accuracy": 91.28}, {"fault_rate": 1.0, "accuracy": 90.96}, {"fault_rate": 1.5, "accuracy": 91.12}, {"fault_rate": 2.0, "accuracy": 90.98}, {"fault_rate": 2.5, "accuracy": 90.83}, {"fault_rate": 3.0, "accuracy": 90.62}, {"fault_rate": 3.5, "accuracy": 90.33}, {"fault_rate": 4.0, "accuracy": 90.25999999999999}, {"fault_rate": 4.5, "accuracy": 90.68}, {"fault_rate": 5.0, "accuracy": 90.05}, {"fault_rate": 5.5, "accuracy": 90.02}, {"fault_rate": 6.0, "accuracy": 89.74}, {"fault_rate": 6.5, "accuracy": 89.7}, {"fault_rate": 7.0, "accuracy": 89.09}, {"fault_rate": 7.5, "accuracy": 88.88000000000001}, {"fault_rate": 8.0, "accuracy": 88.68}, {"fault_rate": 8.5, "accuracy": 87.99}, {"fault_rate": 9.0, "accuracy": 87.83999999999999}, {"fault_rate": 9.5, "accuracy": 87.4}, {"fault_rate": 10.0, "accuracy": 86.49}], "experiment_id": 5, "run_id": 4, "accuracy_train": 99.41833333333334, "accuracy_test": 91.42, "complexity": 31.866436394764243, "MAC": 6487007, "param": 192277.0, "fit_time": 9680.001430034637}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7346338629722595}, {"b": 4, "robustness": 0.7189701795578003}, {"b": 8, "robustness": 0.691277265548706}, {"b": 16, "robustness": 0.6381312608718872}, {"b": 32, "robustness": 0.5452502369880676}, {"b": 64, "robustness": 0.42566046118736267}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.18}, {"fault_rate": 0.5, "accuracy": 91.13}, {"fault_rate": 1.0, "accuracy": 91.14999999999999}, {"fault_rate": 1.5, "accuracy": 91.07}, {"fault_rate": 2.0, "accuracy": 90.89}, {"fault_rate": 2.5, "accuracy": 90.75999999999999}, {"fault_rate": 3.0, "accuracy": 90.86999999999999}, {"fault_rate": 3.5, "accuracy": 90.49000000000001}, {"fault_rate": 4.0, "accuracy": 90.61}, {"fault_rate": 4.5, "accuracy": 90.10000000000001}, {"fault_rate": 5.0, "accuracy": 90.14999999999999}, {"fault_rate": 5.5, "accuracy": 89.78}, {"fault_rate": 6.0, "accuracy": 89.58}, {"fault_rate": 6.5, "accuracy": 89.36}, {"fault_rate": 7.0, "accuracy": 89.45}, {"fault_rate": 7.5, "accuracy": 89.21}, {"fault_rate": 8.0, "accuracy": 88.62}, {"fault_rate": 8.5, "accuracy": 88.64999999999999}, {"fault_rate": 9.0, "accuracy": 88.16000000000001}, {"fault_rate": 9.5, "accuracy": 87.82}, {"fault_rate": 10.0, "accuracy": 87.63}], "experiment_id": 7, "run_id": 3, "accuracy_train": 99.385, "accuracy_test": 91.18, "complexity": 30.332403876026444, "MAC": 6487007, "param": 192277.0, "fit_time": 10605.436978340149}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6636822819709778}, {"b": 4, "robustness": 0.6607468724250793}, {"b": 8, "robustness": 0.6548139452934265}, {"b": 16, "robustness": 0.6428655982017517}, {"b": 32, "robustness": 0.6184139847755432}, {"b": 64, "robustness": 0.5651865601539612}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.71000000000001}, {"fault_rate": 0.5, "accuracy": 89.52}, {"fault_rate": 1.0, "accuracy": 89.29}, {"fault_rate": 1.5, "accuracy": 89.37}, {"fault_rate": 2.0, "accuracy": 89.11}, {"fault_rate": 2.5, "accuracy": 89.0}, {"fault_rate": 3.0, "accuracy": 88.44}, {"fault_rate": 3.5, "accuracy": 88.3}, {"fault_rate": 4.0, "accuracy": 88.14}, {"fault_rate": 4.5, "accuracy": 87.68}, {"fault_rate": 5.0, "accuracy": 87.42}, {"fault_rate": 5.5, "accuracy": 86.50999999999999}, {"fault_rate": 6.0, "accuracy": 86.59}, {"fault_rate": 6.5, "accuracy": 85.77}, {"fault_rate": 7.0, "accuracy": 85.2}, {"fault_rate": 7.5, "accuracy": 84.61}, {"fault_rate": 8.0, "accuracy": 83.88}, {"fault_rate": 8.5, "accuracy": 82.48}, {"fault_rate": 9.0, "accuracy": 82.0}, {"fault_rate": 9.5, "accuracy": 81.24}, {"fault_rate": 10.0, "accuracy": 79.41}], "experiment_id": 10, "run_id": 0, "accuracy_train": 99.92166666666667, "accuracy_test": 89.71000000000001, "complexity": 28.018441896633373, "MAC": 5832735, "param": 8213.0, "fit_time": 5518.104681491852}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7369208335876465}, {"b": 4, "robustness": 0.7240152359008789}, {"b": 8, "robustness": 0.6976810693740845}, {"b": 16, "robustness": 0.6481955051422119}, {"b": 32, "robustness": 0.5614137053489685}, {"b": 64, "robustness": 0.4434661865234375}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.33}, {"fault_rate": 0.5, "accuracy": 91.21000000000001}, {"fault_rate": 1.0, "accuracy": 90.86}, {"fault_rate": 1.5, "accuracy": 90.96}, {"fault_rate": 2.0, "accuracy": 90.67}, {"fault_rate": 2.5, "accuracy": 90.72}, {"fault_rate": 3.0, "accuracy": 90.72}, {"fault_rate": 3.5, "accuracy": 90.4}, {"fault_rate": 4.0, "accuracy": 90.42}, {"fault_rate": 4.5, "accuracy": 90.25999999999999}, {"fault_rate": 5.0, "accuracy": 90.23}, {"fault_rate": 5.5, "accuracy": 90.11}, {"fault_rate": 6.0, "accuracy": 89.68}, {"fault_rate": 6.5, "accuracy": 89.66}, {"fault_rate": 7.0, "accuracy": 89.3}, {"fault_rate": 7.5, "accuracy": 89.17}, {"fault_rate": 8.0, "accuracy": 88.6}, {"fault_rate": 8.5, "accuracy": 88.24}, {"fault_rate": 9.0, "accuracy": 88.42}, {"fault_rate": 9.5, "accuracy": 87.57000000000001}, {"fault_rate": 10.0, "accuracy": 87.47}], "experiment_id": 9, "run_id": 0, "accuracy_train": 99.46000000000001, "accuracy_test": 91.33, "complexity": 31.639533331570757, "MAC": 6487007, "param": 192277.0, "fit_time": 11873.787081003189}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7380198240280151}, {"b": 4, "robustness": 0.7267981767654419}, {"b": 8, "robustness": 0.7032941579818726}, {"b": 16, "robustness": 0.6605603694915771}, {"b": 32, "robustness": 0.5830770134925842}, {"b": 64, "robustness": 0.4738265872001648}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.12}, {"fault_rate": 0.5, "accuracy": 90.86}, {"fault_rate": 1.0, "accuracy": 90.88000000000001}, {"fault_rate": 1.5, "accuracy": 90.91}, {"fault_rate": 2.0, "accuracy": 90.85}, {"fault_rate": 2.5, "accuracy": 90.32}, {"fault_rate": 3.0, "accuracy": 90.36999999999999}, {"fault_rate": 3.5, "accuracy": 90.42}, {"fault_rate": 4.0, "accuracy": 90.12}, {"fault_rate": 4.5, "accuracy": 89.85}, {"fault_rate": 5.0, "accuracy": 89.61}, {"fault_rate": 5.5, "accuracy": 89.51}, {"fault_rate": 6.0, "accuracy": 88.99000000000001}, {"fault_rate": 6.5, "accuracy": 89.08}, {"fault_rate": 7.0, "accuracy": 88.5}, {"fault_rate": 7.5, "accuracy": 87.46000000000001}, {"fault_rate": 8.0, "accuracy": 87.3}, {"fault_rate": 8.5, "accuracy": 86.64}, {"fault_rate": 9.0, "accuracy": 85.7}, {"fault_rate": 9.5, "accuracy": 84.66}, {"fault_rate": 10.0, "accuracy": 83.69}], "experiment_id": 11, "run_id": 0, "accuracy_train": 99.14666666666668, "accuracy_test": 91.12, "complexity": 33.00805905040378, "MAC": 6487007, "param": 192277.0, "fit_time": 7236.010832309723}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6638309955596924}, {"b": 4, "robustness": 0.6609929203987122}, {"b": 8, "robustness": 0.6552731394767761}, {"b": 16, "robustness": 0.6437165141105652}, {"b": 32, "robustness": 0.6200026869773865}, {"b": 64, "robustness": 0.5672854781150818}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.61}, {"fault_rate": 0.5, "accuracy": 89.64}, {"fault_rate": 1.0, "accuracy": 89.64}, {"fault_rate": 1.5, "accuracy": 89.27000000000001}, {"fault_rate": 2.0, "accuracy": 88.81}, {"fault_rate": 2.5, "accuracy": 89.03}, {"fault_rate": 3.0, "accuracy": 88.92999999999999}, {"fault_rate": 3.5, "accuracy": 88.14}, {"fault_rate": 4.0, "accuracy": 87.99}, {"fault_rate": 4.5, "accuracy": 87.64}, {"fault_rate": 5.0, "accuracy": 86.94}, {"fault_rate": 5.5, "accuracy": 86.77}, {"fault_rate": 6.0, "accuracy": 86.22999999999999}, {"fault_rate": 6.5, "accuracy": 86.02}, {"fault_rate": 7.0, "accuracy": 85.41}, {"fault_rate": 7.5, "accuracy": 84.42}, {"fault_rate": 8.0, "accuracy": 84.28}, {"fault_rate": 8.5, "accuracy": 83.13000000000001}, {"fault_rate": 9.0, "accuracy": 82.57}, {"fault_rate": 9.5, "accuracy": 81.77}, {"fault_rate": 10.0, "accuracy": 80.46}], "experiment_id": 10, "run_id": 1, "accuracy_train": 99.94333333333333, "accuracy_test": 89.61, "complexity": 28.071520636194364, "MAC": 5832735, "param": 8213.0, "fit_time": 5540.221576213837}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7414466738700867}, {"b": 4, "robustness": 0.732411801815033}, {"b": 8, "robustness": 0.7120699882507324}, {"b": 16, "robustness": 0.6735877394676208}, {"b": 32, "robustness": 0.6004475951194763}, {"b": 64, "robustness": 0.4849347472190857}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.77}, {"fault_rate": 0.5, "accuracy": 90.75999999999999}, {"fault_rate": 1.0, "accuracy": 90.48}, {"fault_rate": 1.5, "accuracy": 90.56}, {"fault_rate": 2.0, "accuracy": 90.24}, {"fault_rate": 2.5, "accuracy": 90.09}, {"fault_rate": 3.0, "accuracy": 90.27}, {"fault_rate": 3.5, "accuracy": 89.92999999999999}, {"fault_rate": 4.0, "accuracy": 89.94}, {"fault_rate": 4.5, "accuracy": 89.83}, {"fault_rate": 5.0, "accuracy": 90.07}, {"fault_rate": 5.5, "accuracy": 89.74}, {"fault_rate": 6.0, "accuracy": 88.83}, {"fault_rate": 6.5, "accuracy": 88.7}, {"fault_rate": 7.0, "accuracy": 88.6}, {"fault_rate": 7.5, "accuracy": 87.9}, {"fault_rate": 8.0, "accuracy": 87.81}, {"fault_rate": 8.5, "accuracy": 87.42999999999999}, {"fault_rate": 9.0, "accuracy": 86.61}, {"fault_rate": 9.5, "accuracy": 86.27}, {"fault_rate": 10.0, "accuracy": 84.97}], "experiment_id": 11, "run_id": 1, "accuracy_train": 99.31833333333333, "accuracy_test": 90.77, "complexity": 32.92025707039088, "MAC": 6487007, "param": 192277.0, "fit_time": 7208.792427301407}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6642809510231018}, {"b": 4, "robustness": 0.6618992686271667}, {"b": 8, "robustness": 0.6570140719413757}, {"b": 16, "robustness": 0.647249162197113}, {"b": 32, "robustness": 0.6270809769630432}, {"b": 64, "robustness": 0.5810022950172424}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.85}, {"fault_rate": 0.5, "accuracy": 89.71000000000001}, {"fault_rate": 1.0, "accuracy": 89.52}, {"fault_rate": 1.5, "accuracy": 89.42999999999999}, {"fault_rate": 2.0, "accuracy": 89.16}, {"fault_rate": 2.5, "accuracy": 88.99000000000001}, {"fault_rate": 3.0, "accuracy": 88.7}, {"fault_rate": 3.5, "accuracy": 88.29}, {"fault_rate": 4.0, "accuracy": 88.11}, {"fault_rate": 4.5, "accuracy": 87.68}, {"fault_rate": 5.0, "accuracy": 87.17}, {"fault_rate": 5.5, "accuracy": 86.48}, {"fault_rate": 6.0, "accuracy": 86.07000000000001}, {"fault_rate": 6.5, "accuracy": 85.78}, {"fault_rate": 7.0, "accuracy": 84.31}, {"fault_rate": 7.5, "accuracy": 83.98}, {"fault_rate": 8.0, "accuracy": 82.50999999999999}, {"fault_rate": 8.5, "accuracy": 81.63}, {"fault_rate": 9.0, "accuracy": 79.66}, {"fault_rate": 9.5, "accuracy": 79.09}, {"fault_rate": 10.0, "accuracy": 76.96}], "experiment_id": 10, "run_id": 2, "accuracy_train": 99.80666666666667, "accuracy_test": 89.85, "complexity": 28.209194170406384, "MAC": 5832735, "param": 8213.0, "fit_time": 5779.205336093903}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7348771691322327}, {"b": 4, "robustness": 0.720205545425415}, {"b": 8, "robustness": 0.6915633082389832}, {"b": 16, "robustness": 0.6358015537261963}, {"b": 32, "robustness": 0.5479082465171814}, {"b": 64, "robustness": 0.4238576889038086}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.58}, {"fault_rate": 0.5, "accuracy": 90.71000000000001}, {"fault_rate": 1.0, "accuracy": 90.51}, {"fault_rate": 1.5, "accuracy": 90.42}, {"fault_rate": 2.0, "accuracy": 90.47}, {"fault_rate": 2.5, "accuracy": 90.35}, {"fault_rate": 3.0, "accuracy": 89.83}, {"fault_rate": 3.5, "accuracy": 90.05}, {"fault_rate": 4.0, "accuracy": 90.07}, {"fault_rate": 4.5, "accuracy": 89.74}, {"fault_rate": 5.0, "accuracy": 89.52}, {"fault_rate": 5.5, "accuracy": 89.42}, {"fault_rate": 6.0, "accuracy": 88.91}, {"fault_rate": 6.5, "accuracy": 89.01}, {"fault_rate": 7.0, "accuracy": 88.86}, {"fault_rate": 7.5, "accuracy": 88.51}, {"fault_rate": 8.0, "accuracy": 88.59}, {"fault_rate": 8.5, "accuracy": 87.99}, {"fault_rate": 9.0, "accuracy": 87.96000000000001}, {"fault_rate": 9.5, "accuracy": 87.38}, {"fault_rate": 10.0, "accuracy": 87.42}], "experiment_id": 7, "run_id": 4, "accuracy_train": 99.045, "accuracy_test": 90.58, "complexity": 30.256450652061336, "MAC": 6487007, "param": 192277.0, "fit_time": 12089.613559007645}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7365806102752686}, {"b": 4, "robustness": 0.723340630531311}, {"b": 8, "robustness": 0.6954230070114136}, {"b": 16, "robustness": 0.6459686756134033}, {"b": 32, "robustness": 0.5590501427650452}, {"b": 64, "robustness": 0.4433929920196533}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.34}, {"fault_rate": 0.5, "accuracy": 91.23}, {"fault_rate": 1.0, "accuracy": 91.05}, {"fault_rate": 1.5, "accuracy": 90.88000000000001}, {"fault_rate": 2.0, "accuracy": 90.73}, {"fault_rate": 2.5, "accuracy": 90.69}, {"fault_rate": 3.0, "accuracy": 90.69}, {"fault_rate": 3.5, "accuracy": 90.55}, {"fault_rate": 4.0, "accuracy": 90.21000000000001}, {"fault_rate": 4.5, "accuracy": 90.08}, {"fault_rate": 5.0, "accuracy": 90.19}, {"fault_rate": 5.5, "accuracy": 89.85}, {"fault_rate": 6.0, "accuracy": 89.59}, {"fault_rate": 6.5, "accuracy": 89.60000000000001}, {"fault_rate": 7.0, "accuracy": 89.45}, {"fault_rate": 7.5, "accuracy": 89.28}, {"fault_rate": 8.0, "accuracy": 88.53999999999999}, {"fault_rate": 8.5, "accuracy": 88.23}, {"fault_rate": 9.0, "accuracy": 87.78}, {"fault_rate": 9.5, "accuracy": 87.53999999999999}, {"fault_rate": 10.0, "accuracy": 87.0}], "experiment_id": 9, "run_id": 1, "accuracy_train": 99.43166666666666, "accuracy_test": 91.34, "complexity": 31.470282026494584, "MAC": 6487007, "param": 192277.0, "fit_time": 12444.306254148483}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6639905571937561}, {"b": 4, "robustness": 0.6613185405731201}, {"b": 8, "robustness": 0.6560181975364685}, {"b": 16, "robustness": 0.6452356576919556}, {"b": 32, "robustness": 0.6229007840156555}, {"b": 64, "robustness": 0.5732823014259338}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.73}, {"fault_rate": 0.5, "accuracy": 89.64999999999999}, {"fault_rate": 1.0, "accuracy": 89.59}, {"fault_rate": 1.5, "accuracy": 89.35}, {"fault_rate": 2.0, "accuracy": 89.01}, {"fault_rate": 2.5, "accuracy": 88.91}, {"fault_rate": 3.0, "accuracy": 88.56}, {"fault_rate": 3.5, "accuracy": 88.58}, {"fault_rate": 4.0, "accuracy": 88.2}, {"fault_rate": 4.5, "accuracy": 87.63}, {"fault_rate": 5.0, "accuracy": 87.51}, {"fault_rate": 5.5, "accuracy": 86.72999999999999}, {"fault_rate": 6.0, "accuracy": 86.47}, {"fault_rate": 6.5, "accuracy": 85.74000000000001}, {"fault_rate": 7.0, "accuracy": 85.6}, {"fault_rate": 7.5, "accuracy": 84.81}, {"fault_rate": 8.0, "accuracy": 83.59}, {"fault_rate": 8.5, "accuracy": 83.16}, {"fault_rate": 9.0, "accuracy": 82.28}, {"fault_rate": 9.5, "accuracy": 81.37}, {"fault_rate": 10.0, "accuracy": 79.52}], "experiment_id": 10, "run_id": 3, "accuracy_train": 99.93166666666666, "accuracy_test": 89.73, "complexity": 28.05541987997378, "MAC": 5832735, "param": 8213.0, "fit_time": 5044.396800518036}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6618970036506653}, {"b": 4, "robustness": 0.6570640206336975}, {"b": 8, "robustness": 0.6474583148956299}, {"b": 16, "robustness": 0.6279700398445129}, {"b": 32, "robustness": 0.5887286067008972}, {"b": 64, "robustness": 0.5058580636978149}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.11}, {"fault_rate": 0.5, "accuracy": 89.95}, {"fault_rate": 1.0, "accuracy": 89.60000000000001}, {"fault_rate": 1.5, "accuracy": 89.53999999999999}, {"fault_rate": 2.0, "accuracy": 89.67}, {"fault_rate": 2.5, "accuracy": 89.12}, {"fault_rate": 3.0, "accuracy": 89.1}, {"fault_rate": 3.5, "accuracy": 88.89}, {"fault_rate": 4.0, "accuracy": 88.64}, {"fault_rate": 4.5, "accuracy": 88.17}, {"fault_rate": 5.0, "accuracy": 88.29}, {"fault_rate": 5.5, "accuracy": 87.75}, {"fault_rate": 6.0, "accuracy": 86.87}, {"fault_rate": 6.5, "accuracy": 86.47}, {"fault_rate": 7.0, "accuracy": 86.11}, {"fault_rate": 7.5, "accuracy": 85.55}, {"fault_rate": 8.0, "accuracy": 84.96000000000001}, {"fault_rate": 8.5, "accuracy": 83.86}, {"fault_rate": 9.0, "accuracy": 82.54}, {"fault_rate": 9.5, "accuracy": 82.41000000000001}, {"fault_rate": 10.0, "accuracy": 80.72}], "experiment_id": 12, "run_id": 0, "accuracy_train": 99.94166666666666, "accuracy_test": 90.11, "complexity": 27.438262793587185, "MAC": 5832735, "param": 8213.0, "fit_time": 4844.528699398041}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7397204637527466}, {"b": 4, "robustness": 0.729082465171814}, {"b": 8, "robustness": 0.7082141041755676}, {"b": 16, "robustness": 0.6641149520874023}, {"b": 32, "robustness": 0.5884794592857361}, {"b": 64, "robustness": 0.4815570116043091}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.08000000000001}, {"fault_rate": 0.5, "accuracy": 91.29}, {"fault_rate": 1.0, "accuracy": 91.17}, {"fault_rate": 1.5, "accuracy": 90.92}, {"fault_rate": 2.0, "accuracy": 91.01}, {"fault_rate": 2.5, "accuracy": 90.77}, {"fault_rate": 3.0, "accuracy": 90.57}, {"fault_rate": 3.5, "accuracy": 90.31}, {"fault_rate": 4.0, "accuracy": 90.36999999999999}, {"fault_rate": 4.5, "accuracy": 90.57}, {"fault_rate": 5.0, "accuracy": 89.64}, {"fault_rate": 5.5, "accuracy": 89.64999999999999}, {"fault_rate": 6.0, "accuracy": 89.72}, {"fault_rate": 6.5, "accuracy": 89.41}, {"fault_rate": 7.0, "accuracy": 89.01}, {"fault_rate": 7.5, "accuracy": 88.37}, {"fault_rate": 8.0, "accuracy": 87.85}, {"fault_rate": 8.5, "accuracy": 87.61}, {"fault_rate": 9.0, "accuracy": 87.39}, {"fault_rate": 9.5, "accuracy": 86.27}, {"fault_rate": 10.0, "accuracy": 86.00999999999999}], "experiment_id": 11, "run_id": 2, "accuracy_train": 99.50333333333333, "accuracy_test": 91.08000000000001, "complexity": 32.983622045328296, "MAC": 6487007, "param": 192277.0, "fit_time": 7982.7794008255005}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6639454960823059}, {"b": 4, "robustness": 0.6612270474433899}, {"b": 8, "robustness": 0.6558287739753723}, {"b": 16, "robustness": 0.6448313593864441}, {"b": 32, "robustness": 0.6222944855690002}, {"b": 64, "robustness": 0.5723640322685242}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.64}, {"fault_rate": 0.5, "accuracy": 89.59}, {"fault_rate": 1.0, "accuracy": 89.33}, {"fault_rate": 1.5, "accuracy": 89.2}, {"fault_rate": 2.0, "accuracy": 89.03999999999999}, {"fault_rate": 2.5, "accuracy": 88.6}, {"fault_rate": 3.0, "accuracy": 88.42999999999999}, {"fault_rate": 3.5, "accuracy": 88.17}, {"fault_rate": 4.0, "accuracy": 87.79}, {"fault_rate": 4.5, "accuracy": 87.75}, {"fault_rate": 5.0, "accuracy": 86.8}, {"fault_rate": 5.5, "accuracy": 86.61999999999999}, {"fault_rate": 6.0, "accuracy": 85.59}, {"fault_rate": 6.5, "accuracy": 85.38}, {"fault_rate": 7.0, "accuracy": 83.97}, {"fault_rate": 7.5, "accuracy": 83.8}, {"fault_rate": 8.0, "accuracy": 82.88}, {"fault_rate": 8.5, "accuracy": 80.95}, {"fault_rate": 9.0, "accuracy": 80.72}, {"fault_rate": 9.5, "accuracy": 79.86}, {"fault_rate": 10.0, "accuracy": 78.03}], "experiment_id": 10, "run_id": 4, "accuracy_train": 99.92833333333333, "accuracy_test": 89.64, "complexity": 28.120110337695095, "MAC": 5832735, "param": 8213.0, "fit_time": 5213.406120300293}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6617915630340576}, {"b": 4, "robustness": 0.6569174528121948}, {"b": 8, "robustness": 0.6473257541656494}, {"b": 16, "robustness": 0.6279533505439758}, {"b": 32, "robustness": 0.588231086730957}, {"b": 64, "robustness": 0.5065934658050537}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.07}, {"fault_rate": 0.5, "accuracy": 89.72}, {"fault_rate": 1.0, "accuracy": 89.62}, {"fault_rate": 1.5, "accuracy": 89.56}, {"fault_rate": 2.0, "accuracy": 89.1}, {"fault_rate": 2.5, "accuracy": 89.27000000000001}, {"fault_rate": 3.0, "accuracy": 89.27000000000001}, {"fault_rate": 3.5, "accuracy": 88.69}, {"fault_rate": 4.0, "accuracy": 88.34}, {"fault_rate": 4.5, "accuracy": 88.16000000000001}, {"fault_rate": 5.0, "accuracy": 87.42999999999999}, {"fault_rate": 5.5, "accuracy": 87.29}, {"fault_rate": 6.0, "accuracy": 86.83999999999999}, {"fault_rate": 6.5, "accuracy": 86.8}, {"fault_rate": 7.0, "accuracy": 85.39999999999999}, {"fault_rate": 7.5, "accuracy": 84.81}, {"fault_rate": 8.0, "accuracy": 84.41}, {"fault_rate": 8.5, "accuracy": 83.43}, {"fault_rate": 9.0, "accuracy": 82.94}, {"fault_rate": 9.5, "accuracy": 82.17}, {"fault_rate": 10.0, "accuracy": 81.17}], "experiment_id": 12, "run_id": 1, "accuracy_train": 99.94333333333333, "accuracy_test": 90.07, "complexity": 27.457739381653354, "MAC": 5832735, "param": 8213.0, "fit_time": 5216.031053543091}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7364392876625061}, {"b": 4, "robustness": 0.7227275967597961}, {"b": 8, "robustness": 0.6958038806915283}, {"b": 16, "robustness": 0.6458808779716492}, {"b": 32, "robustness": 0.5580751895904541}, {"b": 64, "robustness": 0.441484272480011}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.09}, {"fault_rate": 0.5, "accuracy": 91.24}, {"fault_rate": 1.0, "accuracy": 90.55}, {"fault_rate": 1.5, "accuracy": 91.19}, {"fault_rate": 2.0, "accuracy": 90.84}, {"fault_rate": 2.5, "accuracy": 90.99000000000001}, {"fault_rate": 3.0, "accuracy": 90.62}, {"fault_rate": 3.5, "accuracy": 90.71000000000001}, {"fault_rate": 4.0, "accuracy": 90.67}, {"fault_rate": 4.5, "accuracy": 90.16}, {"fault_rate": 5.0, "accuracy": 90.14999999999999}, {"fault_rate": 5.5, "accuracy": 89.7}, {"fault_rate": 6.0, "accuracy": 89.3}, {"fault_rate": 6.5, "accuracy": 89.3}, {"fault_rate": 7.0, "accuracy": 89.35}, {"fault_rate": 7.5, "accuracy": 88.39}, {"fault_rate": 8.0, "accuracy": 88.12}, {"fault_rate": 8.5, "accuracy": 87.94}, {"fault_rate": 9.0, "accuracy": 87.5}, {"fault_rate": 9.5, "accuracy": 86.85000000000001}, {"fault_rate": 10.0, "accuracy": 86.39}], "experiment_id": 9, "run_id": 2, "accuracy_train": 99.49333333333334, "accuracy_test": 91.09, "complexity": 31.54486373279242, "MAC": 6487007, "param": 192277.0, "fit_time": 10576.26257276535}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6618344187736511}, {"b": 4, "robustness": 0.6571066379547119}, {"b": 8, "robustness": 0.6476765275001526}, {"b": 16, "robustness": 0.6285187602043152}, {"b": 32, "robustness": 0.589626133441925}, {"b": 64, "robustness": 0.5079581141471863}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.16}, {"fault_rate": 0.5, "accuracy": 89.75999999999999}, {"fault_rate": 1.0, "accuracy": 89.77000000000001}, {"fault_rate": 1.5, "accuracy": 89.46}, {"fault_rate": 2.0, "accuracy": 89.32}, {"fault_rate": 2.5, "accuracy": 89.17}, {"fault_rate": 3.0, "accuracy": 88.98}, {"fault_rate": 3.5, "accuracy": 89.01}, {"fault_rate": 4.0, "accuracy": 88.4}, {"fault_rate": 4.5, "accuracy": 87.81}, {"fault_rate": 5.0, "accuracy": 87.91}, {"fault_rate": 5.5, "accuracy": 87.26}, {"fault_rate": 6.0, "accuracy": 86.88}, {"fault_rate": 6.5, "accuracy": 86.11999999999999}, {"fault_rate": 7.0, "accuracy": 85.39}, {"fault_rate": 7.5, "accuracy": 85.15}, {"fault_rate": 8.0, "accuracy": 84.50999999999999}, {"fault_rate": 8.5, "accuracy": 83.15}, {"fault_rate": 9.0, "accuracy": 83.32000000000001}, {"fault_rate": 9.5, "accuracy": 82.0}, {"fault_rate": 10.0, "accuracy": 80.47999999999999}], "experiment_id": 12, "run_id": 2, "accuracy_train": 99.92333333333333, "accuracy_test": 90.16, "complexity": 27.445680784423544, "MAC": 5832735, "param": 8213.0, "fit_time": 4240.048090934753}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.740924596786499}, {"b": 4, "robustness": 0.7317420244216919}, {"b": 8, "robustness": 0.7138974070549011}, {"b": 16, "robustness": 0.6779249906539917}, {"b": 32, "robustness": 0.600884199142456}, {"b": 64, "robustness": 0.4866570234298706}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.2}, {"fault_rate": 0.5, "accuracy": 91.23}, {"fault_rate": 1.0, "accuracy": 91.14}, {"fault_rate": 1.5, "accuracy": 91.14}, {"fault_rate": 2.0, "accuracy": 90.93}, {"fault_rate": 2.5, "accuracy": 90.85}, {"fault_rate": 3.0, "accuracy": 90.78}, {"fault_rate": 3.5, "accuracy": 90.61}, {"fault_rate": 4.0, "accuracy": 90.41}, {"fault_rate": 4.5, "accuracy": 90.3}, {"fault_rate": 5.0, "accuracy": 89.79}, {"fault_rate": 5.5, "accuracy": 89.53}, {"fault_rate": 6.0, "accuracy": 89.62}, {"fault_rate": 6.5, "accuracy": 88.9}, {"fault_rate": 7.0, "accuracy": 88.62}, {"fault_rate": 7.5, "accuracy": 88.47}, {"fault_rate": 8.0, "accuracy": 87.82}, {"fault_rate": 8.5, "accuracy": 87.17}, {"fault_rate": 9.0, "accuracy": 86.08}, {"fault_rate": 9.5, "accuracy": 85.44}, {"fault_rate": 10.0, "accuracy": 84.38}], "experiment_id": 11, "run_id": 3, "accuracy_train": 99.57666666666667, "accuracy_test": 91.2, "complexity": 33.10163010075723, "MAC": 6487007, "param": 192277.0, "fit_time": 9969.127736568451}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6617719531059265}, {"b": 4, "robustness": 0.6567716598510742}, {"b": 8, "robustness": 0.6467487812042236}, {"b": 16, "robustness": 0.6267096996307373}, {"b": 32, "robustness": 0.5866047739982605}, {"b": 64, "robustness": 0.5015056729316711}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.12}, {"fault_rate": 0.5, "accuracy": 89.96}, {"fault_rate": 1.0, "accuracy": 89.67}, {"fault_rate": 1.5, "accuracy": 89.63}, {"fault_rate": 2.0, "accuracy": 89.23}, {"fault_rate": 2.5, "accuracy": 88.92999999999999}, {"fault_rate": 3.0, "accuracy": 88.68}, {"fault_rate": 3.5, "accuracy": 88.59}, {"fault_rate": 4.0, "accuracy": 88.14}, {"fault_rate": 4.5, "accuracy": 87.98}, {"fault_rate": 5.0, "accuracy": 87.6}, {"fault_rate": 5.5, "accuracy": 87.13}, {"fault_rate": 6.0, "accuracy": 87.05000000000001}, {"fault_rate": 6.5, "accuracy": 86.67}, {"fault_rate": 7.0, "accuracy": 86.15}, {"fault_rate": 7.5, "accuracy": 85.00999999999999}, {"fault_rate": 8.0, "accuracy": 84.69}, {"fault_rate": 8.5, "accuracy": 84.16}, {"fault_rate": 9.0, "accuracy": 83.31}, {"fault_rate": 9.5, "accuracy": 82.37}, {"fault_rate": 10.0, "accuracy": 81.11}], "experiment_id": 12, "run_id": 3, "accuracy_train": 99.91333333333333, "accuracy_test": 90.12, "complexity": 27.367145102423525, "MAC": 5832735, "param": 8213.0, "fit_time": 4416.629076957703}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7343899011611938}, {"b": 4, "robustness": 0.7197922468185425}, {"b": 8, "robustness": 0.6920002102851868}, {"b": 16, "robustness": 0.6361769437789917}, {"b": 32, "robustness": 0.5463581681251526}, {"b": 64, "robustness": 0.4350566864013672}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.82000000000001}, {"fault_rate": 0.5, "accuracy": 90.71000000000001}, {"fault_rate": 1.0, "accuracy": 90.63}, {"fault_rate": 1.5, "accuracy": 90.64999999999999}, {"fault_rate": 2.0, "accuracy": 90.45}, {"fault_rate": 2.5, "accuracy": 90.33}, {"fault_rate": 3.0, "accuracy": 90.33}, {"fault_rate": 3.5, "accuracy": 90.03}, {"fault_rate": 4.0, "accuracy": 89.53}, {"fault_rate": 4.5, "accuracy": 89.55}, {"fault_rate": 5.0, "accuracy": 89.52}, {"fault_rate": 5.5, "accuracy": 89.19}, {"fault_rate": 6.0, "accuracy": 89.13}, {"fault_rate": 6.5, "accuracy": 88.68}, {"fault_rate": 7.0, "accuracy": 88.17}, {"fault_rate": 7.5, "accuracy": 88.0}, {"fault_rate": 8.0, "accuracy": 88.11}, {"fault_rate": 8.5, "accuracy": 87.57000000000001}, {"fault_rate": 9.0, "accuracy": 87.24}, {"fault_rate": 9.5, "accuracy": 87.33}, {"fault_rate": 10.0, "accuracy": 86.52}], "experiment_id": 13, "run_id": 0, "accuracy_train": 98.99, "accuracy_test": 90.82000000000001, "complexity": 31.14426341176321, "MAC": 6487007, "param": 192277.0, "fit_time": 10864.634916067123}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7351895570755005}, {"b": 4, "robustness": 0.7200666666030884}, {"b": 8, "robustness": 0.6917999386787415}, {"b": 16, "robustness": 0.637775182723999}, {"b": 32, "robustness": 0.5512552261352539}, {"b": 64, "robustness": 0.43512213230133057}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.25}, {"fault_rate": 0.5, "accuracy": 91.12}, {"fault_rate": 1.0, "accuracy": 90.71000000000001}, {"fault_rate": 1.5, "accuracy": 91.08000000000001}, {"fault_rate": 2.0, "accuracy": 90.68}, {"fault_rate": 2.5, "accuracy": 90.61}, {"fault_rate": 3.0, "accuracy": 90.36}, {"fault_rate": 3.5, "accuracy": 90.72}, {"fault_rate": 4.0, "accuracy": 90.25999999999999}, {"fault_rate": 4.5, "accuracy": 90.22}, {"fault_rate": 5.0, "accuracy": 90.08}, {"fault_rate": 5.5, "accuracy": 89.56}, {"fault_rate": 6.0, "accuracy": 89.36}, {"fault_rate": 6.5, "accuracy": 89.14999999999999}, {"fault_rate": 7.0, "accuracy": 89.16}, {"fault_rate": 7.5, "accuracy": 88.97}, {"fault_rate": 8.0, "accuracy": 88.59}, {"fault_rate": 8.5, "accuracy": 88.02}, {"fault_rate": 9.0, "accuracy": 88.19}, {"fault_rate": 9.5, "accuracy": 87.25}, {"fault_rate": 10.0, "accuracy": 86.94}], "experiment_id": 9, "run_id": 3, "accuracy_train": 99.32333333333332, "accuracy_test": 91.25, "complexity": 31.594921119901475, "MAC": 6487007, "param": 192277.0, "fit_time": 8832.198917150497}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6619706153869629}, {"b": 4, "robustness": 0.6572151780128479}, {"b": 8, "robustness": 0.6475303173065186}, {"b": 16, "robustness": 0.6283304691314697}, {"b": 32, "robustness": 0.5894011855125427}, {"b": 64, "robustness": 0.5084748864173889}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.71000000000001}, {"fault_rate": 0.5, "accuracy": 89.85}, {"fault_rate": 1.0, "accuracy": 89.67}, {"fault_rate": 1.5, "accuracy": 89.35}, {"fault_rate": 2.0, "accuracy": 89.35}, {"fault_rate": 2.5, "accuracy": 89.03}, {"fault_rate": 3.0, "accuracy": 88.9}, {"fault_rate": 3.5, "accuracy": 88.58}, {"fault_rate": 4.0, "accuracy": 88.18}, {"fault_rate": 4.5, "accuracy": 88.02}, {"fault_rate": 5.0, "accuracy": 87.46000000000001}, {"fault_rate": 5.5, "accuracy": 87.21}, {"fault_rate": 6.0, "accuracy": 86.66}, {"fault_rate": 6.5, "accuracy": 86.33999999999999}, {"fault_rate": 7.0, "accuracy": 86.48}, {"fault_rate": 7.5, "accuracy": 85.38}, {"fault_rate": 8.0, "accuracy": 84.34}, {"fault_rate": 8.5, "accuracy": 84.87}, {"fault_rate": 9.0, "accuracy": 83.27}, {"fault_rate": 9.5, "accuracy": 81.41000000000001}, {"fault_rate": 10.0, "accuracy": 81.64}], "experiment_id": 12, "run_id": 4, "accuracy_train": 99.895, "accuracy_test": 89.71000000000001, "complexity": 27.458406491703972, "MAC": 5832735, "param": 8213.0, "fit_time": 4043.159250974655}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.740562915802002}, {"b": 4, "robustness": 0.7304190397262573}, {"b": 8, "robustness": 0.7089025378227234}, {"b": 16, "robustness": 0.6644489169120789}, {"b": 32, "robustness": 0.5858007669448853}, {"b": 64, "robustness": 0.47461068630218506}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.28}, {"fault_rate": 0.5, "accuracy": 91.12}, {"fault_rate": 1.0, "accuracy": 91.18}, {"fault_rate": 1.5, "accuracy": 90.97}, {"fault_rate": 2.0, "accuracy": 91.13}, {"fault_rate": 2.5, "accuracy": 90.81}, {"fault_rate": 3.0, "accuracy": 90.7}, {"fault_rate": 3.5, "accuracy": 90.66}, {"fault_rate": 4.0, "accuracy": 90.82000000000001}, {"fault_rate": 4.5, "accuracy": 90.13}, {"fault_rate": 5.0, "accuracy": 90.10000000000001}, {"fault_rate": 5.5, "accuracy": 89.92}, {"fault_rate": 6.0, "accuracy": 89.55}, {"fault_rate": 6.5, "accuracy": 89.34}, {"fault_rate": 7.0, "accuracy": 89.25}, {"fault_rate": 7.5, "accuracy": 89.05}, {"fault_rate": 8.0, "accuracy": 88.44}, {"fault_rate": 8.5, "accuracy": 87.51}, {"fault_rate": 9.0, "accuracy": 86.97}, {"fault_rate": 9.5, "accuracy": 86.67}, {"fault_rate": 10.0, "accuracy": 85.84}], "experiment_id": 11, "run_id": 4, "accuracy_train": 99.51666666666667, "accuracy_test": 91.28, "complexity": 33.025472610018326, "MAC": 6487007, "param": 192277.0, "fit_time": 11287.208231449127}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6632816791534424}, {"b": 4, "robustness": 0.6599184274673462}, {"b": 8, "robustness": 0.6531954407691956}, {"b": 16, "robustness": 0.6397512555122375}, {"b": 32, "robustness": 0.6125238537788391}, {"b": 64, "robustness": 0.5558655858039856}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.06}, {"fault_rate": 0.5, "accuracy": 89.64999999999999}, {"fault_rate": 1.0, "accuracy": 89.87}, {"fault_rate": 1.5, "accuracy": 89.60000000000001}, {"fault_rate": 2.0, "accuracy": 89.34}, {"fault_rate": 2.5, "accuracy": 89.4}, {"fault_rate": 3.0, "accuracy": 89.03999999999999}, {"fault_rate": 3.5, "accuracy": 88.73}, {"fault_rate": 4.0, "accuracy": 88.22}, {"fault_rate": 4.5, "accuracy": 87.83999999999999}, {"fault_rate": 5.0, "accuracy": 87.76}, {"fault_rate": 5.5, "accuracy": 87.17}, {"fault_rate": 6.0, "accuracy": 86.98}, {"fault_rate": 6.5, "accuracy": 86.21}, {"fault_rate": 7.0, "accuracy": 85.97}, {"fault_rate": 7.5, "accuracy": 85.3}, {"fault_rate": 8.0, "accuracy": 84.56}, {"fault_rate": 8.5, "accuracy": 84.25}, {"fault_rate": 9.0, "accuracy": 82.88}, {"fault_rate": 9.5, "accuracy": 82.13000000000001}, {"fault_rate": 10.0, "accuracy": 81.07}], "experiment_id": 14, "run_id": 0, "accuracy_train": 99.97666666666667, "accuracy_test": 90.06, "complexity": 28.168615718487352, "MAC": 5832735, "param": 8213.0, "fit_time": 5386.70178937912}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7360884547233582}, {"b": 4, "robustness": 0.7221295833587646}, {"b": 8, "robustness": 0.6931798458099365}, {"b": 16, "robustness": 0.6376737952232361}, {"b": 32, "robustness": 0.5478106737136841}, {"b": 64, "robustness": 0.432361364364624}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.12}, {"fault_rate": 0.5, "accuracy": 90.99000000000001}, {"fault_rate": 1.0, "accuracy": 90.86}, {"fault_rate": 1.5, "accuracy": 90.62}, {"fault_rate": 2.0, "accuracy": 90.56}, {"fault_rate": 2.5, "accuracy": 90.58}, {"fault_rate": 3.0, "accuracy": 90.67}, {"fault_rate": 3.5, "accuracy": 90.21000000000001}, {"fault_rate": 4.0, "accuracy": 90.16999999999999}, {"fault_rate": 4.5, "accuracy": 89.88000000000001}, {"fault_rate": 5.0, "accuracy": 89.91}, {"fault_rate": 5.5, "accuracy": 89.37}, {"fault_rate": 6.0, "accuracy": 89.34}, {"fault_rate": 6.5, "accuracy": 89.55}, {"fault_rate": 7.0, "accuracy": 89.11}, {"fault_rate": 7.5, "accuracy": 89.16}, {"fault_rate": 8.0, "accuracy": 88.4}, {"fault_rate": 8.5, "accuracy": 88.13}, {"fault_rate": 9.0, "accuracy": 87.88}, {"fault_rate": 9.5, "accuracy": 87.19}, {"fault_rate": 10.0, "accuracy": 87.1}], "experiment_id": 9, "run_id": 4, "accuracy_train": 99.31333333333333, "accuracy_test": 91.12, "complexity": 31.51686492742598, "MAC": 6487007, "param": 192277.0, "fit_time": 8111.954340696335}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7364994883537292}, {"b": 4, "robustness": 0.7234084606170654}, {"b": 8, "robustness": 0.6956968903541565}, {"b": 16, "robustness": 0.6449794173240662}, {"b": 32, "robustness": 0.5582559108734131}, {"b": 64, "robustness": 0.44382768869400024}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.16}, {"fault_rate": 0.5, "accuracy": 91.10000000000001}, {"fault_rate": 1.0, "accuracy": 91.12}, {"fault_rate": 1.5, "accuracy": 90.95}, {"fault_rate": 2.0, "accuracy": 90.75999999999999}, {"fault_rate": 2.5, "accuracy": 90.75}, {"fault_rate": 3.0, "accuracy": 90.56}, {"fault_rate": 3.5, "accuracy": 90.64999999999999}, {"fault_rate": 4.0, "accuracy": 90.35}, {"fault_rate": 4.5, "accuracy": 89.84}, {"fault_rate": 5.0, "accuracy": 89.89}, {"fault_rate": 5.5, "accuracy": 89.99000000000001}, {"fault_rate": 6.0, "accuracy": 89.61}, {"fault_rate": 6.5, "accuracy": 89.53}, {"fault_rate": 7.0, "accuracy": 89.51}, {"fault_rate": 7.5, "accuracy": 88.68}, {"fault_rate": 8.0, "accuracy": 88.99000000000001}, {"fault_rate": 8.5, "accuracy": 87.91}, {"fault_rate": 9.0, "accuracy": 88.4}, {"fault_rate": 9.5, "accuracy": 87.85}, {"fault_rate": 10.0, "accuracy": 87.28}], "experiment_id": 13, "run_id": 1, "accuracy_train": 99.40833333333333, "accuracy_test": 91.16, "complexity": 31.179192269498632, "MAC": 6487007, "param": 192277.0, "fit_time": 10439.133422851562}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6633971333503723}, {"b": 4, "robustness": 0.6601026654243469}, {"b": 8, "robustness": 0.6535818576812744}, {"b": 16, "robustness": 0.6404638290405273}, {"b": 32, "robustness": 0.6136302351951599}, {"b": 64, "robustness": 0.5571035146713257}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.13}, {"fault_rate": 0.5, "accuracy": 89.96}, {"fault_rate": 1.0, "accuracy": 89.58}, {"fault_rate": 1.5, "accuracy": 89.60000000000001}, {"fault_rate": 2.0, "accuracy": 89.35}, {"fault_rate": 2.5, "accuracy": 89.29}, {"fault_rate": 3.0, "accuracy": 89.03}, {"fault_rate": 3.5, "accuracy": 88.75999999999999}, {"fault_rate": 4.0, "accuracy": 87.94}, {"fault_rate": 4.5, "accuracy": 88.0}, {"fault_rate": 5.0, "accuracy": 87.66000000000001}, {"fault_rate": 5.5, "accuracy": 87.29}, {"fault_rate": 6.0, "accuracy": 87.17}, {"fault_rate": 6.5, "accuracy": 86.18}, {"fault_rate": 7.0, "accuracy": 85.59}, {"fault_rate": 7.5, "accuracy": 84.99}, {"fault_rate": 8.0, "accuracy": 84.04}, {"fault_rate": 8.5, "accuracy": 83.76}, {"fault_rate": 9.0, "accuracy": 82.52000000000001}, {"fault_rate": 9.5, "accuracy": 81.81}, {"fault_rate": 10.0, "accuracy": 80.25}], "experiment_id": 14, "run_id": 1, "accuracy_train": 99.94666666666666, "accuracy_test": 90.13, "complexity": 28.098195706174646, "MAC": 5832735, "param": 8213.0, "fit_time": 4046.178753376007}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6661950945854187}, {"b": 4, "robustness": 0.6655213236808777}, {"b": 8, "robustness": 0.6644271016120911}, {"b": 16, "robustness": 0.662243127822876}, {"b": 32, "robustness": 0.6576008200645447}, {"b": 64, "robustness": 0.6462507843971252}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.3}, {"fault_rate": 0.5, "accuracy": 88.92}, {"fault_rate": 1.0, "accuracy": 88.87}, {"fault_rate": 1.5, "accuracy": 88.63}, {"fault_rate": 2.0, "accuracy": 88.14999999999999}, {"fault_rate": 2.5, "accuracy": 87.96000000000001}, {"fault_rate": 3.0, "accuracy": 87.01}, {"fault_rate": 3.5, "accuracy": 86.59}, {"fault_rate": 4.0, "accuracy": 86.37}, {"fault_rate": 4.5, "accuracy": 84.83000000000001}, {"fault_rate": 5.0, "accuracy": 83.56}, {"fault_rate": 5.5, "accuracy": 81.08999999999999}, {"fault_rate": 6.0, "accuracy": 79.2}, {"fault_rate": 6.5, "accuracy": 74.52}, {"fault_rate": 7.0, "accuracy": 71.39999999999999}, {"fault_rate": 7.5, "accuracy": 67.35}, {"fault_rate": 8.0, "accuracy": 63.339999999999996}, {"fault_rate": 8.5, "accuracy": 57.78}, {"fault_rate": 9.0, "accuracy": 52.81}, {"fault_rate": 9.5, "accuracy": 49.53}, {"fault_rate": 10.0, "accuracy": 45.16}], "experiment_id": 16, "run_id": 0, "accuracy_train": 99.63333333333333, "accuracy_test": 89.3, "complexity": 28.705743103284583, "MAC": 5832735, "param": 8213.0, "fit_time": 4508.348033189774}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6634342670440674}, {"b": 4, "robustness": 0.660275399684906}, {"b": 8, "robustness": 0.653895914554596}, {"b": 16, "robustness": 0.6411184072494507}, {"b": 32, "robustness": 0.6151266098022461}, {"b": 64, "robustness": 0.5605632662773132}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.88000000000001}, {"fault_rate": 0.5, "accuracy": 89.77000000000001}, {"fault_rate": 1.0, "accuracy": 89.82}, {"fault_rate": 1.5, "accuracy": 89.74}, {"fault_rate": 2.0, "accuracy": 89.13}, {"fault_rate": 2.5, "accuracy": 89.14}, {"fault_rate": 3.0, "accuracy": 88.83}, {"fault_rate": 3.5, "accuracy": 88.38000000000001}, {"fault_rate": 4.0, "accuracy": 88.32}, {"fault_rate": 4.5, "accuracy": 88.31}, {"fault_rate": 5.0, "accuracy": 87.89}, {"fault_rate": 5.5, "accuracy": 87.16000000000001}, {"fault_rate": 6.0, "accuracy": 86.89}, {"fault_rate": 6.5, "accuracy": 86.68}, {"fault_rate": 7.0, "accuracy": 85.74000000000001}, {"fault_rate": 7.5, "accuracy": 85.56}, {"fault_rate": 8.0, "accuracy": 84.36}, {"fault_rate": 8.5, "accuracy": 83.61}, {"fault_rate": 9.0, "accuracy": 82.62}, {"fault_rate": 9.5, "accuracy": 81.75}, {"fault_rate": 10.0, "accuracy": 81.38}], "experiment_id": 14, "run_id": 2, "accuracy_train": 99.92833333333333, "accuracy_test": 89.88000000000001, "complexity": 28.145313815241042, "MAC": 5832735, "param": 8213.0, "fit_time": 4413.596847772598}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7375296950340271}, {"b": 4, "robustness": 0.7250403761863708}, {"b": 8, "robustness": 0.6988736391067505}, {"b": 16, "robustness": 0.6514350771903992}, {"b": 32, "robustness": 0.5719353556632996}, {"b": 64, "robustness": 0.4671342968940735}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.27}, {"fault_rate": 0.5, "accuracy": 91.19}, {"fault_rate": 1.0, "accuracy": 91.03999999999999}, {"fault_rate": 1.5, "accuracy": 90.71000000000001}, {"fault_rate": 2.0, "accuracy": 90.75999999999999}, {"fault_rate": 2.5, "accuracy": 90.77}, {"fault_rate": 3.0, "accuracy": 90.3}, {"fault_rate": 3.5, "accuracy": 90.32}, {"fault_rate": 4.0, "accuracy": 89.84}, {"fault_rate": 4.5, "accuracy": 90.18}, {"fault_rate": 5.0, "accuracy": 89.82}, {"fault_rate": 5.5, "accuracy": 89.41}, {"fault_rate": 6.0, "accuracy": 89.45}, {"fault_rate": 6.5, "accuracy": 89.27000000000001}, {"fault_rate": 7.0, "accuracy": 88.8}, {"fault_rate": 7.5, "accuracy": 88.37}, {"fault_rate": 8.0, "accuracy": 87.92}, {"fault_rate": 8.5, "accuracy": 87.77000000000001}, {"fault_rate": 9.0, "accuracy": 87.42999999999999}, {"fault_rate": 9.5, "accuracy": 86.72}, {"fault_rate": 10.0, "accuracy": 85.97}], "experiment_id": 15, "run_id": 0, "accuracy_train": 99.45333333333333, "accuracy_test": 91.27, "complexity": 32.57525461827932, "MAC": 6487007, "param": 192277.0, "fit_time": 9532.329215288162}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6661646366119385}, {"b": 4, "robustness": 0.6654898524284363}, {"b": 8, "robustness": 0.6642913818359375}, {"b": 16, "robustness": 0.6620194315910339}, {"b": 32, "robustness": 0.657200038433075}, {"b": 64, "robustness": 0.6455204486846924}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.74}, {"fault_rate": 0.5, "accuracy": 88.71}, {"fault_rate": 1.0, "accuracy": 88.48}, {"fault_rate": 1.5, "accuracy": 88.02}, {"fault_rate": 2.0, "accuracy": 88.06}, {"fault_rate": 2.5, "accuracy": 87.59}, {"fault_rate": 3.0, "accuracy": 87.03}, {"fault_rate": 3.5, "accuracy": 86.32}, {"fault_rate": 4.0, "accuracy": 84.91}, {"fault_rate": 4.5, "accuracy": 83.1}, {"fault_rate": 5.0, "accuracy": 81.3}, {"fault_rate": 5.5, "accuracy": 77.92}, {"fault_rate": 6.0, "accuracy": 75.11}, {"fault_rate": 6.5, "accuracy": 70.73}, {"fault_rate": 7.0, "accuracy": 67.12}, {"fault_rate": 7.5, "accuracy": 60.99}, {"fault_rate": 8.0, "accuracy": 56.45}, {"fault_rate": 8.5, "accuracy": 51.11}, {"fault_rate": 9.0, "accuracy": 46.98}, {"fault_rate": 9.5, "accuracy": 43.55}, {"fault_rate": 10.0, "accuracy": 40.83}], "experiment_id": 16, "run_id": 1, "accuracy_train": 99.67666666666666, "accuracy_test": 88.74, "complexity": 28.824605741754088, "MAC": 5832735, "param": 8213.0, "fit_time": 4221.623732328415}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7356756925582886}, {"b": 4, "robustness": 0.7227578163146973}, {"b": 8, "robustness": 0.6943086385726929}, {"b": 16, "robustness": 0.6416234970092773}, {"b": 32, "robustness": 0.5534166693687439}, {"b": 64, "robustness": 0.4373394250869751}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.09}, {"fault_rate": 0.5, "accuracy": 90.94}, {"fault_rate": 1.0, "accuracy": 90.96}, {"fault_rate": 1.5, "accuracy": 90.64999999999999}, {"fault_rate": 2.0, "accuracy": 90.74}, {"fault_rate": 2.5, "accuracy": 90.48}, {"fault_rate": 3.0, "accuracy": 90.42}, {"fault_rate": 3.5, "accuracy": 90.27}, {"fault_rate": 4.0, "accuracy": 90.13}, {"fault_rate": 4.5, "accuracy": 89.82}, {"fault_rate": 5.0, "accuracy": 89.82}, {"fault_rate": 5.5, "accuracy": 89.78}, {"fault_rate": 6.0, "accuracy": 89.56}, {"fault_rate": 6.5, "accuracy": 89.21}, {"fault_rate": 7.0, "accuracy": 88.7}, {"fault_rate": 7.5, "accuracy": 88.63}, {"fault_rate": 8.0, "accuracy": 88.08}, {"fault_rate": 8.5, "accuracy": 87.66000000000001}, {"fault_rate": 9.0, "accuracy": 87.58}, {"fault_rate": 9.5, "accuracy": 86.91}, {"fault_rate": 10.0, "accuracy": 86.19}], "experiment_id": 13, "run_id": 2, "accuracy_train": 99.49666666666667, "accuracy_test": 91.09, "complexity": 31.20720129067682, "MAC": 6487007, "param": 192277.0, "fit_time": 8984.686002016068}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6634427905082703}, {"b": 4, "robustness": 0.6601422429084778}, {"b": 8, "robustness": 0.6535515189170837}, {"b": 16, "robustness": 0.6402565836906433}, {"b": 32, "robustness": 0.6133203506469727}, {"b": 64, "robustness": 0.5571504235267639}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.75999999999999}, {"fault_rate": 0.5, "accuracy": 89.51}, {"fault_rate": 1.0, "accuracy": 89.47}, {"fault_rate": 1.5, "accuracy": 89.14999999999999}, {"fault_rate": 2.0, "accuracy": 89.27000000000001}, {"fault_rate": 2.5, "accuracy": 89.09}, {"fault_rate": 3.0, "accuracy": 88.48}, {"fault_rate": 3.5, "accuracy": 88.61}, {"fault_rate": 4.0, "accuracy": 88.29}, {"fault_rate": 4.5, "accuracy": 87.63}, {"fault_rate": 5.0, "accuracy": 87.55}, {"fault_rate": 5.5, "accuracy": 87.28}, {"fault_rate": 6.0, "accuracy": 86.89}, {"fault_rate": 6.5, "accuracy": 85.87}, {"fault_rate": 7.0, "accuracy": 86.0}, {"fault_rate": 7.5, "accuracy": 85.32}, {"fault_rate": 8.0, "accuracy": 84.38}, {"fault_rate": 8.5, "accuracy": 84.1}, {"fault_rate": 9.0, "accuracy": 82.39999999999999}, {"fault_rate": 9.5, "accuracy": 82.6}, {"fault_rate": 10.0, "accuracy": 81.26}], "experiment_id": 14, "run_id": 3, "accuracy_train": 99.87666666666667, "accuracy_test": 89.75999999999999, "complexity": 28.154351507917326, "MAC": 5832735, "param": 8213.0, "fit_time": 4181.184801340103}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6661483645439148}, {"b": 4, "robustness": 0.6655580401420593}, {"b": 8, "robustness": 0.6644513607025146}, {"b": 16, "robustness": 0.6622576117515564}, {"b": 32, "robustness": 0.6575316786766052}, {"b": 64, "robustness": 0.6461799144744873}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.58}, {"fault_rate": 0.5, "accuracy": 89.13}, {"fault_rate": 1.0, "accuracy": 88.64999999999999}, {"fault_rate": 1.5, "accuracy": 88.53999999999999}, {"fault_rate": 2.0, "accuracy": 88.14999999999999}, {"fault_rate": 2.5, "accuracy": 87.92}, {"fault_rate": 3.0, "accuracy": 87.06}, {"fault_rate": 3.5, "accuracy": 86.47}, {"fault_rate": 4.0, "accuracy": 85.7}, {"fault_rate": 4.5, "accuracy": 83.67999999999999}, {"fault_rate": 5.0, "accuracy": 81.66}, {"fault_rate": 5.5, "accuracy": 78.79}, {"fault_rate": 6.0, "accuracy": 75.92}, {"fault_rate": 6.5, "accuracy": 72.58}, {"fault_rate": 7.0, "accuracy": 68.8}, {"fault_rate": 7.5, "accuracy": 64.69}, {"fault_rate": 8.0, "accuracy": 61.660000000000004}, {"fault_rate": 8.5, "accuracy": 56.48}, {"fault_rate": 9.0, "accuracy": 51.5}, {"fault_rate": 9.5, "accuracy": 48.0}, {"fault_rate": 10.0, "accuracy": 43.309999999999995}], "experiment_id": 16, "run_id": 2, "accuracy_train": 99.735, "accuracy_test": 89.58, "complexity": 28.777236650666374, "MAC": 5832735, "param": 8213.0, "fit_time": 4418.181892871857}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.663293182849884}, {"b": 4, "robustness": 0.6599330306053162}, {"b": 8, "robustness": 0.6532076001167297}, {"b": 16, "robustness": 0.6394646763801575}, {"b": 32, "robustness": 0.6118777394294739}, {"b": 64, "robustness": 0.5539836883544922}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.87}, {"fault_rate": 0.5, "accuracy": 89.75}, {"fault_rate": 1.0, "accuracy": 89.66}, {"fault_rate": 1.5, "accuracy": 89.36}, {"fault_rate": 2.0, "accuracy": 89.35}, {"fault_rate": 2.5, "accuracy": 88.92999999999999}, {"fault_rate": 3.0, "accuracy": 88.97}, {"fault_rate": 3.5, "accuracy": 88.77000000000001}, {"fault_rate": 4.0, "accuracy": 88.24}, {"fault_rate": 4.5, "accuracy": 88.17}, {"fault_rate": 5.0, "accuracy": 87.83999999999999}, {"fault_rate": 5.5, "accuracy": 87.72}, {"fault_rate": 6.0, "accuracy": 86.82}, {"fault_rate": 6.5, "accuracy": 86.38}, {"fault_rate": 7.0, "accuracy": 86.45}, {"fault_rate": 7.5, "accuracy": 85.38}, {"fault_rate": 8.0, "accuracy": 84.85000000000001}, {"fault_rate": 8.5, "accuracy": 84.16}, {"fault_rate": 9.0, "accuracy": 83.27}, {"fault_rate": 9.5, "accuracy": 83.00999999999999}, {"fault_rate": 10.0, "accuracy": 81.57}], "experiment_id": 14, "run_id": 4, "accuracy_train": 99.94, "accuracy_test": 89.87, "complexity": 28.009901705279365, "MAC": 5832735, "param": 8213.0, "fit_time": 4504.634923458099}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7362670302391052}, {"b": 4, "robustness": 0.723605215549469}, {"b": 8, "robustness": 0.6988070607185364}, {"b": 16, "robustness": 0.6535043716430664}, {"b": 32, "robustness": 0.5761967897415161}, {"b": 64, "robustness": 0.47196802496910095}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.33}, {"fault_rate": 0.5, "accuracy": 91.12}, {"fault_rate": 1.0, "accuracy": 91.28}, {"fault_rate": 1.5, "accuracy": 91.02}, {"fault_rate": 2.0, "accuracy": 90.89}, {"fault_rate": 2.5, "accuracy": 90.53999999999999}, {"fault_rate": 3.0, "accuracy": 90.94}, {"fault_rate": 3.5, "accuracy": 90.39}, {"fault_rate": 4.0, "accuracy": 90.16}, {"fault_rate": 4.5, "accuracy": 90.36}, {"fault_rate": 5.0, "accuracy": 89.83}, {"fault_rate": 5.5, "accuracy": 89.67}, {"fault_rate": 6.0, "accuracy": 89.75}, {"fault_rate": 6.5, "accuracy": 89.25}, {"fault_rate": 7.0, "accuracy": 88.79}, {"fault_rate": 7.5, "accuracy": 88.42}, {"fault_rate": 8.0, "accuracy": 88.13}, {"fault_rate": 8.5, "accuracy": 88.13}, {"fault_rate": 9.0, "accuracy": 86.63}, {"fault_rate": 9.5, "accuracy": 85.91}, {"fault_rate": 10.0, "accuracy": 85.5}], "experiment_id": 15, "run_id": 1, "accuracy_train": 99.48, "accuracy_test": 91.33, "complexity": 32.50049134364778, "MAC": 6487007, "param": 192277.0, "fit_time": 9233.580399751663}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6661736369132996}, {"b": 4, "robustness": 0.6655244827270508}, {"b": 8, "robustness": 0.6643312573432922}, {"b": 16, "robustness": 0.6619589924812317}, {"b": 32, "robustness": 0.6570188403129578}, {"b": 64, "robustness": 0.6451898217201233}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.18}, {"fault_rate": 0.5, "accuracy": 88.84}, {"fault_rate": 1.0, "accuracy": 88.55}, {"fault_rate": 1.5, "accuracy": 88.75}, {"fault_rate": 2.0, "accuracy": 87.98}, {"fault_rate": 2.5, "accuracy": 87.3}, {"fault_rate": 3.0, "accuracy": 87.22}, {"fault_rate": 3.5, "accuracy": 86.22999999999999}, {"fault_rate": 4.0, "accuracy": 85.42}, {"fault_rate": 4.5, "accuracy": 83.36}, {"fault_rate": 5.0, "accuracy": 82.23}, {"fault_rate": 5.5, "accuracy": 79.95}, {"fault_rate": 6.0, "accuracy": 76.82}, {"fault_rate": 6.5, "accuracy": 73.06}, {"fault_rate": 7.0, "accuracy": 70.24000000000001}, {"fault_rate": 7.5, "accuracy": 66.60000000000001}, {"fault_rate": 8.0, "accuracy": 62.470000000000006}, {"fault_rate": 8.5, "accuracy": 60.709999999999994}, {"fault_rate": 9.0, "accuracy": 55.96}, {"fault_rate": 9.5, "accuracy": 52.459999999999994}, {"fault_rate": 10.0, "accuracy": 50.05}], "experiment_id": 16, "run_id": 3, "accuracy_train": 99.63499999999999, "accuracy_test": 89.18, "complexity": 28.67164830094473, "MAC": 5832735, "param": 8213.0, "fit_time": 4100.74758887291}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.736759603023529}, {"b": 4, "robustness": 0.7215911149978638}, {"b": 8, "robustness": 0.6934057474136353}, {"b": 16, "robustness": 0.6369758248329163}, {"b": 32, "robustness": 0.550733208656311}, {"b": 64, "robustness": 0.43956416845321655}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.36}, {"fault_rate": 0.5, "accuracy": 91.32000000000001}, {"fault_rate": 1.0, "accuracy": 91.51}, {"fault_rate": 1.5, "accuracy": 90.97}, {"fault_rate": 2.0, "accuracy": 91.10000000000001}, {"fault_rate": 2.5, "accuracy": 91.10000000000001}, {"fault_rate": 3.0, "accuracy": 90.93}, {"fault_rate": 3.5, "accuracy": 90.81}, {"fault_rate": 4.0, "accuracy": 90.62}, {"fault_rate": 4.5, "accuracy": 90.55}, {"fault_rate": 5.0, "accuracy": 90.24}, {"fault_rate": 5.5, "accuracy": 90.31}, {"fault_rate": 6.0, "accuracy": 89.8}, {"fault_rate": 6.5, "accuracy": 89.35}, {"fault_rate": 7.0, "accuracy": 89.55}, {"fault_rate": 7.5, "accuracy": 88.94999999999999}, {"fault_rate": 8.0, "accuracy": 88.81}, {"fault_rate": 8.5, "accuracy": 88.34}, {"fault_rate": 9.0, "accuracy": 87.78}, {"fault_rate": 9.5, "accuracy": 87.83999999999999}, {"fault_rate": 10.0, "accuracy": 86.97}], "experiment_id": 13, "run_id": 3, "accuracy_train": 99.54166666666666, "accuracy_test": 91.36, "complexity": 31.046600901921174, "MAC": 6487007, "param": 192277.0, "fit_time": 9450.67612862587}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6661787033081055}, {"b": 4, "robustness": 0.6655588746070862}, {"b": 8, "robustness": 0.6643614768981934}, {"b": 16, "robustness": 0.6619418263435364}, {"b": 32, "robustness": 0.6568889617919922}, {"b": 64, "robustness": 0.6447636485099792}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.24}, {"fault_rate": 0.5, "accuracy": 89.12}, {"fault_rate": 1.0, "accuracy": 88.82}, {"fault_rate": 1.5, "accuracy": 88.38000000000001}, {"fault_rate": 2.0, "accuracy": 88.0}, {"fault_rate": 2.5, "accuracy": 87.91}, {"fault_rate": 3.0, "accuracy": 87.17}, {"fault_rate": 3.5, "accuracy": 86.36}, {"fault_rate": 4.0, "accuracy": 85.39}, {"fault_rate": 4.5, "accuracy": 84.98}, {"fault_rate": 5.0, "accuracy": 83.1}, {"fault_rate": 5.5, "accuracy": 81.81}, {"fault_rate": 6.0, "accuracy": 79.89}, {"fault_rate": 6.5, "accuracy": 77.08}, {"fault_rate": 7.0, "accuracy": 73.81}, {"fault_rate": 7.5, "accuracy": 70.19}, {"fault_rate": 8.0, "accuracy": 67.56}, {"fault_rate": 8.5, "accuracy": 63.56}, {"fault_rate": 9.0, "accuracy": 59.98}, {"fault_rate": 9.5, "accuracy": 56.830000000000005}, {"fault_rate": 10.0, "accuracy": 54.99000000000001}], "experiment_id": 16, "run_id": 4, "accuracy_train": 99.83, "accuracy_test": 89.24, "complexity": 28.815158794131204, "MAC": 5832735, "param": 8213.0, "fit_time": 4177.245110750198}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7358831167221069}, {"b": 4, "robustness": 0.724077045917511}, {"b": 8, "robustness": 0.6988036632537842}, {"b": 16, "robustness": 0.6503052115440369}, {"b": 32, "robustness": 0.5699000954627991}, {"b": 64, "robustness": 0.4684146046638489}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.02}, {"fault_rate": 0.5, "accuracy": 90.82000000000001}, {"fault_rate": 1.0, "accuracy": 90.71000000000001}, {"fault_rate": 1.5, "accuracy": 90.88000000000001}, {"fault_rate": 2.0, "accuracy": 90.47}, {"fault_rate": 2.5, "accuracy": 90.62}, {"fault_rate": 3.0, "accuracy": 90.01}, {"fault_rate": 3.5, "accuracy": 90.22}, {"fault_rate": 4.0, "accuracy": 89.75999999999999}, {"fault_rate": 4.5, "accuracy": 89.92}, {"fault_rate": 5.0, "accuracy": 89.13}, {"fault_rate": 5.5, "accuracy": 89.11}, {"fault_rate": 6.0, "accuracy": 89.03}, {"fault_rate": 6.5, "accuracy": 88.66000000000001}, {"fault_rate": 7.0, "accuracy": 88.17}, {"fault_rate": 7.5, "accuracy": 87.94999999999999}, {"fault_rate": 8.0, "accuracy": 87.33999999999999}, {"fault_rate": 8.5, "accuracy": 87.05000000000001}, {"fault_rate": 9.0, "accuracy": 86.61999999999999}, {"fault_rate": 9.5, "accuracy": 85.58}, {"fault_rate": 10.0, "accuracy": 84.85000000000001}], "experiment_id": 15, "run_id": 2, "accuracy_train": 99.155, "accuracy_test": 91.02, "complexity": 32.506826882161576, "MAC": 6487007, "param": 192277.0, "fit_time": 8154.561081409454}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7468546628952026}, {"b": 4, "robustness": 0.7437273263931274}, {"b": 8, "robustness": 0.7374393939971924}, {"b": 16, "robustness": 0.7244410514831543}, {"b": 32, "robustness": 0.6938264966011047}, {"b": 64, "robustness": 0.617091715335846}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.82000000000001}, {"fault_rate": 0.5, "accuracy": 90.72}, {"fault_rate": 1.0, "accuracy": 90.42999999999999}, {"fault_rate": 1.5, "accuracy": 90.36999999999999}, {"fault_rate": 2.0, "accuracy": 90.16999999999999}, {"fault_rate": 2.5, "accuracy": 90.03}, {"fault_rate": 3.0, "accuracy": 89.86}, {"fault_rate": 3.5, "accuracy": 89.05}, {"fault_rate": 4.0, "accuracy": 88.99000000000001}, {"fault_rate": 4.5, "accuracy": 88.23}, {"fault_rate": 5.0, "accuracy": 87.08}, {"fault_rate": 5.5, "accuracy": 86.13}, {"fault_rate": 6.0, "accuracy": 84.27}, {"fault_rate": 6.5, "accuracy": 82.72}, {"fault_rate": 7.0, "accuracy": 79.75}, {"fault_rate": 7.5, "accuracy": 76.42999999999999}, {"fault_rate": 8.0, "accuracy": 73.19}, {"fault_rate": 8.5, "accuracy": 69.23}, {"fault_rate": 9.0, "accuracy": 63.51}, {"fault_rate": 9.5, "accuracy": 59.4}, {"fault_rate": 10.0, "accuracy": 55.35}], "experiment_id": 17, "run_id": 0, "accuracy_train": 99.52166666666666, "accuracy_test": 90.82000000000001, "complexity": 35.06276774996647, "MAC": 6487007, "param": 192277.0, "fit_time": 10202.99180841446}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7359342575073242}, {"b": 4, "robustness": 0.7193719148635864}, {"b": 8, "robustness": 0.6908503770828247}, {"b": 16, "robustness": 0.6366785764694214}, {"b": 32, "robustness": 0.5499893426895142}, {"b": 64, "robustness": 0.43804022669792175}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.46}, {"fault_rate": 0.5, "accuracy": 91.31}, {"fault_rate": 1.0, "accuracy": 91.19}, {"fault_rate": 1.5, "accuracy": 91.25}, {"fault_rate": 2.0, "accuracy": 90.97}, {"fault_rate": 2.5, "accuracy": 91.03}, {"fault_rate": 3.0, "accuracy": 90.82000000000001}, {"fault_rate": 3.5, "accuracy": 90.67}, {"fault_rate": 4.0, "accuracy": 90.36999999999999}, {"fault_rate": 4.5, "accuracy": 90.07}, {"fault_rate": 5.0, "accuracy": 90.03}, {"fault_rate": 5.5, "accuracy": 89.96}, {"fault_rate": 6.0, "accuracy": 90.03}, {"fault_rate": 6.5, "accuracy": 90.02}, {"fault_rate": 7.0, "accuracy": 89.36}, {"fault_rate": 7.5, "accuracy": 89.24}, {"fault_rate": 8.0, "accuracy": 89.13}, {"fault_rate": 8.5, "accuracy": 89.11}, {"fault_rate": 9.0, "accuracy": 88.09}, {"fault_rate": 9.5, "accuracy": 87.83999999999999}, {"fault_rate": 10.0, "accuracy": 87.22}], "experiment_id": 13, "run_id": 4, "accuracy_train": 99.41333333333333, "accuracy_test": 91.46, "complexity": 31.171327296595024, "MAC": 6487007, "param": 192277.0, "fit_time": 9974.907038211823}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.736884355545044}, {"b": 4, "robustness": 0.724840521812439}, {"b": 8, "robustness": 0.697821319103241}, {"b": 16, "robustness": 0.652245819568634}, {"b": 32, "robustness": 0.5701596736907959}, {"b": 64, "robustness": 0.4631997346878052}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.03}, {"fault_rate": 0.5, "accuracy": 90.94}, {"fault_rate": 1.0, "accuracy": 91.0}, {"fault_rate": 1.5, "accuracy": 90.61}, {"fault_rate": 2.0, "accuracy": 90.28}, {"fault_rate": 2.5, "accuracy": 90.8}, {"fault_rate": 3.0, "accuracy": 90.71000000000001}, {"fault_rate": 3.5, "accuracy": 90.22}, {"fault_rate": 4.0, "accuracy": 90.07}, {"fault_rate": 4.5, "accuracy": 90.14999999999999}, {"fault_rate": 5.0, "accuracy": 89.77000000000001}, {"fault_rate": 5.5, "accuracy": 89.41}, {"fault_rate": 6.0, "accuracy": 89.13}, {"fault_rate": 6.5, "accuracy": 88.91}, {"fault_rate": 7.0, "accuracy": 88.71}, {"fault_rate": 7.5, "accuracy": 88.03999999999999}, {"fault_rate": 8.0, "accuracy": 87.62}, {"fault_rate": 8.5, "accuracy": 87.29}, {"fault_rate": 9.0, "accuracy": 86.05000000000001}, {"fault_rate": 9.5, "accuracy": 85.99}, {"fault_rate": 10.0, "accuracy": 85.24000000000001}], "experiment_id": 15, "run_id": 3, "accuracy_train": 99.48, "accuracy_test": 91.03, "complexity": 32.5219818348686, "MAC": 6487007, "param": 192277.0, "fit_time": 5837.971916675568}
{"base_estimator": "model_mlp", "accuracy_train": 99.96833333333333, "model": "RobustNN", "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.09}, {"fault_rate": 0.5, "accuracy": 89.89}, {"fault_rate": 1.0, "accuracy": 90.01}, {"fault_rate": 1.5, "accuracy": 89.5}, {"fault_rate": 2.0, "accuracy": 89.5}, {"fault_rate": 2.5, "accuracy": 89.05999999999999}, {"fault_rate": 3.0, "accuracy": 88.92999999999999}, {"fault_rate": 3.5, "accuracy": 88.73}, {"fault_rate": 4.0, "accuracy": 88.52}, {"fault_rate": 4.5, "accuracy": 88.08}, {"fault_rate": 5.0, "accuracy": 87.64}, {"fault_rate": 5.5, "accuracy": 87.19}, {"fault_rate": 6.0, "accuracy": 86.71}, {"fault_rate": 6.5, "accuracy": 86.00999999999999}, {"fault_rate": 7.0, "accuracy": 85.07000000000001}, {"fault_rate": 7.5, "accuracy": 85.28999999999999}, {"fault_rate": 8.0, "accuracy": 84.63000000000001}, {"fault_rate": 8.5, "accuracy": 83.87}, {"fault_rate": 9.0, "accuracy": 82.63000000000001}, {"fault_rate": 9.5, "accuracy": 82.33}, {"fault_rate": 10.0, "accuracy": 81.3}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "robustness_test": [{"b": 2, "robustness": 0.6597546935081482}, {"b": 4, "robustness": 0.6528063416481018}, {"b": 8, "robustness": 0.6393991708755493}, {"b": 16, "robustness": 0.6116495728492737}, {"b": 32, "robustness": 0.5560528635978699}, {"b": 64, "robustness": 0.44431567192077637}], "fit_time": 0, "experiment_id": 0, "complexity": 26.33852044716136, "loss_function": "weighted_cross_entropy", "accuracy_test": 90.09, "run_id": 0, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}}
{"base_estimator": "model_mlp", "accuracy_train": 99.935, "model": "RobustNN", "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.99000000000001}, {"fault_rate": 0.5, "accuracy": 89.7}, {"fault_rate": 1.0, "accuracy": 89.53}, {"fault_rate": 1.5, "accuracy": 89.69}, {"fault_rate": 2.0, "accuracy": 89.41}, {"fault_rate": 2.5, "accuracy": 88.62}, {"fault_rate": 3.0, "accuracy": 88.89}, {"fault_rate": 3.5, "accuracy": 88.68}, {"fault_rate": 4.0, "accuracy": 88.31}, {"fault_rate": 4.5, "accuracy": 88.11}, {"fault_rate": 5.0, "accuracy": 87.94999999999999}, {"fault_rate": 5.5, "accuracy": 87.2}, {"fault_rate": 6.0, "accuracy": 86.9}, {"fault_rate": 6.5, "accuracy": 86.05000000000001}, {"fault_rate": 7.0, "accuracy": 85.58}, {"fault_rate": 7.5, "accuracy": 85.67}, {"fault_rate": 8.0, "accuracy": 84.28}, {"fault_rate": 8.5, "accuracy": 84.16}, {"fault_rate": 9.0, "accuracy": 83.17999999999999}, {"fault_rate": 9.5, "accuracy": 82.33}, {"fault_rate": 10.0, "accuracy": 81.52000000000001}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "robustness_test": [{"b": 2, "robustness": 0.6597456932067871}, {"b": 4, "robustness": 0.6531162261962891}, {"b": 8, "robustness": 0.6397640109062195}, {"b": 16, "robustness": 0.613023579120636}, {"b": 32, "robustness": 0.5588936805725098}, {"b": 64, "robustness": 0.4503961503505707}], "fit_time": 0, "experiment_id": 0, "complexity": 26.32969885202506, "loss_function": "weighted_cross_entropy", "accuracy_test": 89.99000000000001, "run_id": 1, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}}


==> plots/fashion_recomputed.jsonl <==
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.6597546935081482}, {"b": 4, "robustness": 0.6528063416481018}, {"b": 8, "robustness": 0.6393991708755493}, {"b": 16, "robustness": 0.6116495728492737}, {"b": 32, "robustness": 0.5560528635978699}, {"b": 64, "robustness": 0.44431567192077637}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.09}, {"fault_rate": 0.5, "accuracy": 89.68}, {"fault_rate": 1.0, "accuracy": 89.74}, {"fault_rate": 1.5, "accuracy": 89.45}, {"fault_rate": 2.0, "accuracy": 89.22}, {"fault_rate": 2.5, "accuracy": 89.23}, {"fault_rate": 3.0, "accuracy": 89.03}, {"fault_rate": 3.5, "accuracy": 88.39}, {"fault_rate": 4.0, "accuracy": 88.31}, {"fault_rate": 4.5, "accuracy": 87.98}, {"fault_rate": 5.0, "accuracy": 87.0}, {"fault_rate": 5.5, "accuracy": 87.78}, {"fault_rate": 6.0, "accuracy": 86.86}, {"fault_rate": 6.5, "accuracy": 86.33}, {"fault_rate": 7.0, "accuracy": 85.79}, {"fault_rate": 7.5, "accuracy": 85.28}, {"fault_rate": 8.0, "accuracy": 84.46000000000001}, {"fault_rate": 8.5, "accuracy": 83.54}, {"fault_rate": 9.0, "accuracy": 83.17}, {"fault_rate": 9.5, "accuracy": 82.05}, {"fault_rate": 10.0, "accuracy": 81.08}], "experiment_id": 0, "run_id": 0, "accuracy_train": 99.96833333333333, "accuracy_test": 90.09, "complexity": 26.33852044716136, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.01, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.6597595810890198}, {"b": 4, "robustness": 0.6528804898262024}, {"b": 8, "robustness": 0.6389694809913635}, {"b": 16, "robustness": 0.6107926368713379}, {"b": 32, "robustness": 0.5556368827819824}, {"b": 64, "robustness": 0.44432583451271057}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.03999999999999}, {"fault_rate": 0.5, "accuracy": 90.11}, {"fault_rate": 1.0, "accuracy": 89.74}, {"fault_rate": 1.5, "accuracy": 89.55}, {"fault_rate": 2.0, "accuracy": 89.84}, {"fault_rate": 2.5, "accuracy": 89.23}, {"fault_rate": 3.0, "accuracy": 89.14999999999999}, {"fault_rate": 3.5, "accuracy": 88.96}, {"fault_rate": 4.0, "accuracy": 88.52}, {"fault_rate": 4.5, "accuracy": 87.92}, {"fault_rate": 5.0, "accuracy": 87.64}, {"fault_rate": 5.5, "accuracy": 87.97}, {"fault_rate": 6.0, "accuracy": 87.2}, {"fault_rate": 6.5, "accuracy": 86.71}, {"fault_rate": 7.0, "accuracy": 86.56}, {"fault_rate": 7.5, "accuracy": 85.82}, {"fault_rate": 8.0, "accuracy": 85.1}, {"fault_rate": 8.5, "accuracy": 85.14}, {"fault_rate": 9.0, "accuracy": 84.14}, {"fault_rate": 9.5, "accuracy": 83.52000000000001}, {"fault_rate": 10.0, "accuracy": 82.99}], "experiment_id": 2, "run_id": 0, "accuracy_train": 99.9, "accuracy_test": 90.03999999999999, "complexity": 26.330247187892795, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.05, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.6601083278656006}, {"b": 4, "robustness": 0.6539143919944763}, {"b": 8, "robustness": 0.6410064697265625}, {"b": 16, "robustness": 0.6155774593353271}, {"b": 32, "robustness": 0.5643155574798584}, {"b": 64, "robustness": 0.4632837772369385}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.75999999999999}, {"fault_rate": 0.5, "accuracy": 89.8}, {"fault_rate": 1.0, "accuracy": 89.81}, {"fault_rate": 1.5, "accuracy": 89.87}, {"fault_rate": 2.0, "accuracy": 89.72}, {"fault_rate": 2.5, "accuracy": 89.4}, {"fault_rate": 3.0, "accuracy": 89.62}, {"fault_rate": 3.5, "accuracy": 89.28}, {"fault_rate": 4.0, "accuracy": 88.92}, {"fault_rate": 4.5, "accuracy": 89.09}, {"fault_rate": 5.0, "accuracy": 88.8}, {"fault_rate": 5.5, "accuracy": 88.18}, {"fault_rate": 6.0, "accuracy": 87.53}, {"fault_rate": 6.5, "accuracy": 87.81}, {"fault_rate": 7.0, "accuracy": 87.18}, {"fault_rate": 7.5, "accuracy": 87.09}, {"fault_rate": 8.0, "accuracy": 86.33999999999999}, {"fault_rate": 8.5, "accuracy": 85.85000000000001}, {"fault_rate": 9.0, "accuracy": 85.59}, {"fault_rate": 9.5, "accuracy": 84.89}, {"fault_rate": 10.0, "accuracy": 84.74000000000001}], "experiment_id": 4, "run_id": 0, "accuracy_train": 99.53666666666666, "accuracy_test": 89.75999999999999, "complexity": 26.441953548427673, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.7351728081703186}, {"b": 4, "robustness": 0.7203118205070496}, {"b": 8, "robustness": 0.6906849145889282}, {"b": 16, "robustness": 0.6362014412879944}, {"b": 32, "robustness": 0.5419521331787109}, {"b": 64, "robustness": 0.40129542350769043}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.08000000000001}, {"fault_rate": 0.5, "accuracy": 90.92}, {"fault_rate": 1.0, "accuracy": 90.5}, {"fault_rate": 1.5, "accuracy": 90.75}, {"fault_rate": 2.0, "accuracy": 90.86999999999999}, {"fault_rate": 2.5, "accuracy": 90.29}, {"fault_rate": 3.0, "accuracy": 89.66}, {"fault_rate": 3.5, "accuracy": 89.46}, {"fault_rate": 4.0, "accuracy": 88.94}, {"fault_rate": 4.5, "accuracy": 88.64999999999999}, {"fault_rate": 5.0, "accuracy": 88.44}, {"fault_rate": 5.5, "accuracy": 87.39}, {"fault_rate": 6.0, "accuracy": 86.56}, {"fault_rate": 6.5, "accuracy": 85.48}, {"fault_rate": 7.0, "accuracy": 85.61}, {"fault_rate": 7.5, "accuracy": 84.15}, {"fault_rate": 8.0, "accuracy": 83.31}, {"fault_rate": 8.5, "accuracy": 81.52000000000001}, {"fault_rate": 9.0, "accuracy": 79.35}, {"fault_rate": 9.5, "accuracy": 78.71000000000001}, {"fault_rate": 10.0, "accuracy": 77.71000000000001}], "experiment_id": 1, "run_id": 0, "accuracy_train": 99.31, "accuracy_test": 91.08000000000001, "complexity": 29.06988514432998, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.01, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.7350481152534485}, {"b": 4, "robustness": 0.7186163663864136}, {"b": 8, "robustness": 0.6863241791725159}, {"b": 16, "robustness": 0.6274257898330688}, {"b": 32, "robustness": 0.5295117497444153}, {"b": 64, "robustness": 0.3887022137641907}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.08000000000001}, {"fault_rate": 0.5, "accuracy": 91.09}, {"fault_rate": 1.0, "accuracy": 90.99000000000001}, {"fault_rate": 1.5, "accuracy": 90.56}, {"fault_rate": 2.0, "accuracy": 90.53}, {"fault_rate": 2.5, "accuracy": 90.25}, {"fault_rate": 3.0, "accuracy": 89.85}, {"fault_rate": 3.5, "accuracy": 89.75999999999999}, {"fault_rate": 4.0, "accuracy": 89.07000000000001}, {"fault_rate": 4.5, "accuracy": 88.92}, {"fault_rate": 5.0, "accuracy": 88.92}, {"fault_rate": 5.5, "accuracy": 88.3}, {"fault_rate": 6.0, "accuracy": 87.29}, {"fault_rate": 6.5, "accuracy": 86.57000000000001}, {"fault_rate": 7.0, "accuracy": 86.08}, {"fault_rate": 7.5, "accuracy": 84.7}, {"fault_rate": 8.0, "accuracy": 83.76}, {"fault_rate": 8.5, "accuracy": 83.12}, {"fault_rate": 9.0, "accuracy": 81.58999999999999}, {"fault_rate": 9.5, "accuracy": 79.71000000000001}, {"fault_rate": 10.0, "accuracy": 77.02}], "experiment_id": 3, "run_id": 0, "accuracy_train": 99.27666666666667, "accuracy_test": 91.08000000000001, "complexity": 29.024499648775645, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.05, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.7327646613121033}, {"b": 4, "robustness": 0.7146965265274048}, {"b": 8, "robustness": 0.6811506748199463}, {"b": 16, "robustness": 0.618817925453186}, {"b": 32, "robustness": 0.513025164604187}, {"b": 64, "robustness": 0.3650045096874237}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.14}, {"fault_rate": 0.5, "accuracy": 90.84}, {"fault_rate": 1.0, "accuracy": 90.59}, {"fault_rate": 1.5, "accuracy": 90.81}, {"fault_rate": 2.0, "accuracy": 90.4}, {"fault_rate": 2.5, "accuracy": 90.0}, {"fault_rate": 3.0, "accuracy": 89.8}, {"fault_rate": 3.5, "accuracy": 89.3}, {"fault_rate": 4.0, "accuracy": 89.49000000000001}, {"fault_rate": 4.5, "accuracy": 88.81}, {"fault_rate": 5.0, "accuracy": 88.11}, {"fault_rate": 5.5, "accuracy": 88.37}, {"fault_rate": 6.0, "accuracy": 86.89}, {"fault_rate": 6.5, "accuracy": 86.53999999999999}, {"fault_rate": 7.0, "accuracy": 86.61999999999999}, {"fault_rate": 7.5, "accuracy": 85.33}, {"fault_rate": 8.0, "accuracy": 85.22999999999999}, {"fault_rate": 8.5, "accuracy": 83.65}, {"fault_rate": 9.0, "accuracy": 83.49}, {"fault_rate": 9.5, "accuracy": 81.33}, {"fault_rate": 10.0, "accuracy": 79.97999999999999}], "experiment_id": 5, "run_id": 0, "accuracy_train": 98.65, "accuracy_test": 91.14, "complexity": 29.31655431554921, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.6597456932067871}, {"b": 4, "robustness": 0.6531162261962891}, {"b": 8, "robustness": 0.6397640109062195}, {"b": 16, "robustness": 0.613023579120636}, {"b": 32, "robustness": 0.5588936805725098}, {"b": 64, "robustness": 0.4503961503505707}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.99000000000001}, {"fault_rate": 0.5, "accuracy": 89.75}, {"fault_rate": 1.0, "accuracy": 89.71000000000001}, {"fault_rate": 1.5, "accuracy": 89.67}, {"fault_rate": 2.0, "accuracy": 89.45}, {"fault_rate": 2.5, "accuracy": 88.88000000000001}, {"fault_rate": 3.0, "accuracy": 88.88000000000001}, {"fault_rate": 3.5, "accuracy": 88.66000000000001}, {"fault_rate": 4.0, "accuracy": 88.27000000000001}, {"fault_rate": 4.5, "accuracy": 87.87}, {"fault_rate": 5.0, "accuracy": 87.58}, {"fault_rate": 5.5, "accuracy": 87.36}, {"fault_rate": 6.0, "accuracy": 86.96000000000001}, {"fault_rate": 6.5, "accuracy": 86.52}, {"fault_rate": 7.0, "accuracy": 86.1}, {"fault_rate": 7.5, "accuracy": 85.11}, {"fault_rate": 8.0, "accuracy": 84.72}, {"fault_rate": 8.5, "accuracy": 84.0}, {"fault_rate": 9.0, "accuracy": 83.08}, {"fault_rate": 9.5, "accuracy": 82.28}, {"fault_rate": 10.0, "accuracy": 81.47999999999999}], "experiment_id": 0, "run_id": 1, "accuracy_train": 99.935, "accuracy_test": 89.99000000000001, "complexity": 26.32969885202506, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.01, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.6595578193664551}, {"b": 4, "robustness": 0.6523680686950684}, {"b": 8, "robustness": 0.6383630633354187}, {"b": 16, "robustness": 0.6101165413856506}, {"b": 32, "robustness": 0.553440511226654}, {"b": 64, "robustness": 0.4397314488887787}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.75}, {"fault_rate": 0.5, "accuracy": 89.68}, {"fault_rate": 1.0, "accuracy": 89.52}, {"fault_rate": 1.5, "accuracy": 89.42}, {"fault_rate": 2.0, "accuracy": 89.39}, {"fault_rate": 2.5, "accuracy": 88.92}, {"fault_rate": 3.0, "accuracy": 89.07000000000001}, {"fault_rate": 3.5, "accuracy": 88.26}, {"fault_rate": 4.0, "accuracy": 88.47}, {"fault_rate": 4.5, "accuracy": 88.62}, {"fault_rate": 5.0, "accuracy": 87.8}, {"fault_rate": 5.5, "accuracy": 87.06}, {"fault_rate": 6.0, "accuracy": 87.61}, {"fault_rate": 6.5, "accuracy": 86.82}, {"fault_rate": 7.0, "accuracy": 85.92}, {"fault_rate": 7.5, "accuracy": 85.89}, {"fault_rate": 8.0, "accuracy": 85.05}, {"fault_rate": 8.5, "accuracy": 84.92}, {"fault_rate": 9.0, "accuracy": 83.59}, {"fault_rate": 9.5, "accuracy": 83.23}, {"fault_rate": 10.0, "accuracy": 82.39}], "experiment_id": 2, "run_id": 1, "accuracy_train": 99.92, "accuracy_test": 89.75, "complexity": 26.32089187245432, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.05, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.6600567698478699}, {"b": 4, "robustness": 0.653241753578186}, {"b": 8, "robustness": 0.6399826407432556}, {"b": 16, "robustness": 0.6129553914070129}, {"b": 32, "robustness": 0.560198962688446}, {"b": 64, "robustness": 0.4569412171840668}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.16999999999999}, {"fault_rate": 0.5, "accuracy": 90.06}, {"fault_rate": 1.0, "accuracy": 89.81}, {"fault_rate": 1.5, "accuracy": 89.7}, {"fault_rate": 2.0, "accuracy": 89.62}, {"fault_rate": 2.5, "accuracy": 89.53999999999999}, {"fault_rate": 3.0, "accuracy": 89.24}, {"fault_rate": 3.5, "accuracy": 89.42}, {"fault_rate": 4.0, "accuracy": 89.11}, {"fault_rate": 4.5, "accuracy": 89.17}, {"fault_rate": 5.0, "accuracy": 88.39}, {"fault_rate": 5.5, "accuracy": 88.03}, {"fault_rate": 6.0, "accuracy": 87.91}, {"fault_rate": 6.5, "accuracy": 87.32}, {"fault_rate": 7.0, "accuracy": 87.58}, {"fault_rate": 7.5, "accuracy": 87.17}, {"fault_rate": 8.0, "accuracy": 86.67}, {"fault_rate": 8.5, "accuracy": 86.05000000000001}, {"fault_rate": 9.0, "accuracy": 85.71}, {"fault_rate": 9.5, "accuracy": 85.56}, {"fault_rate": 10.0, "accuracy": 84.99}], "experiment_id": 4, "run_id": 1, "accuracy_train": 99.65, "accuracy_test": 90.16999999999999, "complexity": 26.44876261510313, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.1, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.6607187390327454}, {"b": 4, "robustness": 0.6547263264656067}, {"b": 8, "robustness": 0.6428740620613098}, {"b": 16, "robustness": 0.6191290020942688}, {"b": 32, "robustness": 0.5717945694923401}, {"b": 64, "robustness": 0.47870421409606934}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.14}, {"fault_rate": 0.5, "accuracy": 90.03999999999999}, {"fault_rate": 1.0, "accuracy": 89.88000000000001}, {"fault_rate": 1.5, "accuracy": 89.48}, {"fault_rate": 2.0, "accuracy": 89.8}, {"fault_rate": 2.5, "accuracy": 89.68}, {"fault_rate": 3.0, "accuracy": 89.75999999999999}, {"fault_rate": 3.5, "accuracy": 89.72}, {"fault_rate": 4.0, "accuracy": 89.2}, {"fault_rate": 4.5, "accuracy": 89.21}, {"fault_rate": 5.0, "accuracy": 88.98}, {"fault_rate": 5.5, "accuracy": 88.89}, {"fault_rate": 6.0, "accuracy": 88.53999999999999}, {"fault_rate": 6.5, "accuracy": 88.39}, {"fault_rate": 7.0, "accuracy": 88.27000000000001}, {"fault_rate": 7.5, "accuracy": 87.72999999999999}, {"fault_rate": 8.0, "accuracy": 87.79}, {"fault_rate": 8.5, "accuracy": 87.53999999999999}, {"fault_rate": 9.0, "accuracy": 87.44}, {"fault_rate": 9.5, "accuracy": 86.61999999999999}, {"fault_rate": 10.0, "accuracy": 86.31}], "experiment_id": 6, "run_id": 0, "accuracy_train": 98.36833333333334, "accuracy_test": 90.14, "complexity": 26.602595327014985, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.2, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.6615058779716492}, {"b": 4, "robustness": 0.6564223766326904}, {"b": 8, "robustness": 0.6461561322212219}, {"b": 16, "robustness": 0.6257451176643372}, {"b": 32, "robustness": 0.5853213667869568}, {"b": 64, "robustness": 0.5065231323242188}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.14}, {"fault_rate": 0.5, "accuracy": 89.32}, {"fault_rate": 1.0, "accuracy": 89.42}, {"fault_rate": 1.5, "accuracy": 89.32}, {"fault_rate": 2.0, "accuracy": 89.39}, {"fault_rate": 2.5, "accuracy": 89.4}, {"fault_rate": 3.0, "accuracy": 89.28}, {"fault_rate": 3.5, "accuracy": 89.0}, {"fault_rate": 4.0, "accuracy": 88.75}, {"fault_rate": 4.5, "accuracy": 88.98}, {"fault_rate": 5.0, "accuracy": 89.09}, {"fault_rate": 5.5, "accuracy": 88.83}, {"fault_rate": 6.0, "accuracy": 88.82}, {"fault_rate": 6.5, "accuracy": 88.86}, {"fault_rate": 7.0, "accuracy": 88.68}, {"fault_rate": 7.5, "accuracy": 88.57000000000001}, {"fault_rate": 8.0, "accuracy": 88.52}, {"fault_rate": 8.5, "accuracy": 88.22}, {"fault_rate": 9.0, "accuracy": 87.9}, {"fault_rate": 9.5, "accuracy": 87.79}, {"fault_rate": 10.0, "accuracy": 87.83999999999999}], "experiment_id": 8, "run_id": 0, "accuracy_train": 94.49666666666666, "accuracy_test": 89.14, "complexity": 27.043214229173778, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.7333805561065674}, {"b": 4, "robustness": 0.7182873487472534}, {"b": 8, "robustness": 0.6870378255844116}, {"b": 16, "robustness": 0.6313310861587524}, {"b": 32, "robustness": 0.5333698391914368}, {"b": 64, "robustness": 0.3981263041496277}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.27}, {"fault_rate": 0.5, "accuracy": 90.93}, {"fault_rate": 1.0, "accuracy": 91.0}, {"fault_rate": 1.5, "accuracy": 90.36}, {"fault_rate": 2.0, "accuracy": 89.89}, {"fault_rate": 2.5, "accuracy": 90.08}, {"fault_rate": 3.0, "accuracy": 89.64999999999999}, {"fault_rate": 3.5, "accuracy": 89.07000000000001}, {"fault_rate": 4.0, "accuracy": 88.52}, {"fault_rate": 4.5, "accuracy": 87.88}, {"fault_rate": 5.0, "accuracy": 87.16000000000001}, {"fault_rate": 5.5, "accuracy": 86.7}, {"fault_rate": 6.0, "accuracy": 85.8}, {"fault_rate": 6.5, "accuracy": 84.13000000000001}, {"fault_rate": 7.0, "accuracy": 84.03}, {"fault_rate": 7.5, "accuracy": 82.55}, {"fault_rate": 8.0, "accuracy": 81.0}, {"fault_rate": 8.5, "accuracy": 79.43}, {"fault_rate": 9.0, "accuracy": 78.60000000000001}, {"fault_rate": 9.5, "accuracy": 74.91}, {"fault_rate": 10.0, "accuracy": 73.57000000000001}], "experiment_id": 1, "run_id": 1, "accuracy_train": 99.41833333333334, "accuracy_test": 91.27, "complexity": 28.99237582320791, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.01, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.7350013256072998}, {"b": 4, "robustness": 0.7202169895172119}, {"b": 8, "robustness": 0.6888521909713745}, {"b": 16, "robustness": 0.6340653300285339}, {"b": 32, "robustness": 0.5383069515228271}, {"b": 64, "robustness": 0.4035189747810364}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.57}, {"fault_rate": 0.5, "accuracy": 90.39}, {"fault_rate": 1.0, "accuracy": 90.38000000000001}, {"fault_rate": 1.5, "accuracy": 90.0}, {"fault_rate": 2.0, "accuracy": 89.84}, {"fault_rate": 2.5, "accuracy": 89.51}, {"fault_rate": 3.0, "accuracy": 89.45}, {"fault_rate": 3.5, "accuracy": 89.18}, {"fault_rate": 4.0, "accuracy": 88.79}, {"fault_rate": 4.5, "accuracy": 87.94}, {"fault_rate": 5.0, "accuracy": 87.9}, {"fault_rate": 5.5, "accuracy": 86.91}, {"fault_rate": 6.0, "accuracy": 86.29}, {"fault_rate": 6.5, "accuracy": 85.87}, {"fault_rate": 7.0, "accuracy": 85.42999999999999}, {"fault_rate": 7.5, "accuracy": 84.19}, {"fault_rate": 8.0, "accuracy": 83.17999999999999}, {"fault_rate": 8.5, "accuracy": 80.94}, {"fault_rate": 9.0, "accuracy": 80.06}, {"fault_rate": 9.5, "accuracy": 78.92}, {"fault_rate": 10.0, "accuracy": 77.33}], "experiment_id": 3, "run_id": 1, "accuracy_train": 98.76666666666667, "accuracy_test": 90.57, "complexity": 29.080489197612245, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.05, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.7336126565933228}, {"b": 4, "robustness": 0.7164861559867859}, {"b": 8, "robustness": 0.6846930384635925}, {"b": 16, "robustness": 0.6206678748130798}, {"b": 32, "robustness": 0.5215036869049072}, {"b": 64, "robustness": 0.3756334185600281}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.09}, {"fault_rate": 0.5, "accuracy": 90.93}, {"fault_rate": 1.0, "accuracy": 90.27}, {"fault_rate": 1.5, "accuracy": 90.86}, {"fault_rate": 2.0, "accuracy": 90.08}, {"fault_rate": 2.5, "accuracy": 90.06}, {"fault_rate": 3.0, "accuracy": 89.89}, {"fault_rate": 3.5, "accuracy": 89.12}, {"fault_rate": 4.0, "accuracy": 89.05}, {"fault_rate": 4.5, "accuracy": 88.42999999999999}, {"fault_rate": 5.0, "accuracy": 87.98}, {"fault_rate": 5.5, "accuracy": 87.96000000000001}, {"fault_rate": 6.0, "accuracy": 87.61}, {"fault_rate": 6.5, "accuracy": 86.44}, {"fault_rate": 7.0, "accuracy": 86.39}, {"fault_rate": 7.5, "accuracy": 86.06}, {"fault_rate": 8.0, "accuracy": 83.95}, {"fault_rate": 8.5, "accuracy": 84.08}, {"fault_rate": 9.0, "accuracy": 83.49}, {"fault_rate": 9.5, "accuracy": 82.04}, {"fault_rate": 10.0, "accuracy": 79.33}], "experiment_id": 5, "run_id": 1, "accuracy_train": 98.83666666666666, "accuracy_test": 91.09, "complexity": 29.262836712856547, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.1, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.7334383726119995}, {"b": 4, "robustness": 0.7168419361114502}, {"b": 8, "robustness": 0.6831149458885193}, {"b": 16, "robustness": 0.6195489764213562}, {"b": 32, "robustness": 0.5123595595359802}, {"b": 64, "robustness": 0.3673115372657776}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.24}, {"fault_rate": 0.5, "accuracy": 91.24}, {"fault_rate": 1.0, "accuracy": 91.0}, {"fault_rate": 1.5, "accuracy": 90.75}, {"fault_rate": 2.0, "accuracy": 90.49000000000001}, {"fault_rate": 2.5, "accuracy": 90.24}, {"fault_rate": 3.0, "accuracy": 90.23}, {"fault_rate": 3.5, "accuracy": 89.66}, {"fault_rate": 4.0, "accuracy": 89.51}, {"fault_rate": 4.5, "accuracy": 88.87}, {"fault_rate": 5.0, "accuracy": 88.87}, {"fault_rate": 5.5, "accuracy": 88.56}, {"fault_rate": 6.0, "accuracy": 88.08}, {"fault_rate": 6.5, "accuracy": 87.7}, {"fault_rate": 7.0, "accuracy": 86.17}, {"fault_rate": 7.5, "accuracy": 85.6}, {"fault_rate": 8.0, "accuracy": 83.8}, {"fault_rate": 8.5, "accuracy": 83.36}, {"fault_rate": 9.0, "accuracy": 82.84}, {"fault_rate": 9.5, "accuracy": 80.74}, {"fault_rate": 10.0, "accuracy": 77.12}], "experiment_id": 7, "run_id": 0, "accuracy_train": 97.65, "accuracy_test": 91.24, "complexity": 29.411731424695155, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.2, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.6616328358650208}, {"b": 4, "robustness": 0.6565741896629333}, {"b": 8, "robustness": 0.6463525295257568}, {"b": 16, "robustness": 0.6258038878440857}, {"b": 32, "robustness": 0.5855780839920044}, {"b": 64, "robustness": 0.5074724555015564}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.16}, {"fault_rate": 0.5, "accuracy": 89.0}, {"fault_rate": 1.0, "accuracy": 89.14}, {"fault_rate": 1.5, "accuracy": 89.01}, {"fault_rate": 2.0, "accuracy": 89.23}, {"fault_rate": 2.5, "accuracy": 89.14999999999999}, {"fault_rate": 3.0, "accuracy": 89.08}, {"fault_rate": 3.5, "accuracy": 88.94999999999999}, {"fault_rate": 4.0, "accuracy": 89.14999999999999}, {"fault_rate": 4.5, "accuracy": 89.19}, {"fault_rate": 5.0, "accuracy": 89.1}, {"fault_rate": 5.5, "accuracy": 88.74}, {"fault_rate": 6.0, "accuracy": 88.96}, {"fault_rate": 6.5, "accuracy": 88.81}, {"fault_rate": 7.0, "accuracy": 88.51}, {"fault_rate": 7.5, "accuracy": 88.5}, {"fault_rate": 8.0, "accuracy": 88.28}, {"fault_rate": 8.5, "accuracy": 88.01}, {"fault_rate": 9.0, "accuracy": 87.97}, {"fault_rate": 9.5, "accuracy": 87.53999999999999}, {"fault_rate": 10.0, "accuracy": 87.64}], "experiment_id": 8, "run_id": 1, "accuracy_train": 94.52666666666667, "accuracy_test": 89.16, "complexity": 27.04982990730563, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.1, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.660771906375885}, {"b": 4, "robustness": 0.6547549366950989}, {"b": 8, "robustness": 0.6426877379417419}, {"b": 16, "robustness": 0.6188676953315735}, {"b": 32, "robustness": 0.5715930461883545}, {"b": 64, "robustness": 0.4790617525577545}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.0}, {"fault_rate": 0.5, "accuracy": 89.75999999999999}, {"fault_rate": 1.0, "accuracy": 89.84}, {"fault_rate": 1.5, "accuracy": 89.75}, {"fault_rate": 2.0, "accuracy": 89.81}, {"fault_rate": 2.5, "accuracy": 89.64}, {"fault_rate": 3.0, "accuracy": 89.24}, {"fault_rate": 3.5, "accuracy": 89.23}, {"fault_rate": 4.0, "accuracy": 89.37}, {"fault_rate": 4.5, "accuracy": 89.14999999999999}, {"fault_rate": 5.0, "accuracy": 88.85}, {"fault_rate": 5.5, "accuracy": 88.79}, {"fault_rate": 6.0, "accuracy": 88.85}, {"fault_rate": 6.5, "accuracy": 88.23}, {"fault_rate": 7.0, "accuracy": 87.94999999999999}, {"fault_rate": 7.5, "accuracy": 87.63}, {"fault_rate": 8.0, "accuracy": 87.6}, {"fault_rate": 8.5, "accuracy": 87.21}, {"fault_rate": 9.0, "accuracy": 86.35000000000001}, {"fault_rate": 9.5, "accuracy": 85.99}, {"fault_rate": 10.0, "accuracy": 86.29}], "experiment_id": 6, "run_id": 1, "accuracy_train": 98.51166666666667, "accuracy_test": 90.0, "complexity": 26.59452840632077, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6650810837745667}, {"b": 4, "robustness": 0.6634776592254639}, {"b": 8, "robustness": 0.6604166030883789}, {"b": 16, "robustness": 0.6541451811790466}, {"b": 32, "robustness": 0.6405271887779236}, {"b": 64, "robustness": 0.6060532927513123}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.60000000000001}, {"fault_rate": 0.5, "accuracy": 89.38000000000001}, {"fault_rate": 1.0, "accuracy": 89.53}, {"fault_rate": 1.5, "accuracy": 89.12}, {"fault_rate": 2.0, "accuracy": 89.01}, {"fault_rate": 2.5, "accuracy": 88.38000000000001}, {"fault_rate": 3.0, "accuracy": 88.48}, {"fault_rate": 3.5, "accuracy": 87.83999999999999}, {"fault_rate": 4.0, "accuracy": 87.67}, {"fault_rate": 4.5, "accuracy": 87.07000000000001}, {"fault_rate": 5.0, "accuracy": 86.61999999999999}, {"fault_rate": 5.5, "accuracy": 85.53}, {"fault_rate": 6.0, "accuracy": 85.34}, {"fault_rate": 6.5, "accuracy": 84.23}, {"fault_rate": 7.0, "accuracy": 82.99}, {"fault_rate": 7.5, "accuracy": 81.77}, {"fault_rate": 8.0, "accuracy": 80.08}, {"fault_rate": 8.5, "accuracy": 79.07}, {"fault_rate": 9.0, "accuracy": 77.74}, {"fault_rate": 9.5, "accuracy": 75.52}, {"fault_rate": 10.0, "accuracy": 73.37}], "experiment_id": 10, "run_id": 0, "accuracy_train": 99.93833333333333, "accuracy_test": 89.60000000000001, "complexity": 27.973953500878586, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7427405118942261}, {"b": 4, "robustness": 0.7355712056159973}, {"b": 8, "robustness": 0.7212873697280884}, {"b": 16, "robustness": 0.6899287700653076}, {"b": 32, "robustness": 0.6219606399536133}, {"b": 64, "robustness": 0.49731072783470154}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.84}, {"fault_rate": 0.5, "accuracy": 90.49000000000001}, {"fault_rate": 1.0, "accuracy": 90.5}, {"fault_rate": 1.5, "accuracy": 90.28}, {"fault_rate": 2.0, "accuracy": 90.05}, {"fault_rate": 2.5, "accuracy": 89.42999999999999}, {"fault_rate": 3.0, "accuracy": 89.08}, {"fault_rate": 3.5, "accuracy": 88.78}, {"fault_rate": 4.0, "accuracy": 88.25}, {"fault_rate": 4.5, "accuracy": 87.83}, {"fault_rate": 5.0, "accuracy": 86.97}, {"fault_rate": 5.5, "accuracy": 86.09}, {"fault_rate": 6.0, "accuracy": 84.11}, {"fault_rate": 6.5, "accuracy": 82.32000000000001}, {"fault_rate": 7.0, "accuracy": 79.93}, {"fault_rate": 7.5, "accuracy": 77.86999999999999}, {"fault_rate": 8.0, "accuracy": 75.3}, {"fault_rate": 8.5, "accuracy": 71.94}, {"fault_rate": 9.0, "accuracy": 67.29}, {"fault_rate": 9.5, "accuracy": 65.60000000000001}, {"fault_rate": 10.0, "accuracy": 59.38}], "experiment_id": 11, "run_id": 0, "accuracy_train": 99.445, "accuracy_test": 90.84, "complexity": 33.070104645223445, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6648446917533875}, {"b": 4, "robustness": 0.6629480719566345}, {"b": 8, "robustness": 0.6593414545059204}, {"b": 16, "robustness": 0.6518155336380005}, {"b": 32, "robustness": 0.6358776092529297}, {"b": 64, "robustness": 0.5962954163551331}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.71000000000001}, {"fault_rate": 0.5, "accuracy": 89.31}, {"fault_rate": 1.0, "accuracy": 89.28}, {"fault_rate": 1.5, "accuracy": 89.02}, {"fault_rate": 2.0, "accuracy": 88.98}, {"fault_rate": 2.5, "accuracy": 88.49000000000001}, {"fault_rate": 3.0, "accuracy": 87.96000000000001}, {"fault_rate": 3.5, "accuracy": 88.09}, {"fault_rate": 4.0, "accuracy": 87.46000000000001}, {"fault_rate": 4.5, "accuracy": 86.5}, {"fault_rate": 5.0, "accuracy": 86.56}, {"fault_rate": 5.5, "accuracy": 85.77}, {"fault_rate": 6.0, "accuracy": 84.88}, {"fault_rate": 6.5, "accuracy": 83.98}, {"fault_rate": 7.0, "accuracy": 83.39}, {"fault_rate": 7.5, "accuracy": 81.77}, {"fault_rate": 8.0, "accuracy": 80.23}, {"fault_rate": 8.5, "accuracy": 78.86}, {"fault_rate": 9.0, "accuracy": 76.71}, {"fault_rate": 9.5, "accuracy": 75.51}, {"fault_rate": 10.0, "accuracy": 73.50999999999999}], "experiment_id": 10, "run_id": 1, "accuracy_train": 99.875, "accuracy_test": 89.71000000000001, "complexity": 27.90400064258168, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6658085584640503}, {"b": 4, "robustness": 0.6648889183998108}, {"b": 8, "robustness": 0.6630842685699463}, {"b": 16, "robustness": 0.6594741344451904}, {"b": 32, "robustness": 0.651000440120697}, {"b": 64, "robustness": 0.6261777877807617}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.61}, {"fault_rate": 0.5, "accuracy": 88.31}, {"fault_rate": 1.0, "accuracy": 87.92999999999999}, {"fault_rate": 1.5, "accuracy": 88.11}, {"fault_rate": 2.0, "accuracy": 87.41}, {"fault_rate": 2.5, "accuracy": 87.35000000000001}, {"fault_rate": 3.0, "accuracy": 86.76}, {"fault_rate": 3.5, "accuracy": 86.28}, {"fault_rate": 4.0, "accuracy": 86.00999999999999}, {"fault_rate": 4.5, "accuracy": 85.15}, {"fault_rate": 5.0, "accuracy": 84.24000000000001}, {"fault_rate": 5.5, "accuracy": 83.3}, {"fault_rate": 6.0, "accuracy": 82.27}, {"fault_rate": 6.5, "accuracy": 80.64}, {"fault_rate": 7.0, "accuracy": 80.14}, {"fault_rate": 7.5, "accuracy": 78.18}, {"fault_rate": 8.0, "accuracy": 76.19}, {"fault_rate": 8.5, "accuracy": 73.0}, {"fault_rate": 9.0, "accuracy": 70.0}, {"fault_rate": 9.5, "accuracy": 67.41}, {"fault_rate": 10.0, "accuracy": 64.98}], "experiment_id": 12, "run_id": 0, "accuracy_train": 99.26166666666667, "accuracy_test": 88.61, "complexity": 27.93315159737575, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.2, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.7335220575332642}, {"b": 4, "robustness": 0.7170022130012512}, {"b": 8, "robustness": 0.6851372122764587}, {"b": 16, "robustness": 0.6233597993850708}, {"b": 32, "robustness": 0.5240862965583801}, {"b": 64, "robustness": 0.395597368478775}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.8}, {"fault_rate": 0.5, "accuracy": 90.62}, {"fault_rate": 1.0, "accuracy": 90.32}, {"fault_rate": 1.5, "accuracy": 90.47}, {"fault_rate": 2.0, "accuracy": 90.5}, {"fault_rate": 2.5, "accuracy": 90.02}, {"fault_rate": 3.0, "accuracy": 89.96}, {"fault_rate": 3.5, "accuracy": 89.75}, {"fault_rate": 4.0, "accuracy": 89.25}, {"fault_rate": 4.5, "accuracy": 89.08}, {"fault_rate": 5.0, "accuracy": 88.92}, {"fault_rate": 5.5, "accuracy": 88.4}, {"fault_rate": 6.0, "accuracy": 87.99}, {"fault_rate": 6.5, "accuracy": 87.41}, {"fault_rate": 7.0, "accuracy": 86.9}, {"fault_rate": 7.5, "accuracy": 86.67}, {"fault_rate": 8.0, "accuracy": 85.06}, {"fault_rate": 8.5, "accuracy": 85.05}, {"fault_rate": 9.0, "accuracy": 83.67999999999999}, {"fault_rate": 9.5, "accuracy": 81.95}, {"fault_rate": 10.0, "accuracy": 81.23}], "experiment_id": 9, "run_id": 0, "accuracy_train": 94.70666666666666, "accuracy_test": 90.8, "complexity": 29.7205064541457, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.1, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.732763409614563}, {"b": 4, "robustness": 0.7159737944602966}, {"b": 8, "robustness": 0.6835210919380188}, {"b": 16, "robustness": 0.6193817257881165}, {"b": 32, "robustness": 0.5104841589927673}, {"b": 64, "robustness": 0.36653536558151245}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.55}, {"fault_rate": 0.5, "accuracy": 91.47}, {"fault_rate": 1.0, "accuracy": 91.33}, {"fault_rate": 1.5, "accuracy": 91.2}, {"fault_rate": 2.0, "accuracy": 90.85}, {"fault_rate": 2.5, "accuracy": 90.49000000000001}, {"fault_rate": 3.0, "accuracy": 90.24}, {"fault_rate": 3.5, "accuracy": 90.14999999999999}, {"fault_rate": 4.0, "accuracy": 90.14}, {"fault_rate": 4.5, "accuracy": 89.45}, {"fault_rate": 5.0, "accuracy": 89.46}, {"fault_rate": 5.5, "accuracy": 88.34}, {"fault_rate": 6.0, "accuracy": 88.44}, {"fault_rate": 6.5, "accuracy": 88.12}, {"fault_rate": 7.0, "accuracy": 87.27000000000001}, {"fault_rate": 7.5, "accuracy": 86.94}, {"fault_rate": 8.0, "accuracy": 86.59}, {"fault_rate": 8.5, "accuracy": 84.84}, {"fault_rate": 9.0, "accuracy": 83.99}, {"fault_rate": 9.5, "accuracy": 83.54}, {"fault_rate": 10.0, "accuracy": 82.57}], "experiment_id": 7, "run_id": 1, "accuracy_train": 97.92166666666667, "accuracy_test": 91.55, "complexity": 29.41272465727325, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6654826402664185}, {"b": 4, "robustness": 0.6643443703651428}, {"b": 8, "robustness": 0.6620615124702454}, {"b": 16, "robustness": 0.6572961807250977}, {"b": 32, "robustness": 0.6465713977813721}, {"b": 64, "robustness": 0.6046858429908752}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 86.65}, {"fault_rate": 0.5, "accuracy": 86.67}, {"fault_rate": 1.0, "accuracy": 86.6}, {"fault_rate": 1.5, "accuracy": 86.78}, {"fault_rate": 2.0, "accuracy": 86.58}, {"fault_rate": 2.5, "accuracy": 86.00999999999999}, {"fault_rate": 3.0, "accuracy": 85.72}, {"fault_rate": 3.5, "accuracy": 85.8}, {"fault_rate": 4.0, "accuracy": 85.69}, {"fault_rate": 4.5, "accuracy": 85.18}, {"fault_rate": 5.0, "accuracy": 84.97}, {"fault_rate": 5.5, "accuracy": 84.6}, {"fault_rate": 6.0, "accuracy": 84.64}, {"fault_rate": 6.5, "accuracy": 84.0}, {"fault_rate": 7.0, "accuracy": 83.53}, {"fault_rate": 7.5, "accuracy": 83.36}, {"fault_rate": 8.0, "accuracy": 82.69}, {"fault_rate": 8.5, "accuracy": 82.45}, {"fault_rate": 9.0, "accuracy": 81.37}, {"fault_rate": 9.5, "accuracy": 80.72}, {"fault_rate": 10.0, "accuracy": 80.27}], "experiment_id": 14, "run_id": 0, "accuracy_train": 92.25999999999999, "accuracy_test": 86.65, "complexity": 28.868167619305833, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7478426694869995}, {"b": 4, "robustness": 0.745691180229187}, {"b": 8, "robustness": 0.7413432002067566}, {"b": 16, "robustness": 0.732194185256958}, {"b": 32, "robustness": 0.7075219750404358}, {"b": 64, "robustness": 0.5852972865104675}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.27000000000001}, {"fault_rate": 0.5, "accuracy": 89.03999999999999}, {"fault_rate": 1.0, "accuracy": 89.03999999999999}, {"fault_rate": 1.5, "accuracy": 88.72}, {"fault_rate": 2.0, "accuracy": 88.44}, {"fault_rate": 2.5, "accuracy": 87.11}, {"fault_rate": 3.0, "accuracy": 87.47}, {"fault_rate": 3.5, "accuracy": 86.2}, {"fault_rate": 4.0, "accuracy": 85.44}, {"fault_rate": 4.5, "accuracy": 83.8}, {"fault_rate": 5.0, "accuracy": 81.97}, {"fault_rate": 5.5, "accuracy": 78.39}, {"fault_rate": 6.0, "accuracy": 76.29}, {"fault_rate": 6.5, "accuracy": 72.78}, {"fault_rate": 7.0, "accuracy": 66.95}, {"fault_rate": 7.5, "accuracy": 63.59}, {"fault_rate": 8.0, "accuracy": 58.25}, {"fault_rate": 8.5, "accuracy": 52.82}, {"fault_rate": 9.0, "accuracy": 48.199999999999996}, {"fault_rate": 9.5, "accuracy": 43.71}, {"fault_rate": 10.0, "accuracy": 38.37}], "experiment_id": 13, "run_id": 0, "accuracy_train": 99.48333333333333, "accuracy_test": 89.27000000000001, "complexity": 34.706091589277065, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.74238121509552}, {"b": 4, "robustness": 0.7343932390213013}, {"b": 8, "robustness": 0.7185705304145813}, {"b": 16, "robustness": 0.6855568885803223}, {"b": 32, "robustness": 0.6078674793243408}, {"b": 64, "robustness": 0.4847152829170227}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.89}, {"fault_rate": 0.5, "accuracy": 91.03}, {"fault_rate": 1.0, "accuracy": 90.53999999999999}, {"fault_rate": 1.5, "accuracy": 89.94}, {"fault_rate": 2.0, "accuracy": 89.85}, {"fault_rate": 2.5, "accuracy": 89.3}, {"fault_rate": 3.0, "accuracy": 89.2}, {"fault_rate": 3.5, "accuracy": 88.09}, {"fault_rate": 4.0, "accuracy": 87.81}, {"fault_rate": 4.5, "accuracy": 86.71}, {"fault_rate": 5.0, "accuracy": 85.74000000000001}, {"fault_rate": 5.5, "accuracy": 84.24000000000001}, {"fault_rate": 6.0, "accuracy": 82.75}, {"fault_rate": 6.5, "accuracy": 81.6}, {"fault_rate": 7.0, "accuracy": 79.23}, {"fault_rate": 7.5, "accuracy": 76.92}, {"fault_rate": 8.0, "accuracy": 72.09}, {"fault_rate": 8.5, "accuracy": 69.48}, {"fault_rate": 9.0, "accuracy": 65.61}, {"fault_rate": 9.5, "accuracy": 61.06}, {"fault_rate": 10.0, "accuracy": 57.08}], "experiment_id": 11, "run_id": 1, "accuracy_train": 99.50833333333333, "accuracy_test": 90.89, "complexity": 33.054274687597484, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6657966375350952}, {"b": 4, "robustness": 0.6649213433265686}, {"b": 8, "robustness": 0.6632201075553894}, {"b": 16, "robustness": 0.6597800254821777}, {"b": 32, "robustness": 0.6520106792449951}, {"b": 64, "robustness": 0.6288625597953796}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.61}, {"fault_rate": 0.5, "accuracy": 88.31}, {"fault_rate": 1.0, "accuracy": 88.34}, {"fault_rate": 1.5, "accuracy": 87.83999999999999}, {"fault_rate": 2.0, "accuracy": 87.59}, {"fault_rate": 2.5, "accuracy": 87.22}, {"fault_rate": 3.0, "accuracy": 86.85000000000001}, {"fault_rate": 3.5, "accuracy": 86.61}, {"fault_rate": 4.0, "accuracy": 86.08}, {"fault_rate": 4.5, "accuracy": 85.0}, {"fault_rate": 5.0, "accuracy": 84.43}, {"fault_rate": 5.5, "accuracy": 83.34}, {"fault_rate": 6.0, "accuracy": 81.82000000000001}, {"fault_rate": 6.5, "accuracy": 80.92}, {"fault_rate": 7.0, "accuracy": 79.21000000000001}, {"fault_rate": 7.5, "accuracy": 76.71}, {"fault_rate": 8.0, "accuracy": 74.53}, {"fault_rate": 8.5, "accuracy": 72.2}, {"fault_rate": 9.0, "accuracy": 69.41000000000001}, {"fault_rate": 9.5, "accuracy": 66.36999999999999}, {"fault_rate": 10.0, "accuracy": 63.78}], "experiment_id": 12, "run_id": 1, "accuracy_train": 99.03833333333333, "accuracy_test": 88.61, "complexity": 27.91995687036841, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6656773090362549}, {"b": 4, "robustness": 0.6646291613578796}, {"b": 8, "robustness": 0.6625409126281738}, {"b": 16, "robustness": 0.6583587527275085}, {"b": 32, "robustness": 0.6489036083221436}, {"b": 64, "robustness": 0.6108846664428711}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 86.94}, {"fault_rate": 0.5, "accuracy": 86.77}, {"fault_rate": 1.0, "accuracy": 86.35000000000001}, {"fault_rate": 1.5, "accuracy": 86.81}, {"fault_rate": 2.0, "accuracy": 86.14}, {"fault_rate": 2.5, "accuracy": 86.21}, {"fault_rate": 3.0, "accuracy": 85.86}, {"fault_rate": 3.5, "accuracy": 85.59}, {"fault_rate": 4.0, "accuracy": 85.38}, {"fault_rate": 4.5, "accuracy": 85.04}, {"fault_rate": 5.0, "accuracy": 84.87}, {"fault_rate": 5.5, "accuracy": 84.48}, {"fault_rate": 6.0, "accuracy": 84.1}, {"fault_rate": 6.5, "accuracy": 83.95}, {"fault_rate": 7.0, "accuracy": 83.75}, {"fault_rate": 7.5, "accuracy": 82.83}, {"fault_rate": 8.0, "accuracy": 82.66}, {"fault_rate": 8.5, "accuracy": 82.32000000000001}, {"fault_rate": 9.0, "accuracy": 81.91000000000001}, {"fault_rate": 9.5, "accuracy": 81.47}, {"fault_rate": 10.0, "accuracy": 80.63}], "experiment_id": 14, "run_id": 1, "accuracy_train": 92.10333333333334, "accuracy_test": 86.94, "complexity": 28.8022517219083, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6660842895507812}, {"b": 4, "robustness": 0.6653984189033508}, {"b": 8, "robustness": 0.6640768051147461}, {"b": 16, "robustness": 0.6615442037582397}, {"b": 32, "robustness": 0.6558613181114197}, {"b": 64, "robustness": 0.6412032246589661}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.07000000000001}, {"fault_rate": 0.5, "accuracy": 88.69}, {"fault_rate": 1.0, "accuracy": 88.57000000000001}, {"fault_rate": 1.5, "accuracy": 87.71}, {"fault_rate": 2.0, "accuracy": 87.33}, {"fault_rate": 2.5, "accuracy": 87.1}, {"fault_rate": 3.0, "accuracy": 86.67}, {"fault_rate": 3.5, "accuracy": 85.79}, {"fault_rate": 4.0, "accuracy": 84.96000000000001}, {"fault_rate": 4.5, "accuracy": 83.7}, {"fault_rate": 5.0, "accuracy": 82.04}, {"fault_rate": 5.5, "accuracy": 80.75}, {"fault_rate": 6.0, "accuracy": 79.03999999999999}, {"fault_rate": 6.5, "accuracy": 76.37}, {"fault_rate": 7.0, "accuracy": 72.85000000000001}, {"fault_rate": 7.5, "accuracy": 70.50999999999999}, {"fault_rate": 8.0, "accuracy": 66.11}, {"fault_rate": 8.5, "accuracy": 64.02}, {"fault_rate": 9.0, "accuracy": 60.8}, {"fault_rate": 9.5, "accuracy": 57.489999999999995}, {"fault_rate": 10.0, "accuracy": 53.71}], "experiment_id": 16, "run_id": 0, "accuracy_train": 99.41499999999999, "accuracy_test": 89.07000000000001, "complexity": 28.094883905221185, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6660528779029846}, {"b": 4, "robustness": 0.6651788353919983}, {"b": 8, "robustness": 0.6636801362037659}, {"b": 16, "robustness": 0.6606031656265259}, {"b": 32, "robustness": 0.654305636882782}, {"b": 64, "robustness": 0.638113260269165}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 87.24}, {"fault_rate": 0.5, "accuracy": 86.89}, {"fault_rate": 1.0, "accuracy": 87.07000000000001}, {"fault_rate": 1.5, "accuracy": 86.98}, {"fault_rate": 2.0, "accuracy": 86.26}, {"fault_rate": 2.5, "accuracy": 86.07000000000001}, {"fault_rate": 3.0, "accuracy": 85.79}, {"fault_rate": 3.5, "accuracy": 85.28999999999999}, {"fault_rate": 4.0, "accuracy": 84.61}, {"fault_rate": 4.5, "accuracy": 84.48}, {"fault_rate": 5.0, "accuracy": 83.38}, {"fault_rate": 5.5, "accuracy": 82.67999999999999}, {"fault_rate": 6.0, "accuracy": 82.02000000000001}, {"fault_rate": 6.5, "accuracy": 80.96}, {"fault_rate": 7.0, "accuracy": 79.51}, {"fault_rate": 7.5, "accuracy": 78.28}, {"fault_rate": 8.0, "accuracy": 77.07000000000001}, {"fault_rate": 8.5, "accuracy": 74.62}, {"fault_rate": 9.0, "accuracy": 72.76}, {"fault_rate": 9.5, "accuracy": 71.5}, {"fault_rate": 10.0, "accuracy": 69.39}], "experiment_id": 18, "run_id": 0, "accuracy_train": 93.84166666666667, "accuracy_test": 87.24, "complexity": 30.418966246470195, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"p": 0.2, "type": "flip"}, "robustness_test": [{"b": 2, "robustness": 0.732545793056488}, {"b": 4, "robustness": 0.7145177721977234}, {"b": 8, "robustness": 0.6805048584938049}, {"b": 16, "robustness": 0.6160570383071899}, {"b": 32, "robustness": 0.5154216885566711}, {"b": 64, "robustness": 0.38948947191238403}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.56}, {"fault_rate": 0.5, "accuracy": 90.53999999999999}, {"fault_rate": 1.0, "accuracy": 90.48}, {"fault_rate": 1.5, "accuracy": 90.32}, {"fault_rate": 2.0, "accuracy": 90.23}, {"fault_rate": 2.5, "accuracy": 89.98}, {"fault_rate": 3.0, "accuracy": 89.68}, {"fault_rate": 3.5, "accuracy": 89.42}, {"fault_rate": 4.0, "accuracy": 89.19}, {"fault_rate": 4.5, "accuracy": 89.1}, {"fault_rate": 5.0, "accuracy": 88.03}, {"fault_rate": 5.5, "accuracy": 88.05}, {"fault_rate": 6.0, "accuracy": 87.46000000000001}, {"fault_rate": 6.5, "accuracy": 87.49}, {"fault_rate": 7.0, "accuracy": 86.26}, {"fault_rate": 7.5, "accuracy": 85.0}, {"fault_rate": 8.0, "accuracy": 84.84}, {"fault_rate": 8.5, "accuracy": 83.56}, {"fault_rate": 9.0, "accuracy": 83.03}, {"fault_rate": 9.5, "accuracy": 82.39}, {"fault_rate": 10.0, "accuracy": 80.34}], "experiment_id": 9, "run_id": 1, "accuracy_train": 94.76333333333334, "accuracy_test": 90.56, "complexity": 29.700225397420866, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7491147518157959}, {"b": 4, "robustness": 0.7482241988182068}, {"b": 8, "robustness": 0.7464451193809509}, {"b": 16, "robustness": 0.7427143454551697}, {"b": 32, "robustness": 0.7339227199554443}, {"b": 64, "robustness": 0.706483781337738}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 87.3}, {"fault_rate": 0.5, "accuracy": 86.78}, {"fault_rate": 1.0, "accuracy": 86.65}, {"fault_rate": 1.5, "accuracy": 85.61}, {"fault_rate": 2.0, "accuracy": 83.87}, {"fault_rate": 2.5, "accuracy": 80.22}, {"fault_rate": 3.0, "accuracy": 73.58}, {"fault_rate": 3.5, "accuracy": 65.10000000000001}, {"fault_rate": 4.0, "accuracy": 54.37}, {"fault_rate": 4.5, "accuracy": 43.72}, {"fault_rate": 5.0, "accuracy": 34.47}, {"fault_rate": 5.5, "accuracy": 27.889999999999997}, {"fault_rate": 6.0, "accuracy": 22.29}, {"fault_rate": 6.5, "accuracy": 19.869999999999997}, {"fault_rate": 7.0, "accuracy": 18.01}, {"fault_rate": 7.5, "accuracy": 16.59}, {"fault_rate": 8.0, "accuracy": 15.590000000000002}, {"fault_rate": 8.5, "accuracy": 14.41}, {"fault_rate": 9.0, "accuracy": 13.930000000000001}, {"fault_rate": 9.5, "accuracy": 13.08}, {"fault_rate": 10.0, "accuracy": 12.8}], "experiment_id": 15, "run_id": 0, "accuracy_train": 96.95666666666666, "accuracy_test": 87.3, "complexity": 36.39831405392055, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.666037380695343}, {"b": 4, "robustness": 0.6654049754142761}, {"b": 8, "robustness": 0.6641056537628174}, {"b": 16, "robustness": 0.661527693271637}, {"b": 32, "robustness": 0.6560395359992981}, {"b": 64, "robustness": 0.6418817639350891}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.85}, {"fault_rate": 0.5, "accuracy": 88.81}, {"fault_rate": 1.0, "accuracy": 88.13}, {"fault_rate": 1.5, "accuracy": 87.92999999999999}, {"fault_rate": 2.0, "accuracy": 87.63}, {"fault_rate": 2.5, "accuracy": 86.68}, {"fault_rate": 3.0, "accuracy": 85.92}, {"fault_rate": 3.5, "accuracy": 85.28}, {"fault_rate": 4.0, "accuracy": 84.55}, {"fault_rate": 4.5, "accuracy": 83.1}, {"fault_rate": 5.0, "accuracy": 81.33}, {"fault_rate": 5.5, "accuracy": 78.43}, {"fault_rate": 6.0, "accuracy": 76.37}, {"fault_rate": 6.5, "accuracy": 72.07000000000001}, {"fault_rate": 7.0, "accuracy": 69.05}, {"fault_rate": 7.5, "accuracy": 63.32}, {"fault_rate": 8.0, "accuracy": 58.96}, {"fault_rate": 8.5, "accuracy": 56.010000000000005}, {"fault_rate": 9.0, "accuracy": 51.62}, {"fault_rate": 9.5, "accuracy": 46.910000000000004}, {"fault_rate": 10.0, "accuracy": 42.6}], "experiment_id": 16, "run_id": 1, "accuracy_train": 99.34833333333334, "accuracy_test": 88.85, "complexity": 28.044673047069832, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7477049231529236}, {"b": 4, "robustness": 0.7453744411468506}, {"b": 8, "robustness": 0.7407423257827759}, {"b": 16, "robustness": 0.7307909727096558}, {"b": 32, "robustness": 0.7048832178115845}, {"b": 64, "robustness": 0.5845934152603149}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.83}, {"fault_rate": 0.5, "accuracy": 89.37}, {"fault_rate": 1.0, "accuracy": 88.85}, {"fault_rate": 1.5, "accuracy": 88.94999999999999}, {"fault_rate": 2.0, "accuracy": 88.36}, {"fault_rate": 2.5, "accuracy": 87.81}, {"fault_rate": 3.0, "accuracy": 87.05000000000001}, {"fault_rate": 3.5, "accuracy": 85.84}, {"fault_rate": 4.0, "accuracy": 84.5}, {"fault_rate": 4.5, "accuracy": 82.0}, {"fault_rate": 5.0, "accuracy": 80.65}, {"fault_rate": 5.5, "accuracy": 75.24}, {"fault_rate": 6.0, "accuracy": 71.78999999999999}, {"fault_rate": 6.5, "accuracy": 68.2}, {"fault_rate": 7.0, "accuracy": 63.06}, {"fault_rate": 7.5, "accuracy": 57.48}, {"fault_rate": 8.0, "accuracy": 51.93}, {"fault_rate": 8.5, "accuracy": 45.15}, {"fault_rate": 9.0, "accuracy": 41.03}, {"fault_rate": 9.5, "accuracy": 38.32}, {"fault_rate": 10.0, "accuracy": 34.92}], "experiment_id": 13, "run_id": 1, "accuracy_train": 99.715, "accuracy_test": 89.83, "complexity": 34.66330815406489, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6659326553344727}, {"b": 4, "robustness": 0.6650708317756653}, {"b": 8, "robustness": 0.663554847240448}, {"b": 16, "robustness": 0.6603081226348877}, {"b": 32, "robustness": 0.6534550189971924}, {"b": 64, "robustness": 0.6337963938713074}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 87.03}, {"fault_rate": 0.5, "accuracy": 86.77}, {"fault_rate": 1.0, "accuracy": 86.38}, {"fault_rate": 1.5, "accuracy": 86.59}, {"fault_rate": 2.0, "accuracy": 86.15}, {"fault_rate": 2.5, "accuracy": 85.95}, {"fault_rate": 3.0, "accuracy": 85.55}, {"fault_rate": 3.5, "accuracy": 85.52}, {"fault_rate": 4.0, "accuracy": 85.21}, {"fault_rate": 4.5, "accuracy": 84.07}, {"fault_rate": 5.0, "accuracy": 83.7}, {"fault_rate": 5.5, "accuracy": 83.28999999999999}, {"fault_rate": 6.0, "accuracy": 81.85}, {"fault_rate": 6.5, "accuracy": 82.12}, {"fault_rate": 7.0, "accuracy": 79.95}, {"fault_rate": 7.5, "accuracy": 79.0}, {"fault_rate": 8.0, "accuracy": 77.22}, {"fault_rate": 8.5, "accuracy": 76.25}, {"fault_rate": 9.0, "accuracy": 74.82}, {"fault_rate": 9.5, "accuracy": 73.36}, {"fault_rate": 10.0, "accuracy": 72.00999999999999}], "experiment_id": 18, "run_id": 1, "accuracy_train": 93.53833333333334, "accuracy_test": 87.03, "complexity": 30.464602590106256, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7474905848503113}, {"b": 4, "robustness": 0.744874119758606}, {"b": 8, "robustness": 0.7396752238273621}, {"b": 16, "robustness": 0.7290683388710022}, {"b": 32, "robustness": 0.7061281204223633}, {"b": 64, "robustness": 0.6269091367721558}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.11}, {"fault_rate": 0.5, "accuracy": 90.16}, {"fault_rate": 1.0, "accuracy": 90.14}, {"fault_rate": 1.5, "accuracy": 89.47}, {"fault_rate": 2.0, "accuracy": 89.37}, {"fault_rate": 2.5, "accuracy": 88.94}, {"fault_rate": 3.0, "accuracy": 88.6}, {"fault_rate": 3.5, "accuracy": 88.03}, {"fault_rate": 4.0, "accuracy": 86.9}, {"fault_rate": 4.5, "accuracy": 85.63}, {"fault_rate": 5.0, "accuracy": 84.78999999999999}, {"fault_rate": 5.5, "accuracy": 82.39}, {"fault_rate": 6.0, "accuracy": 79.72}, {"fault_rate": 6.5, "accuracy": 75.49}, {"fault_rate": 7.0, "accuracy": 69.87}, {"fault_rate": 7.5, "accuracy": 64.78}, {"fault_rate": 8.0, "accuracy": 57.35}, {"fault_rate": 8.5, "accuracy": 51.39}, {"fault_rate": 9.0, "accuracy": 45.660000000000004}, {"fault_rate": 9.5, "accuracy": 38.31}, {"fault_rate": 10.0, "accuracy": 33.52}], "experiment_id": 17, "run_id": 0, "accuracy_train": 99.67666666666666, "accuracy_test": 90.11, "complexity": 34.65608363271885, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6660387516021729}, {"b": 4, "robustness": 0.6653550267219543}, {"b": 8, "robustness": 0.6640710830688477}, {"b": 16, "robustness": 0.6614527106285095}, {"b": 32, "robustness": 0.656083345413208}, {"b": 64, "robustness": 0.6415900588035583}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 81.39}, {"fault_rate": 0.5, "accuracy": 81.3}, {"fault_rate": 1.0, "accuracy": 81.0}, {"fault_rate": 1.5, "accuracy": 81.15}, {"fault_rate": 2.0, "accuracy": 81.27}, {"fault_rate": 2.5, "accuracy": 80.63}, {"fault_rate": 3.0, "accuracy": 80.42}, {"fault_rate": 3.5, "accuracy": 80.69}, {"fault_rate": 4.0, "accuracy": 80.5}, {"fault_rate": 4.5, "accuracy": 80.04}, {"fault_rate": 5.0, "accuracy": 79.5}, {"fault_rate": 5.5, "accuracy": 79.67999999999999}, {"fault_rate": 6.0, "accuracy": 79.3}, {"fault_rate": 6.5, "accuracy": 78.97999999999999}, {"fault_rate": 7.0, "accuracy": 78.77}, {"fault_rate": 7.5, "accuracy": 78.49000000000001}, {"fault_rate": 8.0, "accuracy": 77.82}, {"fault_rate": 8.5, "accuracy": 77.17}, {"fault_rate": 9.0, "accuracy": 76.31}, {"fault_rate": 9.5, "accuracy": 75.69}, {"fault_rate": 10.0, "accuracy": 75.08}], "experiment_id": 20, "run_id": 0, "accuracy_train": 83.11166666666666, "accuracy_test": 81.39, "complexity": 31.798872572031694, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7488673329353333}, {"b": 4, "robustness": 0.7477425336837769}, {"b": 8, "robustness": 0.7454574704170227}, {"b": 16, "robustness": 0.7408391237258911}, {"b": 32, "robustness": 0.7306287884712219}, {"b": 64, "robustness": 0.6985651254653931}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 87.68}, {"fault_rate": 0.5, "accuracy": 87.59}, {"fault_rate": 1.0, "accuracy": 87.59}, {"fault_rate": 1.5, "accuracy": 86.81}, {"fault_rate": 2.0, "accuracy": 86.11}, {"fault_rate": 2.5, "accuracy": 83.84}, {"fault_rate": 3.0, "accuracy": 81.56}, {"fault_rate": 3.5, "accuracy": 77.2}, {"fault_rate": 4.0, "accuracy": 70.5}, {"fault_rate": 4.5, "accuracy": 62.55}, {"fault_rate": 5.0, "accuracy": 54.87}, {"fault_rate": 5.5, "accuracy": 44.61}, {"fault_rate": 6.0, "accuracy": 39.57}, {"fault_rate": 6.5, "accuracy": 33.489999999999995}, {"fault_rate": 7.0, "accuracy": 28.299999999999997}, {"fault_rate": 7.5, "accuracy": 26.55}, {"fault_rate": 8.0, "accuracy": 23.810000000000002}, {"fault_rate": 8.5, "accuracy": 21.72}, {"fault_rate": 9.0, "accuracy": 20.24}, {"fault_rate": 9.5, "accuracy": 19.689999999999998}, {"fault_rate": 10.0, "accuracy": 19.05}], "experiment_id": 19, "run_id": 0, "accuracy_train": 98.00666666666666, "accuracy_test": 87.68, "complexity": 37.2695194661736, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6664626598358154}, {"b": 4, "robustness": 0.6655969023704529}, {"b": 8, "robustness": 0.6646103262901306}, {"b": 16, "robustness": 0.6626103520393372}, {"b": 32, "robustness": 0.6587093472480774}, {"b": 64, "robustness": 0.6500677466392517}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.19}, {"fault_rate": 0.5, "accuracy": 87.9}, {"fault_rate": 1.0, "accuracy": 87.32}, {"fault_rate": 1.5, "accuracy": 86.96000000000001}, {"fault_rate": 2.0, "accuracy": 86.36}, {"fault_rate": 2.5, "accuracy": 85.61999999999999}, {"fault_rate": 3.0, "accuracy": 84.75}, {"fault_rate": 3.5, "accuracy": 84.31}, {"fault_rate": 4.0, "accuracy": 83.31}, {"fault_rate": 4.5, "accuracy": 81.67}, {"fault_rate": 5.0, "accuracy": 80.17}, {"fault_rate": 5.5, "accuracy": 76.95}, {"fault_rate": 6.0, "accuracy": 75.18}, {"fault_rate": 6.5, "accuracy": 72.66}, {"fault_rate": 7.0, "accuracy": 69.31}, {"fault_rate": 7.5, "accuracy": 66.18}, {"fault_rate": 8.0, "accuracy": 61.739999999999995}, {"fault_rate": 8.5, "accuracy": 55.64}, {"fault_rate": 9.0, "accuracy": 53.449999999999996}, {"fault_rate": 9.5, "accuracy": 49.769999999999996}, {"fault_rate": 10.0, "accuracy": 44.43}], "experiment_id": 22, "run_id": 0, "accuracy_train": 96.78833333333333, "accuracy_test": 88.19, "complexity": 31.863724863199373, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7491456270217896}, {"b": 4, "robustness": 0.74830162525177}, {"b": 8, "robustness": 0.7466375827789307}, {"b": 16, "robustness": 0.7429128885269165}, {"b": 32, "robustness": 0.7333616018295288}, {"b": 64, "robustness": 0.701897382736206}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 87.79}, {"fault_rate": 0.5, "accuracy": 87.18}, {"fault_rate": 1.0, "accuracy": 86.92}, {"fault_rate": 1.5, "accuracy": 85.68}, {"fault_rate": 2.0, "accuracy": 84.68}, {"fault_rate": 2.5, "accuracy": 83.28999999999999}, {"fault_rate": 3.0, "accuracy": 79.89}, {"fault_rate": 3.5, "accuracy": 74.97}, {"fault_rate": 4.0, "accuracy": 67.78999999999999}, {"fault_rate": 4.5, "accuracy": 59.160000000000004}, {"fault_rate": 5.0, "accuracy": 51.88}, {"fault_rate": 5.5, "accuracy": 44.62}, {"fault_rate": 6.0, "accuracy": 36.79}, {"fault_rate": 6.5, "accuracy": 30.830000000000002}, {"fault_rate": 7.0, "accuracy": 25.89}, {"fault_rate": 7.5, "accuracy": 21.75}, {"fault_rate": 8.0, "accuracy": 18.37}, {"fault_rate": 8.5, "accuracy": 16.09}, {"fault_rate": 9.0, "accuracy": 14.2}, {"fault_rate": 9.5, "accuracy": 12.49}, {"fault_rate": 10.0, "accuracy": 11.32}], "experiment_id": 15, "run_id": 1, "accuracy_train": 96.68166666666667, "accuracy_test": 87.79, "complexity": 36.53568786590803, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6661247611045837}, {"b": 4, "robustness": 0.6655833125114441}, {"b": 8, "robustness": 0.6644657254219055}, {"b": 16, "robustness": 0.6623192429542542}, {"b": 32, "robustness": 0.6577966213226318}, {"b": 64, "robustness": 0.6446757912635803}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 74.56}, {"fault_rate": 0.5, "accuracy": 74.75}, {"fault_rate": 1.0, "accuracy": 74.8}, {"fault_rate": 1.5, "accuracy": 75.25}, {"fault_rate": 2.0, "accuracy": 75.26}, {"fault_rate": 2.5, "accuracy": 75.36}, {"fault_rate": 3.0, "accuracy": 75.3}, {"fault_rate": 3.5, "accuracy": 75.55}, {"fault_rate": 4.0, "accuracy": 75.35}, {"fault_rate": 4.5, "accuracy": 75.32}, {"fault_rate": 5.0, "accuracy": 75.08}, {"fault_rate": 5.5, "accuracy": 75.19}, {"fault_rate": 6.0, "accuracy": 74.61}, {"fault_rate": 6.5, "accuracy": 74.48}, {"fault_rate": 7.0, "accuracy": 74.0}, {"fault_rate": 7.5, "accuracy": 73.83}, {"fault_rate": 8.0, "accuracy": 73.33}, {"fault_rate": 8.5, "accuracy": 72.94}, {"fault_rate": 9.0, "accuracy": 72.17}, {"fault_rate": 9.5, "accuracy": 71.78999999999999}, {"fault_rate": 10.0, "accuracy": 71.24000000000001}], "experiment_id": 20, "run_id": 1, "accuracy_train": 76.08666666666667, "accuracy_test": 74.56, "complexity": 31.248268357036768, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.749775230884552}, {"b": 4, "robustness": 0.7495083808898926}, {"b": 8, "robustness": 0.7489690780639648}, {"b": 16, "robustness": 0.7474212646484375}, {"b": 32, "robustness": 0.7403228282928467}, {"b": 64, "robustness": 0.7267639636993408}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 85.38}, {"fault_rate": 0.5, "accuracy": 85.39}, {"fault_rate": 1.0, "accuracy": 85.11}, {"fault_rate": 1.5, "accuracy": 84.44}, {"fault_rate": 2.0, "accuracy": 83.75}, {"fault_rate": 2.5, "accuracy": 82.06}, {"fault_rate": 3.0, "accuracy": 80.22}, {"fault_rate": 3.5, "accuracy": 78.06}, {"fault_rate": 4.0, "accuracy": 74.51}, {"fault_rate": 4.5, "accuracy": 70.22}, {"fault_rate": 5.0, "accuracy": 65.42999999999999}, {"fault_rate": 5.5, "accuracy": 60.199999999999996}, {"fault_rate": 6.0, "accuracy": 53.97}, {"fault_rate": 6.5, "accuracy": 48.96}, {"fault_rate": 7.0, "accuracy": 43.69}, {"fault_rate": 7.5, "accuracy": 39.08}, {"fault_rate": 8.0, "accuracy": 34.99}, {"fault_rate": 8.5, "accuracy": 30.2}, {"fault_rate": 9.0, "accuracy": 27.639999999999997}, {"fault_rate": 9.5, "accuracy": 25.31}, {"fault_rate": 10.0, "accuracy": 22.88}], "experiment_id": 21, "run_id": 0, "accuracy_train": 92.175, "accuracy_test": 85.38, "complexity": 39.1307580388214, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7475982308387756}, {"b": 4, "robustness": 0.745218813419342}, {"b": 8, "robustness": 0.740391194820404}, {"b": 16, "robustness": 0.7304776906967163}, {"b": 32, "robustness": 0.7080786824226379}, {"b": 64, "robustness": 0.6307159662246704}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.8}, {"fault_rate": 0.5, "accuracy": 90.59}, {"fault_rate": 1.0, "accuracy": 90.19}, {"fault_rate": 1.5, "accuracy": 90.03}, {"fault_rate": 2.0, "accuracy": 89.34}, {"fault_rate": 2.5, "accuracy": 88.61}, {"fault_rate": 3.0, "accuracy": 88.22}, {"fault_rate": 3.5, "accuracy": 87.41}, {"fault_rate": 4.0, "accuracy": 86.27}, {"fault_rate": 4.5, "accuracy": 85.34}, {"fault_rate": 5.0, "accuracy": 83.35000000000001}, {"fault_rate": 5.5, "accuracy": 80.47}, {"fault_rate": 6.0, "accuracy": 77.68}, {"fault_rate": 6.5, "accuracy": 73.13}, {"fault_rate": 7.0, "accuracy": 69.85}, {"fault_rate": 7.5, "accuracy": 65.66}, {"fault_rate": 8.0, "accuracy": 57.84}, {"fault_rate": 8.5, "accuracy": 54.99000000000001}, {"fault_rate": 9.0, "accuracy": 50.78}, {"fault_rate": 9.5, "accuracy": 43.33}, {"fault_rate": 10.0, "accuracy": 38.41}], "experiment_id": 17, "run_id": 1, "accuracy_train": 99.75166666666667, "accuracy_test": 90.8, "complexity": 34.57393952723526, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6664891242980957}, {"b": 4, "robustness": 0.6655963063240051}, {"b": 8, "robustness": 0.6645097136497498}, {"b": 16, "robustness": 0.6624794006347656}, {"b": 32, "robustness": 0.6582292914390564}, {"b": 64, "robustness": 0.6491977572441101}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.35}, {"fault_rate": 0.5, "accuracy": 87.66000000000001}, {"fault_rate": 1.0, "accuracy": 87.17}, {"fault_rate": 1.5, "accuracy": 86.5}, {"fault_rate": 2.0, "accuracy": 86.4}, {"fault_rate": 2.5, "accuracy": 85.64}, {"fault_rate": 3.0, "accuracy": 84.81}, {"fault_rate": 3.5, "accuracy": 83.8}, {"fault_rate": 4.0, "accuracy": 82.98}, {"fault_rate": 4.5, "accuracy": 81.76}, {"fault_rate": 5.0, "accuracy": 80.43}, {"fault_rate": 5.5, "accuracy": 79.22}, {"fault_rate": 6.0, "accuracy": 76.94}, {"fault_rate": 6.5, "accuracy": 75.55}, {"fault_rate": 7.0, "accuracy": 71.27}, {"fault_rate": 7.5, "accuracy": 68.28999999999999}, {"fault_rate": 8.0, "accuracy": 66.56}, {"fault_rate": 8.5, "accuracy": 62.53999999999999}, {"fault_rate": 9.0, "accuracy": 59.28}, {"fault_rate": 9.5, "accuracy": 54.690000000000005}, {"fault_rate": 10.0, "accuracy": 49.82}], "experiment_id": 22, "run_id": 1, "accuracy_train": 96.625, "accuracy_test": 88.35, "complexity": 32.04878366835562, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6673169732093811}, {"b": 4, "robustness": 0.6666392683982849}, {"b": 8, "robustness": 0.6666133403778076}, {"b": 16, "robustness": 0.6665573120117188}, {"b": 32, "robustness": 0.6663909554481506}, {"b": 64, "robustness": 0.6660693287849426}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 25.06}, {"fault_rate": 0.5, "accuracy": 25.130000000000003}, {"fault_rate": 1.0, "accuracy": 25.16}, {"fault_rate": 1.5, "accuracy": 25.14}, {"fault_rate": 2.0, "accuracy": 25.069999999999997}, {"fault_rate": 2.5, "accuracy": 25.11}, {"fault_rate": 3.0, "accuracy": 24.990000000000002}, {"fault_rate": 3.5, "accuracy": 24.58}, {"fault_rate": 4.0, "accuracy": 24.57}, {"fault_rate": 4.5, "accuracy": 24.54}, {"fault_rate": 5.0, "accuracy": 24.18}, {"fault_rate": 5.5, "accuracy": 23.84}, {"fault_rate": 6.0, "accuracy": 23.69}, {"fault_rate": 6.5, "accuracy": 23.549999999999997}, {"fault_rate": 7.0, "accuracy": 22.939999999999998}, {"fault_rate": 7.5, "accuracy": 22.86}, {"fault_rate": 8.0, "accuracy": 21.84}, {"fault_rate": 8.5, "accuracy": 21.51}, {"fault_rate": 9.0, "accuracy": 21.18}, {"fault_rate": 9.5, "accuracy": 20.849999999999998}, {"fault_rate": 10.0, "accuracy": 20.22}], "experiment_id": 26, "run_id": 0, "accuracy_train": 24.965, "accuracy_test": 25.06, "complexity": 30.433122771882353, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6661106944084167}, {"b": 4, "robustness": 0.6654894948005676}, {"b": 8, "robustness": 0.6642867922782898}, {"b": 16, "robustness": 0.6619582176208496}, {"b": 32, "robustness": 0.6571633219718933}, {"b": 64, "robustness": 0.6462997794151306}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 80.61}, {"fault_rate": 0.5, "accuracy": 80.87}, {"fault_rate": 1.0, "accuracy": 81.16}, {"fault_rate": 1.5, "accuracy": 80.80000000000001}, {"fault_rate": 2.0, "accuracy": 80.58}, {"fault_rate": 2.5, "accuracy": 80.47999999999999}, {"fault_rate": 3.0, "accuracy": 80.43}, {"fault_rate": 3.5, "accuracy": 80.17999999999999}, {"fault_rate": 4.0, "accuracy": 80.0}, {"fault_rate": 4.5, "accuracy": 79.60000000000001}, {"fault_rate": 5.0, "accuracy": 79.29}, {"fault_rate": 5.5, "accuracy": 78.99000000000001}, {"fault_rate": 6.0, "accuracy": 78.73}, {"fault_rate": 6.5, "accuracy": 77.77}, {"fault_rate": 7.0, "accuracy": 77.81}, {"fault_rate": 7.5, "accuracy": 76.95}, {"fault_rate": 8.0, "accuracy": 76.69}, {"fault_rate": 8.5, "accuracy": 75.78}, {"fault_rate": 9.0, "accuracy": 74.2}, {"fault_rate": 9.5, "accuracy": 74.32}, {"fault_rate": 10.0, "accuracy": 72.45}], "experiment_id": 24, "run_id": 0, "accuracy_train": 82.69833333333332, "accuracy_test": 80.61, "complexity": 34.92842061900852, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.749038577079773}, {"b": 4, "robustness": 0.7480589151382446}, {"b": 8, "robustness": 0.7460508346557617}, {"b": 16, "robustness": 0.742009162902832}, {"b": 32, "robustness": 0.7330222725868225}, {"b": 64, "robustness": 0.7059644460678101}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 87.69}, {"fault_rate": 0.5, "accuracy": 87.71}, {"fault_rate": 1.0, "accuracy": 87.35000000000001}, {"fault_rate": 1.5, "accuracy": 87.05000000000001}, {"fault_rate": 2.0, "accuracy": 86.3}, {"fault_rate": 2.5, "accuracy": 85.0}, {"fault_rate": 3.0, "accuracy": 84.42}, {"fault_rate": 3.5, "accuracy": 82.19999999999999}, {"fault_rate": 4.0, "accuracy": 78.64}, {"fault_rate": 4.5, "accuracy": 74.36}, {"fault_rate": 5.0, "accuracy": 66.83}, {"fault_rate": 5.5, "accuracy": 63.21}, {"fault_rate": 6.0, "accuracy": 54.910000000000004}, {"fault_rate": 6.5, "accuracy": 48.61}, {"fault_rate": 7.0, "accuracy": 42.39}, {"fault_rate": 7.5, "accuracy": 38.61}, {"fault_rate": 8.0, "accuracy": 32.690000000000005}, {"fault_rate": 8.5, "accuracy": 28.71}, {"fault_rate": 9.0, "accuracy": 26.72}, {"fault_rate": 9.5, "accuracy": 23.669999999999998}, {"fault_rate": 10.0, "accuracy": 22.32}], "experiment_id": 19, "run_id": 1, "accuracy_train": 97.765, "accuracy_test": 87.69, "complexity": 37.39611259029661, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6672897934913635}, {"b": 4, "robustness": 0.666576087474823}, {"b": 8, "robustness": 0.666484534740448}, {"b": 16, "robustness": 0.6663185954093933}, {"b": 32, "robustness": 0.6658720970153809}, {"b": 64, "robustness": 0.6649227142333984}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 24.6}, {"fault_rate": 0.5, "accuracy": 24.67}, {"fault_rate": 1.0, "accuracy": 24.92}, {"fault_rate": 1.5, "accuracy": 25.019999999999996}, {"fault_rate": 2.0, "accuracy": 25.0}, {"fault_rate": 2.5, "accuracy": 24.88}, {"fault_rate": 3.0, "accuracy": 24.95}, {"fault_rate": 3.5, "accuracy": 25.09}, {"fault_rate": 4.0, "accuracy": 24.92}, {"fault_rate": 4.5, "accuracy": 25.019999999999996}, {"fault_rate": 5.0, "accuracy": 24.64}, {"fault_rate": 5.5, "accuracy": 23.9}, {"fault_rate": 6.0, "accuracy": 23.549999999999997}, {"fault_rate": 6.5, "accuracy": 23.04}, {"fault_rate": 7.0, "accuracy": 22.6}, {"fault_rate": 7.5, "accuracy": 21.990000000000002}, {"fault_rate": 8.0, "accuracy": 21.57}, {"fault_rate": 8.5, "accuracy": 20.79}, {"fault_rate": 9.0, "accuracy": 20.64}, {"fault_rate": 9.5, "accuracy": 19.93}, {"fault_rate": 10.0, "accuracy": 19.31}], "experiment_id": 26, "run_id": 1, "accuracy_train": 24.376666666666665, "accuracy_test": 24.6, "complexity": 30.307777091264555, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7491134405136108}, {"b": 4, "robustness": 0.7482579946517944}, {"b": 8, "robustness": 0.7464856505393982}, {"b": 16, "robustness": 0.7429535984992981}, {"b": 32, "robustness": 0.7355136871337891}, {"b": 64, "robustness": 0.7171323299407959}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.72}, {"fault_rate": 0.5, "accuracy": 88.46000000000001}, {"fault_rate": 1.0, "accuracy": 87.99}, {"fault_rate": 1.5, "accuracy": 87.35000000000001}, {"fault_rate": 2.0, "accuracy": 86.11}, {"fault_rate": 2.5, "accuracy": 85.22999999999999}, {"fault_rate": 3.0, "accuracy": 82.8}, {"fault_rate": 3.5, "accuracy": 79.43}, {"fault_rate": 4.0, "accuracy": 74.79}, {"fault_rate": 4.5, "accuracy": 69.19}, {"fault_rate": 5.0, "accuracy": 61.07}, {"fault_rate": 5.5, "accuracy": 55.06999999999999}, {"fault_rate": 6.0, "accuracy": 48.44}, {"fault_rate": 6.5, "accuracy": 40.089999999999996}, {"fault_rate": 7.0, "accuracy": 37.01}, {"fault_rate": 7.5, "accuracy": 31.77}, {"fault_rate": 8.0, "accuracy": 27.83}, {"fault_rate": 8.5, "accuracy": 25.95}, {"fault_rate": 9.0, "accuracy": 22.99}, {"fault_rate": 9.5, "accuracy": 22.99}, {"fault_rate": 10.0, "accuracy": 19.63}], "experiment_id": 23, "run_id": 0, "accuracy_train": 98.85166666666667, "accuracy_test": 88.72, "complexity": 36.819193277468926, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.666059672832489}, {"b": 4, "robustness": 0.6654403805732727}, {"b": 8, "robustness": 0.6642875671386719}, {"b": 16, "robustness": 0.6618524193763733}, {"b": 32, "robustness": 0.6569914221763611}, {"b": 64, "robustness": 0.646172285079956}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 81.37}, {"fault_rate": 0.5, "accuracy": 80.69}, {"fault_rate": 1.0, "accuracy": 80.78}, {"fault_rate": 1.5, "accuracy": 80.64}, {"fault_rate": 2.0, "accuracy": 80.77}, {"fault_rate": 2.5, "accuracy": 80.28999999999999}, {"fault_rate": 3.0, "accuracy": 79.86}, {"fault_rate": 3.5, "accuracy": 80.08}, {"fault_rate": 4.0, "accuracy": 79.51}, {"fault_rate": 4.5, "accuracy": 78.91}, {"fault_rate": 5.0, "accuracy": 78.03}, {"fault_rate": 5.5, "accuracy": 77.41}, {"fault_rate": 6.0, "accuracy": 76.79}, {"fault_rate": 6.5, "accuracy": 76.1}, {"fault_rate": 7.0, "accuracy": 75.68}, {"fault_rate": 7.5, "accuracy": 74.7}, {"fault_rate": 8.0, "accuracy": 73.6}, {"fault_rate": 8.5, "accuracy": 72.1}, {"fault_rate": 9.0, "accuracy": 71.44}, {"fault_rate": 9.5, "accuracy": 69.89}, {"fault_rate": 10.0, "accuracy": 68.89999999999999}], "experiment_id": 24, "run_id": 1, "accuracy_train": 82.63166666666667, "accuracy_test": 81.37, "complexity": 34.68671164645806, "MAC": 5832735, "param": 8213.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7495182752609253}, {"b": 4, "robustness": 0.7490653991699219}, {"b": 8, "robustness": 0.7481245398521423}, {"b": 16, "robustness": 0.7460728883743286}, {"b": 32, "robustness": 0.7406903505325317}, {"b": 64, "robustness": 0.7305266857147217}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 85.26}, {"fault_rate": 0.5, "accuracy": 85.07000000000001}, {"fault_rate": 1.0, "accuracy": 84.89999999999999}, {"fault_rate": 1.5, "accuracy": 83.96000000000001}, {"fault_rate": 2.0, "accuracy": 82.72}, {"fault_rate": 2.5, "accuracy": 81.54}, {"fault_rate": 3.0, "accuracy": 78.12}, {"fault_rate": 3.5, "accuracy": 74.92999999999999}, {"fault_rate": 4.0, "accuracy": 70.21}, {"fault_rate": 4.5, "accuracy": 62.94}, {"fault_rate": 5.0, "accuracy": 53.87}, {"fault_rate": 5.5, "accuracy": 45.72}, {"fault_rate": 6.0, "accuracy": 39.08}, {"fault_rate": 6.5, "accuracy": 31.78}, {"fault_rate": 7.0, "accuracy": 28.27}, {"fault_rate": 7.5, "accuracy": 25.03}, {"fault_rate": 8.0, "accuracy": 22.720000000000002}, {"fault_rate": 8.5, "accuracy": 21.310000000000002}, {"fault_rate": 9.0, "accuracy": 20.19}, {"fault_rate": 9.5, "accuracy": 19.919999999999998}, {"fault_rate": 10.0, "accuracy": 18.8}], "experiment_id": 25, "run_id": 0, "accuracy_train": 93.085, "accuracy_test": 85.26, "complexity": 40.845484971039475, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7496585845947266}, {"b": 4, "robustness": 0.7492621541023254}, {"b": 8, "robustness": 0.7483289837837219}, {"b": 16, "robustness": 0.7463762164115906}, {"b": 32, "robustness": 0.7419562339782715}, {"b": 64, "robustness": 0.7294633388519287}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 85.8}, {"fault_rate": 0.5, "accuracy": 85.7}, {"fault_rate": 1.0, "accuracy": 85.18}, {"fault_rate": 1.5, "accuracy": 84.52}, {"fault_rate": 2.0, "accuracy": 83.72}, {"fault_rate": 2.5, "accuracy": 82.65}, {"fault_rate": 3.0, "accuracy": 80.55}, {"fault_rate": 3.5, "accuracy": 78.31}, {"fault_rate": 4.0, "accuracy": 75.29}, {"fault_rate": 4.5, "accuracy": 69.64}, {"fault_rate": 5.0, "accuracy": 64.37}, {"fault_rate": 5.5, "accuracy": 57.26}, {"fault_rate": 6.0, "accuracy": 52.07000000000001}, {"fault_rate": 6.5, "accuracy": 46.31}, {"fault_rate": 7.0, "accuracy": 40.33}, {"fault_rate": 7.5, "accuracy": 35.38}, {"fault_rate": 8.0, "accuracy": 31.4}, {"fault_rate": 8.5, "accuracy": 28.16}, {"fault_rate": 9.0, "accuracy": 26.229999999999997}, {"fault_rate": 9.5, "accuracy": 25.0}, {"fault_rate": 10.0, "accuracy": 23.330000000000002}], "experiment_id": 21, "run_id": 1, "accuracy_train": 92.99, "accuracy_test": 85.8, "complexity": 38.76590294771925, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7497075796127319}, {"b": 4, "robustness": 0.7494317889213562}, {"b": 8, "robustness": 0.748815655708313}, {"b": 16, "robustness": 0.7476324439048767}, {"b": 32, "robustness": 0.7445403933525085}, {"b": 64, "robustness": 0.7362233996391296}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 81.17999999999999}, {"fault_rate": 0.5, "accuracy": 81.2}, {"fault_rate": 1.0, "accuracy": 81.03}, {"fault_rate": 1.5, "accuracy": 80.08999999999999}, {"fault_rate": 2.0, "accuracy": 79.43}, {"fault_rate": 2.5, "accuracy": 78.63}, {"fault_rate": 3.0, "accuracy": 77.0}, {"fault_rate": 3.5, "accuracy": 75.92}, {"fault_rate": 4.0, "accuracy": 74.49}, {"fault_rate": 4.5, "accuracy": 72.81}, {"fault_rate": 5.0, "accuracy": 70.72}, {"fault_rate": 5.5, "accuracy": 68.88}, {"fault_rate": 6.0, "accuracy": 65.95}, {"fault_rate": 6.5, "accuracy": 63.44}, {"fault_rate": 7.0, "accuracy": 59.53000000000001}, {"fault_rate": 7.5, "accuracy": 56.81}, {"fault_rate": 8.0, "accuracy": 54.2}, {"fault_rate": 8.5, "accuracy": 53.26}, {"fault_rate": 9.0, "accuracy": 50.970000000000006}, {"fault_rate": 9.5, "accuracy": 49.309999999999995}, {"fault_rate": 10.0, "accuracy": 47.29}], "experiment_id": 27, "run_id": 0, "accuracy_train": 83.66333333333333, "accuracy_test": 81.17999999999999, "complexity": 41.27245621621511, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.0001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7487888336181641}, {"b": 4, "robustness": 0.7475515604019165}, {"b": 8, "robustness": 0.7451025247573853}, {"b": 16, "robustness": 0.7402751445770264}, {"b": 32, "robustness": 0.7302107214927673}, {"b": 64, "robustness": 0.7073771953582764}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.05}, {"fault_rate": 0.5, "accuracy": 88.7}, {"fault_rate": 1.0, "accuracy": 88.33}, {"fault_rate": 1.5, "accuracy": 88.12}, {"fault_rate": 2.0, "accuracy": 86.33}, {"fault_rate": 2.5, "accuracy": 83.93}, {"fault_rate": 3.0, "accuracy": 81.47}, {"fault_rate": 3.5, "accuracy": 77.05}, {"fault_rate": 4.0, "accuracy": 70.19}, {"fault_rate": 4.5, "accuracy": 63.27}, {"fault_rate": 5.0, "accuracy": 56.25}, {"fault_rate": 5.5, "accuracy": 50.24999999999999}, {"fault_rate": 6.0, "accuracy": 42.870000000000005}, {"fault_rate": 6.5, "accuracy": 35.099999999999994}, {"fault_rate": 7.0, "accuracy": 30.680000000000003}, {"fault_rate": 7.5, "accuracy": 27.61}, {"fault_rate": 8.0, "accuracy": 24.65}, {"fault_rate": 8.5, "accuracy": 22.900000000000002}, {"fault_rate": 9.0, "accuracy": 20.54}, {"fault_rate": 9.5, "accuracy": 19.37}, {"fault_rate": 10.0, "accuracy": 18.08}], "experiment_id": 23, "run_id": 1, "accuracy_train": 98.92833333333333, "accuracy_test": 89.05, "complexity": 36.95773082728059, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.01, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.749534010887146}, {"b": 4, "robustness": 0.7490496635437012}, {"b": 8, "robustness": 0.7481184005737305}, {"b": 16, "robustness": 0.746464192867279}, {"b": 32, "robustness": 0.7426093220710754}, {"b": 64, "robustness": 0.7332245111465454}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 78.38000000000001}, {"fault_rate": 0.5, "accuracy": 78.14999999999999}, {"fault_rate": 1.0, "accuracy": 77.77}, {"fault_rate": 1.5, "accuracy": 77.36}, {"fault_rate": 2.0, "accuracy": 76.92}, {"fault_rate": 2.5, "accuracy": 75.58}, {"fault_rate": 3.0, "accuracy": 73.61}, {"fault_rate": 3.5, "accuracy": 70.34}, {"fault_rate": 4.0, "accuracy": 65.64999999999999}, {"fault_rate": 4.5, "accuracy": 57.93000000000001}, {"fault_rate": 5.0, "accuracy": 50.59}, {"fault_rate": 5.5, "accuracy": 43.62}, {"fault_rate": 6.0, "accuracy": 39.0}, {"fault_rate": 6.5, "accuracy": 36.27}, {"fault_rate": 7.0, "accuracy": 34.0}, {"fault_rate": 7.5, "accuracy": 31.72}, {"fault_rate": 8.0, "accuracy": 30.320000000000004}, {"fault_rate": 8.5, "accuracy": 28.110000000000003}, {"fault_rate": 9.0, "accuracy": 26.57}, {"fault_rate": 9.5, "accuracy": 24.48}, {"fault_rate": 10.0, "accuracy": 22.509999999999998}], "experiment_id": 27, "run_id": 1, "accuracy_train": 80.23166666666667, "accuracy_test": 78.38000000000001, "complexity": 41.58041252001164, "MAC": 6487007, "param": 192277.0, "fit_time": 0}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.001, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.749494194984436}, {"b": 4, "robustness": 0.7488738298416138}, {"b": 8, "robustness": 0.7482209205627441}, {"b": 16, "robustness": 0.7468669414520264}, {"b": 32, "robustness": 0.7408742904663086}, {"b": 64, "robustness": 0.7311046123504639}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 85.15}, {"fault_rate": 0.5, "accuracy": 84.87}, {"fault_rate": 1.0, "accuracy": 84.76}, {"fault_rate": 1.5, "accuracy": 83.48}, {"fault_rate": 2.0, "accuracy": 83.35000000000001}, {"fault_rate": 2.5, "accuracy": 81.75}, {"fault_rate": 3.0, "accuracy": 79.17}, {"fault_rate": 3.5, "accuracy": 76.78}, {"fault_rate": 4.0, "accuracy": 71.92}, {"fault_rate": 4.5, "accuracy": 67.14}, {"fault_rate": 5.0, "accuracy": 63.14999999999999}, {"fault_rate": 5.5, "accuracy": 58.98}, {"fault_rate": 6.0, "accuracy": 55.730000000000004}, {"fault_rate": 6.5, "accuracy": 52.05}, {"fault_rate": 7.0, "accuracy": 47.55}, {"fault_rate": 7.5, "accuracy": 42.26}, {"fault_rate": 8.0, "accuracy": 39.04}, {"fault_rate": 8.5, "accuracy": 36.1}, {"fault_rate": 9.0, "accuracy": 33.82}, {"fault_rate": 9.5, "accuracy": 32.42}, {"fault_rate": 10.0, "accuracy": 31.790000000000003}], "experiment_id": 25, "run_id": 1, "accuracy_train": 92.66, "accuracy_test": 85.15, "complexity": 41.08184083291899, "MAC": 6487007, "param": 192277.0, "fit_time": 0}


==> plots/fashiondelayed.jsonl <==
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9293453097343445}, {"b": 4, "robustness": 0.864831268787384}, {"b": 8, "robustness": 0.7546167373657227}, {"b": 16, "robustness": 0.6422901153564453}, {"b": 32, "robustness": 0.5422338247299194}, {"b": 64, "robustness": 0.39622917771339417}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.16999999999999}, {"fault_rate": 0.5, "accuracy": 89.99000000000001}, {"fault_rate": 1.0, "accuracy": 89.96}, {"fault_rate": 1.5, "accuracy": 89.68}, {"fault_rate": 2.0, "accuracy": 89.3}, {"fault_rate": 2.5, "accuracy": 89.23}, {"fault_rate": 3.0, "accuracy": 88.98}, {"fault_rate": 3.5, "accuracy": 89.1}, {"fault_rate": 4.0, "accuracy": 88.33}, {"fault_rate": 4.5, "accuracy": 88.33}, {"fault_rate": 5.0, "accuracy": 87.61}, {"fault_rate": 5.5, "accuracy": 87.22}, {"fault_rate": 6.0, "accuracy": 87.25}, {"fault_rate": 6.5, "accuracy": 86.61999999999999}, {"fault_rate": 7.0, "accuracy": 86.11999999999999}, {"fault_rate": 7.5, "accuracy": 85.45}, {"fault_rate": 8.0, "accuracy": 85.14}, {"fault_rate": 8.5, "accuracy": 84.34}, {"fault_rate": 9.0, "accuracy": 83.81}, {"fault_rate": 9.5, "accuracy": 82.80999999999999}, {"fault_rate": 10.0, "accuracy": 82.46}], "experiment_id": 3, "run_id": 0, "accuracy_train": 99.94333333333333, "accuracy_test": 90.16999999999999, "complexity": 26.449054798820534, "MAC": 5832735, "param": 8213.0, "fit_time": 1416.7602865695953}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9395468235015869}, {"b": 4, "robustness": 0.8847184181213379}, {"b": 8, "robustness": 0.7880608439445496}, {"b": 16, "robustness": 0.6843096613883972}, {"b": 32, "robustness": 0.579077422618866}, {"b": 64, "robustness": 0.43286648392677307}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.08}, {"fault_rate": 0.5, "accuracy": 89.03}, {"fault_rate": 1.0, "accuracy": 88.89}, {"fault_rate": 1.5, "accuracy": 88.37}, {"fault_rate": 2.0, "accuracy": 88.24}, {"fault_rate": 2.5, "accuracy": 88.13}, {"fault_rate": 3.0, "accuracy": 88.0}, {"fault_rate": 3.5, "accuracy": 87.36}, {"fault_rate": 4.0, "accuracy": 87.03}, {"fault_rate": 4.5, "accuracy": 86.50999999999999}, {"fault_rate": 5.0, "accuracy": 85.8}, {"fault_rate": 5.5, "accuracy": 85.69}, {"fault_rate": 6.0, "accuracy": 84.64}, {"fault_rate": 6.5, "accuracy": 84.21}, {"fault_rate": 7.0, "accuracy": 83.89999999999999}, {"fault_rate": 7.5, "accuracy": 82.74000000000001}, {"fault_rate": 8.0, "accuracy": 81.47999999999999}, {"fault_rate": 8.5, "accuracy": 80.58999999999999}, {"fault_rate": 9.0, "accuracy": 79.57}, {"fault_rate": 9.5, "accuracy": 78.53}, {"fault_rate": 10.0, "accuracy": 77.22}], "experiment_id": 2, "run_id": 0, "accuracy_train": 99.40333333333334, "accuracy_test": 89.08, "complexity": 27.20639821479574, "MAC": 5832735, "param": 8213.0, "fit_time": 1434.1840348243713}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.93149733543396}, {"b": 4, "robustness": 0.8645738959312439}, {"b": 8, "robustness": 0.7626565098762512}, {"b": 16, "robustness": 0.6457331776618958}, {"b": 32, "robustness": 0.540852963924408}, {"b": 64, "robustness": 0.3912527561187744}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.21000000000001}, {"fault_rate": 0.5, "accuracy": 89.85}, {"fault_rate": 1.0, "accuracy": 89.96}, {"fault_rate": 1.5, "accuracy": 89.5}, {"fault_rate": 2.0, "accuracy": 89.53}, {"fault_rate": 2.5, "accuracy": 89.3}, {"fault_rate": 3.0, "accuracy": 88.75999999999999}, {"fault_rate": 3.5, "accuracy": 88.85}, {"fault_rate": 4.0, "accuracy": 88.41}, {"fault_rate": 4.5, "accuracy": 88.03}, {"fault_rate": 5.0, "accuracy": 87.63}, {"fault_rate": 5.5, "accuracy": 87.79}, {"fault_rate": 6.0, "accuracy": 87.26}, {"fault_rate": 6.5, "accuracy": 86.53}, {"fault_rate": 7.0, "accuracy": 86.33}, {"fault_rate": 7.5, "accuracy": 85.47}, {"fault_rate": 8.0, "accuracy": 84.85000000000001}, {"fault_rate": 8.5, "accuracy": 84.17}, {"fault_rate": 9.0, "accuracy": 83.93}, {"fault_rate": 9.5, "accuracy": 83.09}, {"fault_rate": 10.0, "accuracy": 82.22}], "experiment_id": 1, "run_id": 0, "accuracy_train": 99.945, "accuracy_test": 90.21000000000001, "complexity": 26.398501334384402, "MAC": 5832735, "param": 8213.0, "fit_time": 2354.625796556473}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9299575686454773}, {"b": 4, "robustness": 0.8669957518577576}, {"b": 8, "robustness": 0.7584178447723389}, {"b": 16, "robustness": 0.6433514952659607}, {"b": 32, "robustness": 0.5431460738182068}, {"b": 64, "robustness": 0.39496758580207825}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.32}, {"fault_rate": 0.5, "accuracy": 90.21000000000001}, {"fault_rate": 1.0, "accuracy": 89.68}, {"fault_rate": 1.5, "accuracy": 89.83}, {"fault_rate": 2.0, "accuracy": 89.57000000000001}, {"fault_rate": 2.5, "accuracy": 89.39}, {"fault_rate": 3.0, "accuracy": 88.81}, {"fault_rate": 3.5, "accuracy": 88.77000000000001}, {"fault_rate": 4.0, "accuracy": 88.5}, {"fault_rate": 4.5, "accuracy": 88.32}, {"fault_rate": 5.0, "accuracy": 87.52}, {"fault_rate": 5.5, "accuracy": 87.48}, {"fault_rate": 6.0, "accuracy": 86.77}, {"fault_rate": 6.5, "accuracy": 86.45}, {"fault_rate": 7.0, "accuracy": 85.64}, {"fault_rate": 7.5, "accuracy": 84.94}, {"fault_rate": 8.0, "accuracy": 84.73}, {"fault_rate": 8.5, "accuracy": 84.13000000000001}, {"fault_rate": 9.0, "accuracy": 83.16}, {"fault_rate": 9.5, "accuracy": 82.21000000000001}, {"fault_rate": 10.0, "accuracy": 81.5}], "experiment_id": 3, "run_id": 1, "accuracy_train": 99.95666666666668, "accuracy_test": 90.32, "complexity": 26.418822829219234, "MAC": 5832735, "param": 8213.0, "fit_time": 1389.5393731594086}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.941340982913971}, {"b": 4, "robustness": 0.8841037154197693}, {"b": 8, "robustness": 0.7882905006408691}, {"b": 16, "robustness": 0.6841705441474915}, {"b": 32, "robustness": 0.5768848657608032}, {"b": 64, "robustness": 0.4341977536678314}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.53999999999999}, {"fault_rate": 0.5, "accuracy": 89.67}, {"fault_rate": 1.0, "accuracy": 88.94999999999999}, {"fault_rate": 1.5, "accuracy": 89.12}, {"fault_rate": 2.0, "accuracy": 88.74}, {"fault_rate": 2.5, "accuracy": 88.35}, {"fault_rate": 3.0, "accuracy": 88.11}, {"fault_rate": 3.5, "accuracy": 87.81}, {"fault_rate": 4.0, "accuracy": 86.98}, {"fault_rate": 4.5, "accuracy": 86.98}, {"fault_rate": 5.0, "accuracy": 86.57000000000001}, {"fault_rate": 5.5, "accuracy": 86.11999999999999}, {"fault_rate": 6.0, "accuracy": 85.5}, {"fault_rate": 6.5, "accuracy": 84.6}, {"fault_rate": 7.0, "accuracy": 83.69}, {"fault_rate": 7.5, "accuracy": 82.58}, {"fault_rate": 8.0, "accuracy": 82.55}, {"fault_rate": 8.5, "accuracy": 81.65}, {"fault_rate": 9.0, "accuracy": 80.10000000000001}, {"fault_rate": 9.5, "accuracy": 78.94}, {"fault_rate": 10.0, "accuracy": 77.61}], "experiment_id": 2, "run_id": 1, "accuracy_train": 99.66333333333334, "accuracy_test": 89.53999999999999, "complexity": 27.208664594950392, "MAC": 5832735, "param": 8213.0, "fit_time": 1428.385085105896}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.729659914970398}, {"b": 4, "robustness": 0.7121422290802002}, {"b": 8, "robustness": 0.673616349697113}, {"b": 16, "robustness": 0.6021238565444946}, {"b": 32, "robustness": 0.4775277376174927}, {"b": 64, "robustness": 0.2959984540939331}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.01}, {"fault_rate": 0.5, "accuracy": 90.69}, {"fault_rate": 1.0, "accuracy": 90.64999999999999}, {"fault_rate": 1.5, "accuracy": 90.35}, {"fault_rate": 2.0, "accuracy": 90.31}, {"fault_rate": 2.5, "accuracy": 90.03999999999999}, {"fault_rate": 3.0, "accuracy": 89.47}, {"fault_rate": 3.5, "accuracy": 89.35}, {"fault_rate": 4.0, "accuracy": 88.75999999999999}, {"fault_rate": 4.5, "accuracy": 88.3}, {"fault_rate": 5.0, "accuracy": 87.86}, {"fault_rate": 5.5, "accuracy": 87.69}, {"fault_rate": 6.0, "accuracy": 86.99}, {"fault_rate": 6.5, "accuracy": 86.05000000000001}, {"fault_rate": 7.0, "accuracy": 85.14}, {"fault_rate": 7.5, "accuracy": 83.75}, {"fault_rate": 8.0, "accuracy": 82.28}, {"fault_rate": 8.5, "accuracy": 81.54}, {"fault_rate": 9.0, "accuracy": 80.15}, {"fault_rate": 9.5, "accuracy": 77.32}, {"fault_rate": 10.0, "accuracy": 75.05}], "experiment_id": 0, "run_id": 0, "accuracy_train": 99.42, "accuracy_test": 91.01, "complexity": 29.070027205506804, "MAC": 6487007, "param": 192277.0, "fit_time": 4147.1576499938965}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.931659996509552}, {"b": 4, "robustness": 0.8623135089874268}, {"b": 8, "robustness": 0.7578139901161194}, {"b": 16, "robustness": 0.6510129570960999}, {"b": 32, "robustness": 0.5455219745635986}, {"b": 64, "robustness": 0.3969986140727997}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.06}, {"fault_rate": 0.5, "accuracy": 89.77000000000001}, {"fault_rate": 1.0, "accuracy": 89.48}, {"fault_rate": 1.5, "accuracy": 89.71000000000001}, {"fault_rate": 2.0, "accuracy": 89.60000000000001}, {"fault_rate": 2.5, "accuracy": 89.19}, {"fault_rate": 3.0, "accuracy": 88.96}, {"fault_rate": 3.5, "accuracy": 88.56}, {"fault_rate": 4.0, "accuracy": 88.44999999999999}, {"fault_rate": 4.5, "accuracy": 88.42}, {"fault_rate": 5.0, "accuracy": 87.7}, {"fault_rate": 5.5, "accuracy": 87.0}, {"fault_rate": 6.0, "accuracy": 86.77}, {"fault_rate": 6.5, "accuracy": 86.31}, {"fault_rate": 7.0, "accuracy": 85.87}, {"fault_rate": 7.5, "accuracy": 85.65}, {"fault_rate": 8.0, "accuracy": 84.99}, {"fault_rate": 8.5, "accuracy": 83.91999999999999}, {"fault_rate": 9.0, "accuracy": 83.59}, {"fault_rate": 9.5, "accuracy": 82.16}, {"fault_rate": 10.0, "accuracy": 82.15}], "experiment_id": 3, "run_id": 2, "accuracy_train": 99.98333333333333, "accuracy_test": 90.06, "complexity": 26.41665194396127, "MAC": 5832735, "param": 8213.0, "fit_time": 1374.2750911712646}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.940629243850708}, {"b": 4, "robustness": 0.8820587992668152}, {"b": 8, "robustness": 0.784327507019043}, {"b": 16, "robustness": 0.6793188452720642}, {"b": 32, "robustness": 0.5738031268119812}, {"b": 64, "robustness": 0.430462121963501}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.35}, {"fault_rate": 0.5, "accuracy": 88.92999999999999}, {"fault_rate": 1.0, "accuracy": 88.96}, {"fault_rate": 1.5, "accuracy": 88.94999999999999}, {"fault_rate": 2.0, "accuracy": 88.64}, {"fault_rate": 2.5, "accuracy": 88.09}, {"fault_rate": 3.0, "accuracy": 87.8}, {"fault_rate": 3.5, "accuracy": 87.44}, {"fault_rate": 4.0, "accuracy": 87.26}, {"fault_rate": 4.5, "accuracy": 86.06}, {"fault_rate": 5.0, "accuracy": 85.85000000000001}, {"fault_rate": 5.5, "accuracy": 84.93}, {"fault_rate": 6.0, "accuracy": 84.53}, {"fault_rate": 6.5, "accuracy": 83.89999999999999}, {"fault_rate": 7.0, "accuracy": 83.07}, {"fault_rate": 7.5, "accuracy": 82.15}, {"fault_rate": 8.0, "accuracy": 80.31}, {"fault_rate": 8.5, "accuracy": 79.3}, {"fault_rate": 9.0, "accuracy": 78.16}, {"fault_rate": 9.5, "accuracy": 76.67}, {"fault_rate": 10.0, "accuracy": 74.14}], "experiment_id": 2, "run_id": 2, "accuracy_train": 99.58166666666666, "accuracy_test": 89.35, "complexity": 27.272278394350735, "MAC": 5832735, "param": 8213.0, "fit_time": 1418.8929827213287}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.931311309337616}, {"b": 4, "robustness": 0.8706889152526855}, {"b": 8, "robustness": 0.7617155909538269}, {"b": 16, "robustness": 0.6466450095176697}, {"b": 32, "robustness": 0.5426959991455078}, {"b": 64, "robustness": 0.39658188819885254}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.23}, {"fault_rate": 0.5, "accuracy": 90.11}, {"fault_rate": 1.0, "accuracy": 89.63}, {"fault_rate": 1.5, "accuracy": 89.68}, {"fault_rate": 2.0, "accuracy": 89.72}, {"fault_rate": 2.5, "accuracy": 89.13}, {"fault_rate": 3.0, "accuracy": 89.08}, {"fault_rate": 3.5, "accuracy": 88.75}, {"fault_rate": 4.0, "accuracy": 88.42999999999999}, {"fault_rate": 4.5, "accuracy": 87.92999999999999}, {"fault_rate": 5.0, "accuracy": 87.77000000000001}, {"fault_rate": 5.5, "accuracy": 87.66000000000001}, {"fault_rate": 6.0, "accuracy": 86.82}, {"fault_rate": 6.5, "accuracy": 86.66}, {"fault_rate": 7.0, "accuracy": 85.98}, {"fault_rate": 7.5, "accuracy": 84.94}, {"fault_rate": 8.0, "accuracy": 85.1}, {"fault_rate": 8.5, "accuracy": 84.6}, {"fault_rate": 9.0, "accuracy": 83.73}, {"fault_rate": 9.5, "accuracy": 82.24000000000001}, {"fault_rate": 10.0, "accuracy": 82.23}], "experiment_id": 1, "run_id": 1, "accuracy_train": 99.97, "accuracy_test": 90.23, "complexity": 26.36318918315457, "MAC": 5832735, "param": 8213.0, "fit_time": 2205.3923449516296}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9265405535697937}, {"b": 4, "robustness": 0.8619444966316223}, {"b": 8, "robustness": 0.7534815669059753}, {"b": 16, "robustness": 0.6445066332817078}, {"b": 32, "robustness": 0.5417709350585938}, {"b": 64, "robustness": 0.39632606506347656}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.88000000000001}, {"fault_rate": 0.5, "accuracy": 89.71000000000001}, {"fault_rate": 1.0, "accuracy": 89.67}, {"fault_rate": 1.5, "accuracy": 89.53}, {"fault_rate": 2.0, "accuracy": 89.62}, {"fault_rate": 2.5, "accuracy": 89.48}, {"fault_rate": 3.0, "accuracy": 89.33}, {"fault_rate": 3.5, "accuracy": 89.2}, {"fault_rate": 4.0, "accuracy": 88.82}, {"fault_rate": 4.5, "accuracy": 87.83999999999999}, {"fault_rate": 5.0, "accuracy": 87.94999999999999}, {"fault_rate": 5.5, "accuracy": 87.46000000000001}, {"fault_rate": 6.0, "accuracy": 87.15}, {"fault_rate": 6.5, "accuracy": 86.81}, {"fault_rate": 7.0, "accuracy": 86.52}, {"fault_rate": 7.5, "accuracy": 85.68}, {"fault_rate": 8.0, "accuracy": 84.75}, {"fault_rate": 8.5, "accuracy": 84.6}, {"fault_rate": 9.0, "accuracy": 84.64}, {"fault_rate": 9.5, "accuracy": 83.19}, {"fault_rate": 10.0, "accuracy": 82.31}], "experiment_id": 3, "run_id": 3, "accuracy_train": 99.96833333333333, "accuracy_test": 89.88000000000001, "complexity": 26.41204729853726, "MAC": 5832735, "param": 8213.0, "fit_time": 1363.5142273902893}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7356898784637451}, {"b": 4, "robustness": 0.7122665643692017}, {"b": 8, "robustness": 0.6747828125953674}, {"b": 16, "robustness": 0.6008927822113037}, {"b": 32, "robustness": 0.4762918949127197}, {"b": 64, "robustness": 0.29836195707321167}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.3}, {"fault_rate": 0.5, "accuracy": 90.99000000000001}, {"fault_rate": 1.0, "accuracy": 90.79}, {"fault_rate": 1.5, "accuracy": 90.3}, {"fault_rate": 2.0, "accuracy": 90.16999999999999}, {"fault_rate": 2.5, "accuracy": 90.21000000000001}, {"fault_rate": 3.0, "accuracy": 89.75999999999999}, {"fault_rate": 3.5, "accuracy": 89.55}, {"fault_rate": 4.0, "accuracy": 89.36}, {"fault_rate": 4.5, "accuracy": 88.27000000000001}, {"fault_rate": 5.0, "accuracy": 87.77000000000001}, {"fault_rate": 5.5, "accuracy": 87.01}, {"fault_rate": 6.0, "accuracy": 86.42}, {"fault_rate": 6.5, "accuracy": 85.61}, {"fault_rate": 7.0, "accuracy": 84.39}, {"fault_rate": 7.5, "accuracy": 83.41}, {"fault_rate": 8.0, "accuracy": 82.28}, {"fault_rate": 8.5, "accuracy": 80.85}, {"fault_rate": 9.0, "accuracy": 79.0}, {"fault_rate": 9.5, "accuracy": 77.25}, {"fault_rate": 10.0, "accuracy": 74.36}], "experiment_id": 5, "run_id": 0, "accuracy_train": 99.47833333333334, "accuracy_test": 91.3, "complexity": 29.04482719666258, "MAC": 6487007, "param": 192277.0, "fit_time": 5846.13783621788}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7305996417999268}, {"b": 4, "robustness": 0.7117329835891724}, {"b": 8, "robustness": 0.6749716997146606}, {"b": 16, "robustness": 0.6044703722000122}, {"b": 32, "robustness": 0.4805273413658142}, {"b": 64, "robustness": 0.2984272539615631}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.14999999999999}, {"fault_rate": 0.5, "accuracy": 91.18}, {"fault_rate": 1.0, "accuracy": 90.69}, {"fault_rate": 1.5, "accuracy": 90.51}, {"fault_rate": 2.0, "accuracy": 90.4}, {"fault_rate": 2.5, "accuracy": 89.85}, {"fault_rate": 3.0, "accuracy": 89.53999999999999}, {"fault_rate": 3.5, "accuracy": 89.59}, {"fault_rate": 4.0, "accuracy": 89.05}, {"fault_rate": 4.5, "accuracy": 88.58}, {"fault_rate": 5.0, "accuracy": 88.0}, {"fault_rate": 5.5, "accuracy": 86.98}, {"fault_rate": 6.0, "accuracy": 86.11}, {"fault_rate": 6.5, "accuracy": 85.04}, {"fault_rate": 7.0, "accuracy": 84.25}, {"fault_rate": 7.5, "accuracy": 83.15}, {"fault_rate": 8.0, "accuracy": 82.19999999999999}, {"fault_rate": 8.5, "accuracy": 80.39}, {"fault_rate": 9.0, "accuracy": 77.9}, {"fault_rate": 9.5, "accuracy": 76.37}, {"fault_rate": 10.0, "accuracy": 73.85000000000001}], "experiment_id": 4, "run_id": 0, "accuracy_train": 99.36666666666667, "accuracy_test": 91.14999999999999, "complexity": 29.19016667475356, "MAC": 6487007, "param": 192277.0, "fit_time": 5850.46962928772}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9373767971992493}, {"b": 4, "robustness": 0.881563663482666}, {"b": 8, "robustness": 0.7877653241157532}, {"b": 16, "robustness": 0.6888236403465271}, {"b": 32, "robustness": 0.5800803303718567}, {"b": 64, "robustness": 0.43719735741615295}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.66}, {"fault_rate": 0.5, "accuracy": 89.11}, {"fault_rate": 1.0, "accuracy": 89.09}, {"fault_rate": 1.5, "accuracy": 88.67}, {"fault_rate": 2.0, "accuracy": 88.56}, {"fault_rate": 2.5, "accuracy": 88.11}, {"fault_rate": 3.0, "accuracy": 87.96000000000001}, {"fault_rate": 3.5, "accuracy": 87.87}, {"fault_rate": 4.0, "accuracy": 87.6}, {"fault_rate": 4.5, "accuracy": 86.61999999999999}, {"fault_rate": 5.0, "accuracy": 86.41}, {"fault_rate": 5.5, "accuracy": 86.47}, {"fault_rate": 6.0, "accuracy": 85.38}, {"fault_rate": 6.5, "accuracy": 85.11}, {"fault_rate": 7.0, "accuracy": 84.16}, {"fault_rate": 7.5, "accuracy": 83.66}, {"fault_rate": 8.0, "accuracy": 83.09}, {"fault_rate": 8.5, "accuracy": 81.63}, {"fault_rate": 9.0, "accuracy": 80.82000000000001}, {"fault_rate": 9.5, "accuracy": 80.36999999999999}, {"fault_rate": 10.0, "accuracy": 79.51}], "experiment_id": 2, "run_id": 3, "accuracy_train": 99.645, "accuracy_test": 89.66, "complexity": 27.17347740447785, "MAC": 5832735, "param": 8213.0, "fit_time": 1442.8470487594604}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9268273711204529}, {"b": 4, "robustness": 0.8674067854881287}, {"b": 8, "robustness": 0.7648837566375732}, {"b": 16, "robustness": 0.6535901427268982}, {"b": 32, "robustness": 0.5472185015678406}, {"b": 64, "robustness": 0.3981193006038666}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.72}, {"fault_rate": 0.5, "accuracy": 89.51}, {"fault_rate": 1.0, "accuracy": 89.79}, {"fault_rate": 1.5, "accuracy": 89.28}, {"fault_rate": 2.0, "accuracy": 89.24}, {"fault_rate": 2.5, "accuracy": 89.31}, {"fault_rate": 3.0, "accuracy": 88.56}, {"fault_rate": 3.5, "accuracy": 88.48}, {"fault_rate": 4.0, "accuracy": 88.28}, {"fault_rate": 4.5, "accuracy": 87.76}, {"fault_rate": 5.0, "accuracy": 87.66000000000001}, {"fault_rate": 5.5, "accuracy": 87.14}, {"fault_rate": 6.0, "accuracy": 87.08}, {"fault_rate": 6.5, "accuracy": 86.42}, {"fault_rate": 7.0, "accuracy": 85.82}, {"fault_rate": 7.5, "accuracy": 85.16}, {"fault_rate": 8.0, "accuracy": 84.19}, {"fault_rate": 8.5, "accuracy": 83.53}, {"fault_rate": 9.0, "accuracy": 83.00999999999999}, {"fault_rate": 9.5, "accuracy": 81.78}, {"fault_rate": 10.0, "accuracy": 80.60000000000001}], "experiment_id": 1, "run_id": 2, "accuracy_train": 99.905, "accuracy_test": 89.72, "complexity": 26.3611952328936, "MAC": 5832735, "param": 8213.0, "fit_time": 2358.3655292987823}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9250909686088562}, {"b": 4, "robustness": 0.8551294207572937}, {"b": 8, "robustness": 0.745007336139679}, {"b": 16, "robustness": 0.6293593049049377}, {"b": 32, "robustness": 0.5319734215736389}, {"b": 64, "robustness": 0.39368537068367004}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.01}, {"fault_rate": 0.5, "accuracy": 89.99000000000001}, {"fault_rate": 1.0, "accuracy": 89.69}, {"fault_rate": 1.5, "accuracy": 89.45}, {"fault_rate": 2.0, "accuracy": 89.33}, {"fault_rate": 2.5, "accuracy": 89.3}, {"fault_rate": 3.0, "accuracy": 88.78}, {"fault_rate": 3.5, "accuracy": 88.79}, {"fault_rate": 4.0, "accuracy": 88.53}, {"fault_rate": 4.5, "accuracy": 87.94}, {"fault_rate": 5.0, "accuracy": 87.6}, {"fault_rate": 5.5, "accuracy": 87.33999999999999}, {"fault_rate": 6.0, "accuracy": 86.75}, {"fault_rate": 6.5, "accuracy": 86.47}, {"fault_rate": 7.0, "accuracy": 85.91}, {"fault_rate": 7.5, "accuracy": 85.16}, {"fault_rate": 8.0, "accuracy": 85.83}, {"fault_rate": 8.5, "accuracy": 84.25}, {"fault_rate": 9.0, "accuracy": 83.55}, {"fault_rate": 9.5, "accuracy": 83.03}, {"fault_rate": 10.0, "accuracy": 82.52000000000001}], "experiment_id": 7, "run_id": 0, "accuracy_train": 99.97333333333333, "accuracy_test": 90.01, "complexity": 26.333978624938634, "MAC": 5832735, "param": 8213.0, "fit_time": 2313.4316976070404}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7387129664421082}, {"b": 4, "robustness": 0.7107124924659729}, {"b": 8, "robustness": 0.6759366393089294}, {"b": 16, "robustness": 0.6086086630821228}, {"b": 32, "robustness": 0.4865345358848572}, {"b": 64, "robustness": 0.30177152156829834}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.2}, {"fault_rate": 0.5, "accuracy": 91.03999999999999}, {"fault_rate": 1.0, "accuracy": 91.10000000000001}, {"fault_rate": 1.5, "accuracy": 90.47}, {"fault_rate": 2.0, "accuracy": 90.59}, {"fault_rate": 2.5, "accuracy": 90.25}, {"fault_rate": 3.0, "accuracy": 90.01}, {"fault_rate": 3.5, "accuracy": 89.8}, {"fault_rate": 4.0, "accuracy": 89.07000000000001}, {"fault_rate": 4.5, "accuracy": 88.61}, {"fault_rate": 5.0, "accuracy": 88.61}, {"fault_rate": 5.5, "accuracy": 87.59}, {"fault_rate": 6.0, "accuracy": 87.21}, {"fault_rate": 6.5, "accuracy": 85.39}, {"fault_rate": 7.0, "accuracy": 85.56}, {"fault_rate": 7.5, "accuracy": 84.73}, {"fault_rate": 8.0, "accuracy": 83.43}, {"fault_rate": 8.5, "accuracy": 82.26}, {"fault_rate": 9.0, "accuracy": 80.34}, {"fault_rate": 9.5, "accuracy": 78.21000000000001}, {"fault_rate": 10.0, "accuracy": 76.44999999999999}], "experiment_id": 0, "run_id": 1, "accuracy_train": 99.54166666666666, "accuracy_test": 91.2, "complexity": 29.02689294316731, "MAC": 6487007, "param": 192277.0, "fit_time": 4097.928595304489}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.931607723236084}, {"b": 4, "robustness": 0.8664605021476746}, {"b": 8, "robustness": 0.7591102123260498}, {"b": 16, "robustness": 0.6479048728942871}, {"b": 32, "robustness": 0.5420603156089783}, {"b": 64, "robustness": 0.39562320709228516}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.81}, {"fault_rate": 0.5, "accuracy": 89.78}, {"fault_rate": 1.0, "accuracy": 89.64}, {"fault_rate": 1.5, "accuracy": 89.4}, {"fault_rate": 2.0, "accuracy": 89.53999999999999}, {"fault_rate": 2.5, "accuracy": 88.92}, {"fault_rate": 3.0, "accuracy": 89.09}, {"fault_rate": 3.5, "accuracy": 88.62}, {"fault_rate": 4.0, "accuracy": 88.4}, {"fault_rate": 4.5, "accuracy": 87.98}, {"fault_rate": 5.0, "accuracy": 87.94}, {"fault_rate": 5.5, "accuracy": 87.26}, {"fault_rate": 6.0, "accuracy": 87.05000000000001}, {"fault_rate": 6.5, "accuracy": 86.35000000000001}, {"fault_rate": 7.0, "accuracy": 86.25}, {"fault_rate": 7.5, "accuracy": 86.06}, {"fault_rate": 8.0, "accuracy": 84.64}, {"fault_rate": 8.5, "accuracy": 85.0}, {"fault_rate": 9.0, "accuracy": 83.98}, {"fault_rate": 9.5, "accuracy": 83.06}, {"fault_rate": 10.0, "accuracy": 82.33}], "experiment_id": 1, "run_id": 3, "accuracy_train": 99.83, "accuracy_test": 89.81, "complexity": 26.361650277932686, "MAC": 5832735, "param": 8213.0, "fit_time": 2223.619596004486}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7391670942306519}, {"b": 4, "robustness": 0.7211212515830994}, {"b": 8, "robustness": 0.6931053400039673}, {"b": 16, "robustness": 0.6337848901748657}, {"b": 32, "robustness": 0.5087690949440002}, {"b": 64, "robustness": 0.3143814206123352}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.11}, {"fault_rate": 0.5, "accuracy": 89.96}, {"fault_rate": 1.0, "accuracy": 89.21}, {"fault_rate": 1.5, "accuracy": 88.74}, {"fault_rate": 2.0, "accuracy": 88.94999999999999}, {"fault_rate": 2.5, "accuracy": 87.87}, {"fault_rate": 3.0, "accuracy": 87.68}, {"fault_rate": 3.5, "accuracy": 86.11999999999999}, {"fault_rate": 4.0, "accuracy": 85.2}, {"fault_rate": 4.5, "accuracy": 83.19}, {"fault_rate": 5.0, "accuracy": 81.6}, {"fault_rate": 5.5, "accuracy": 78.43}, {"fault_rate": 6.0, "accuracy": 76.59}, {"fault_rate": 6.5, "accuracy": 70.86}, {"fault_rate": 7.0, "accuracy": 66.95}, {"fault_rate": 7.5, "accuracy": 61.19}, {"fault_rate": 8.0, "accuracy": 56.010000000000005}, {"fault_rate": 8.5, "accuracy": 49.15}, {"fault_rate": 9.0, "accuracy": 44.05}, {"fault_rate": 9.5, "accuracy": 38.46}, {"fault_rate": 10.0, "accuracy": 34.69}], "experiment_id": 6, "run_id": 0, "accuracy_train": 97.125, "accuracy_test": 90.11, "complexity": 30.028336875123614, "MAC": 6487007, "param": 192277.0, "fit_time": 4121.173481464386}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9285094141960144}, {"b": 4, "robustness": 0.8562626838684082}, {"b": 8, "robustness": 0.7453872561454773}, {"b": 16, "robustness": 0.6315405368804932}, {"b": 32, "robustness": 0.5355779528617859}, {"b": 64, "robustness": 0.3970387876033783}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.66}, {"fault_rate": 0.5, "accuracy": 89.45}, {"fault_rate": 1.0, "accuracy": 89.3}, {"fault_rate": 1.5, "accuracy": 89.5}, {"fault_rate": 2.0, "accuracy": 89.1}, {"fault_rate": 2.5, "accuracy": 89.05999999999999}, {"fault_rate": 3.0, "accuracy": 88.8}, {"fault_rate": 3.5, "accuracy": 88.84}, {"fault_rate": 4.0, "accuracy": 88.19}, {"fault_rate": 4.5, "accuracy": 87.82}, {"fault_rate": 5.0, "accuracy": 88.0}, {"fault_rate": 5.5, "accuracy": 87.08}, {"fault_rate": 6.0, "accuracy": 87.11}, {"fault_rate": 6.5, "accuracy": 86.61999999999999}, {"fault_rate": 7.0, "accuracy": 85.95}, {"fault_rate": 7.5, "accuracy": 85.32}, {"fault_rate": 8.0, "accuracy": 85.15}, {"fault_rate": 8.5, "accuracy": 83.63000000000001}, {"fault_rate": 9.0, "accuracy": 82.97}, {"fault_rate": 9.5, "accuracy": 82.84}, {"fault_rate": 10.0, "accuracy": 81.03}], "experiment_id": 7, "run_id": 1, "accuracy_train": 99.92, "accuracy_test": 89.66, "complexity": 26.32969262059774, "MAC": 5832735, "param": 8213.0, "fit_time": 2275.9063675403595}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7318439483642578}, {"b": 4, "robustness": 0.7135862708091736}, {"b": 8, "robustness": 0.6769320964813232}, {"b": 16, "robustness": 0.6093395948410034}, {"b": 32, "robustness": 0.4850499927997589}, {"b": 64, "robustness": 0.2982616126537323}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.27}, {"fault_rate": 0.5, "accuracy": 90.86999999999999}, {"fault_rate": 1.0, "accuracy": 90.61}, {"fault_rate": 1.5, "accuracy": 90.44}, {"fault_rate": 2.0, "accuracy": 90.24}, {"fault_rate": 2.5, "accuracy": 89.75}, {"fault_rate": 3.0, "accuracy": 89.5}, {"fault_rate": 3.5, "accuracy": 89.05999999999999}, {"fault_rate": 4.0, "accuracy": 88.83}, {"fault_rate": 4.5, "accuracy": 88.41}, {"fault_rate": 5.0, "accuracy": 87.58}, {"fault_rate": 5.5, "accuracy": 87.13}, {"fault_rate": 6.0, "accuracy": 86.66}, {"fault_rate": 6.5, "accuracy": 86.18}, {"fault_rate": 7.0, "accuracy": 84.99}, {"fault_rate": 7.5, "accuracy": 83.39}, {"fault_rate": 8.0, "accuracy": 82.89}, {"fault_rate": 8.5, "accuracy": 81.34}, {"fault_rate": 9.0, "accuracy": 79.38}, {"fault_rate": 9.5, "accuracy": 78.02}, {"fault_rate": 10.0, "accuracy": 75.42}], "experiment_id": 5, "run_id": 1, "accuracy_train": 99.21666666666667, "accuracy_test": 91.27, "complexity": 29.001557529092878, "MAC": 6487007, "param": 192277.0, "fit_time": 5826.617205381393}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7364556193351746}, {"b": 4, "robustness": 0.7137929201126099}, {"b": 8, "robustness": 0.6780239939689636}, {"b": 16, "robustness": 0.6098860502243042}, {"b": 32, "robustness": 0.48421332240104675}, {"b": 64, "robustness": 0.29945406317710876}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.22}, {"fault_rate": 0.5, "accuracy": 90.64999999999999}, {"fault_rate": 1.0, "accuracy": 90.85}, {"fault_rate": 1.5, "accuracy": 90.36999999999999}, {"fault_rate": 2.0, "accuracy": 90.2}, {"fault_rate": 2.5, "accuracy": 89.75}, {"fault_rate": 3.0, "accuracy": 89.57000000000001}, {"fault_rate": 3.5, "accuracy": 89.38000000000001}, {"fault_rate": 4.0, "accuracy": 89.36}, {"fault_rate": 4.5, "accuracy": 88.8}, {"fault_rate": 5.0, "accuracy": 88.31}, {"fault_rate": 5.5, "accuracy": 87.48}, {"fault_rate": 6.0, "accuracy": 87.38}, {"fault_rate": 6.5, "accuracy": 86.29}, {"fault_rate": 7.0, "accuracy": 85.15}, {"fault_rate": 7.5, "accuracy": 84.39999999999999}, {"fault_rate": 8.0, "accuracy": 82.08}, {"fault_rate": 8.5, "accuracy": 81.58}, {"fault_rate": 9.0, "accuracy": 79.88}, {"fault_rate": 9.5, "accuracy": 78.03999999999999}, {"fault_rate": 10.0, "accuracy": 75.33999999999999}], "experiment_id": 4, "run_id": 1, "accuracy_train": 99.59166666666667, "accuracy_test": 91.22, "complexity": 29.158220041251525, "MAC": 6487007, "param": 192277.0, "fit_time": 5827.899234056473}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9274024367332458}, {"b": 4, "robustness": 0.8547412753105164}, {"b": 8, "robustness": 0.745762288570404}, {"b": 16, "robustness": 0.6321856379508972}, {"b": 32, "robustness": 0.5332421660423279}, {"b": 64, "robustness": 0.3955899775028229}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.2}, {"fault_rate": 0.5, "accuracy": 89.98}, {"fault_rate": 1.0, "accuracy": 89.79}, {"fault_rate": 1.5, "accuracy": 89.53999999999999}, {"fault_rate": 2.0, "accuracy": 89.2}, {"fault_rate": 2.5, "accuracy": 89.33}, {"fault_rate": 3.0, "accuracy": 88.82}, {"fault_rate": 3.5, "accuracy": 88.8}, {"fault_rate": 4.0, "accuracy": 88.36}, {"fault_rate": 4.5, "accuracy": 88.31}, {"fault_rate": 5.0, "accuracy": 87.83999999999999}, {"fault_rate": 5.5, "accuracy": 87.15}, {"fault_rate": 6.0, "accuracy": 86.83}, {"fault_rate": 6.5, "accuracy": 86.74}, {"fault_rate": 7.0, "accuracy": 86.07000000000001}, {"fault_rate": 7.5, "accuracy": 85.52}, {"fault_rate": 8.0, "accuracy": 85.11}, {"fault_rate": 8.5, "accuracy": 83.76}, {"fault_rate": 9.0, "accuracy": 83.54}, {"fault_rate": 9.5, "accuracy": 82.41000000000001}, {"fault_rate": 10.0, "accuracy": 82.0}], "experiment_id": 7, "run_id": 2, "accuracy_train": 99.94, "accuracy_test": 90.2, "complexity": 26.345179916621348, "MAC": 5832735, "param": 8213.0, "fit_time": 2356.871940135956}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7319026589393616}, {"b": 4, "robustness": 0.712331235408783}, {"b": 8, "robustness": 0.6741836071014404}, {"b": 16, "robustness": 0.6063045263290405}, {"b": 32, "robustness": 0.48084551095962524}, {"b": 64, "robustness": 0.29684364795684814}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.74}, {"fault_rate": 0.5, "accuracy": 90.12}, {"fault_rate": 1.0, "accuracy": 90.0}, {"fault_rate": 1.5, "accuracy": 89.98}, {"fault_rate": 2.0, "accuracy": 89.61}, {"fault_rate": 2.5, "accuracy": 89.35}, {"fault_rate": 3.0, "accuracy": 89.03999999999999}, {"fault_rate": 3.5, "accuracy": 88.74}, {"fault_rate": 4.0, "accuracy": 88.22}, {"fault_rate": 4.5, "accuracy": 87.7}, {"fault_rate": 5.0, "accuracy": 87.02}, {"fault_rate": 5.5, "accuracy": 86.95}, {"fault_rate": 6.0, "accuracy": 85.54}, {"fault_rate": 6.5, "accuracy": 84.74000000000001}, {"fault_rate": 7.0, "accuracy": 83.43}, {"fault_rate": 7.5, "accuracy": 82.62}, {"fault_rate": 8.0, "accuracy": 80.9}, {"fault_rate": 8.5, "accuracy": 79.75}, {"fault_rate": 9.0, "accuracy": 77.59}, {"fault_rate": 9.5, "accuracy": 76.7}, {"fault_rate": 10.0, "accuracy": 73.44000000000001}], "experiment_id": 0, "run_id": 2, "accuracy_train": 99.24666666666667, "accuracy_test": 90.74, "complexity": 29.10828363250875, "MAC": 6487007, "param": 192277.0, "fit_time": 5327.3087849617}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7436708807945251}, {"b": 4, "robustness": 0.7228240966796875}, {"b": 8, "robustness": 0.69510418176651}, {"b": 16, "robustness": 0.6387830972671509}, {"b": 32, "robustness": 0.5123785138130188}, {"b": 64, "robustness": 0.31069743633270264}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.2}, {"fault_rate": 0.5, "accuracy": 90.07}, {"fault_rate": 1.0, "accuracy": 89.53}, {"fault_rate": 1.5, "accuracy": 89.14999999999999}, {"fault_rate": 2.0, "accuracy": 89.09}, {"fault_rate": 2.5, "accuracy": 88.1}, {"fault_rate": 3.0, "accuracy": 87.44}, {"fault_rate": 3.5, "accuracy": 86.67}, {"fault_rate": 4.0, "accuracy": 85.34}, {"fault_rate": 4.5, "accuracy": 83.98}, {"fault_rate": 5.0, "accuracy": 82.04}, {"fault_rate": 5.5, "accuracy": 79.52}, {"fault_rate": 6.0, "accuracy": 76.35}, {"fault_rate": 6.5, "accuracy": 72.43}, {"fault_rate": 7.0, "accuracy": 66.72}, {"fault_rate": 7.5, "accuracy": 60.81999999999999}, {"fault_rate": 8.0, "accuracy": 55.48}, {"fault_rate": 8.5, "accuracy": 50.57000000000001}, {"fault_rate": 9.0, "accuracy": 44.17}, {"fault_rate": 9.5, "accuracy": 39.71}, {"fault_rate": 10.0, "accuracy": 35.29}], "experiment_id": 6, "run_id": 1, "accuracy_train": 97.25333333333333, "accuracy_test": 90.2, "complexity": 29.935443613256385, "MAC": 6487007, "param": 192277.0, "fit_time": 4107.140164136887}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7421154975891113}, {"b": 4, "robustness": 0.7120800614356995}, {"b": 8, "robustness": 0.6762538552284241}, {"b": 16, "robustness": 0.6073997020721436}, {"b": 32, "robustness": 0.4830440878868103}, {"b": 64, "robustness": 0.30032581090927124}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.83}, {"fault_rate": 0.5, "accuracy": 90.73}, {"fault_rate": 1.0, "accuracy": 90.96}, {"fault_rate": 1.5, "accuracy": 90.38000000000001}, {"fault_rate": 2.0, "accuracy": 90.21000000000001}, {"fault_rate": 2.5, "accuracy": 89.81}, {"fault_rate": 3.0, "accuracy": 89.44}, {"fault_rate": 3.5, "accuracy": 88.94999999999999}, {"fault_rate": 4.0, "accuracy": 88.86}, {"fault_rate": 4.5, "accuracy": 88.22}, {"fault_rate": 5.0, "accuracy": 88.22}, {"fault_rate": 5.5, "accuracy": 87.57000000000001}, {"fault_rate": 6.0, "accuracy": 86.81}, {"fault_rate": 6.5, "accuracy": 85.63}, {"fault_rate": 7.0, "accuracy": 85.0}, {"fault_rate": 7.5, "accuracy": 84.92}, {"fault_rate": 8.0, "accuracy": 82.88}, {"fault_rate": 8.5, "accuracy": 82.04}, {"fault_rate": 9.0, "accuracy": 79.67}, {"fault_rate": 9.5, "accuracy": 78.81}, {"fault_rate": 10.0, "accuracy": 76.98}], "experiment_id": 8, "run_id": 0, "accuracy_train": 99.17833333333334, "accuracy_test": 90.83, "complexity": 29.075684121282592, "MAC": 6487007, "param": 192277.0, "fit_time": 5744.536859989166}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9293437004089355}, {"b": 4, "robustness": 0.8574956059455872}, {"b": 8, "robustness": 0.7409646511077881}, {"b": 16, "robustness": 0.6280534863471985}, {"b": 32, "robustness": 0.5327529907226562}, {"b": 64, "robustness": 0.3947623670101166}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.01}, {"fault_rate": 0.5, "accuracy": 89.57000000000001}, {"fault_rate": 1.0, "accuracy": 89.4}, {"fault_rate": 1.5, "accuracy": 89.48}, {"fault_rate": 2.0, "accuracy": 89.07000000000001}, {"fault_rate": 2.5, "accuracy": 88.75}, {"fault_rate": 3.0, "accuracy": 88.46000000000001}, {"fault_rate": 3.5, "accuracy": 87.99}, {"fault_rate": 4.0, "accuracy": 87.85}, {"fault_rate": 4.5, "accuracy": 87.39}, {"fault_rate": 5.0, "accuracy": 87.62}, {"fault_rate": 5.5, "accuracy": 86.7}, {"fault_rate": 6.0, "accuracy": 86.39}, {"fault_rate": 6.5, "accuracy": 85.77}, {"fault_rate": 7.0, "accuracy": 85.47}, {"fault_rate": 7.5, "accuracy": 84.28999999999999}, {"fault_rate": 8.0, "accuracy": 83.58}, {"fault_rate": 8.5, "accuracy": 82.84}, {"fault_rate": 9.0, "accuracy": 82.07}, {"fault_rate": 9.5, "accuracy": 80.89}, {"fault_rate": 10.0, "accuracy": 80.28}], "experiment_id": 7, "run_id": 3, "accuracy_train": 99.72833333333332, "accuracy_test": 90.01, "complexity": 26.333202260112515, "MAC": 5832735, "param": 8213.0, "fit_time": 2202.9662771224976}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7343425154685974}, {"b": 4, "robustness": 0.7122924327850342}, {"b": 8, "robustness": 0.6764782071113586}, {"b": 16, "robustness": 0.6031385064125061}, {"b": 32, "robustness": 0.47942113876342773}, {"b": 64, "robustness": 0.2984072268009186}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.88000000000001}, {"fault_rate": 0.5, "accuracy": 90.5}, {"fault_rate": 1.0, "accuracy": 90.05}, {"fault_rate": 1.5, "accuracy": 90.02}, {"fault_rate": 2.0, "accuracy": 89.61}, {"fault_rate": 2.5, "accuracy": 89.55}, {"fault_rate": 3.0, "accuracy": 88.98}, {"fault_rate": 3.5, "accuracy": 88.56}, {"fault_rate": 4.0, "accuracy": 87.92}, {"fault_rate": 4.5, "accuracy": 87.36}, {"fault_rate": 5.0, "accuracy": 86.76}, {"fault_rate": 5.5, "accuracy": 86.00999999999999}, {"fault_rate": 6.0, "accuracy": 84.8}, {"fault_rate": 6.5, "accuracy": 84.24000000000001}, {"fault_rate": 7.0, "accuracy": 83.28999999999999}, {"fault_rate": 7.5, "accuracy": 81.54}, {"fault_rate": 8.0, "accuracy": 79.83}, {"fault_rate": 8.5, "accuracy": 78.43}, {"fault_rate": 9.0, "accuracy": 76.49000000000001}, {"fault_rate": 9.5, "accuracy": 73.99}, {"fault_rate": 10.0, "accuracy": 70.54}], "experiment_id": 4, "run_id": 2, "accuracy_train": 99.13666666666666, "accuracy_test": 90.88000000000001, "complexity": 29.233779339182316, "MAC": 6487007, "param": 192277.0, "fit_time": 5841.417197942734}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.736988365650177}, {"b": 4, "robustness": 0.7147590517997742}, {"b": 8, "robustness": 0.6771529316902161}, {"b": 16, "robustness": 0.6084437966346741}, {"b": 32, "robustness": 0.48644784092903137}, {"b": 64, "robustness": 0.3039555251598358}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.86999999999999}, {"fault_rate": 0.5, "accuracy": 90.48}, {"fault_rate": 1.0, "accuracy": 90.23}, {"fault_rate": 1.5, "accuracy": 90.57}, {"fault_rate": 2.0, "accuracy": 90.19}, {"fault_rate": 2.5, "accuracy": 90.12}, {"fault_rate": 3.0, "accuracy": 89.28}, {"fault_rate": 3.5, "accuracy": 89.25999999999999}, {"fault_rate": 4.0, "accuracy": 88.63}, {"fault_rate": 4.5, "accuracy": 87.76}, {"fault_rate": 5.0, "accuracy": 87.62}, {"fault_rate": 5.5, "accuracy": 87.35000000000001}, {"fault_rate": 6.0, "accuracy": 86.16}, {"fault_rate": 6.5, "accuracy": 85.72}, {"fault_rate": 7.0, "accuracy": 84.85000000000001}, {"fault_rate": 7.5, "accuracy": 83.58}, {"fault_rate": 8.0, "accuracy": 81.89}, {"fault_rate": 8.5, "accuracy": 81.74}, {"fault_rate": 9.0, "accuracy": 79.02}, {"fault_rate": 9.5, "accuracy": 78.03}, {"fault_rate": 10.0, "accuracy": 75.64999999999999}], "experiment_id": 5, "run_id": 2, "accuracy_train": 99.46166666666667, "accuracy_test": 90.86999999999999, "complexity": 29.085035819134365, "MAC": 6487007, "param": 192277.0, "fit_time": 5841.525662660599}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.922736406326294}, {"b": 4, "robustness": 0.8524916768074036}, {"b": 8, "robustness": 0.7402899861335754}, {"b": 16, "robustness": 0.6274391412734985}, {"b": 32, "robustness": 0.5340757369995117}, {"b": 64, "robustness": 0.3978160321712494}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.99000000000001}, {"fault_rate": 0.5, "accuracy": 89.60000000000001}, {"fault_rate": 1.0, "accuracy": 89.47}, {"fault_rate": 1.5, "accuracy": 89.1}, {"fault_rate": 2.0, "accuracy": 89.32}, {"fault_rate": 2.5, "accuracy": 89.14}, {"fault_rate": 3.0, "accuracy": 89.2}, {"fault_rate": 3.5, "accuracy": 88.75}, {"fault_rate": 4.0, "accuracy": 88.09}, {"fault_rate": 4.5, "accuracy": 88.03999999999999}, {"fault_rate": 5.0, "accuracy": 87.72}, {"fault_rate": 5.5, "accuracy": 87.56}, {"fault_rate": 6.0, "accuracy": 87.44}, {"fault_rate": 6.5, "accuracy": 86.66}, {"fault_rate": 7.0, "accuracy": 86.0}, {"fault_rate": 7.5, "accuracy": 85.35000000000001}, {"fault_rate": 8.0, "accuracy": 85.35000000000001}, {"fault_rate": 8.5, "accuracy": 85.07000000000001}, {"fault_rate": 9.0, "accuracy": 83.89}, {"fault_rate": 9.5, "accuracy": 83.7}, {"fault_rate": 10.0, "accuracy": 82.5}], "experiment_id": 9, "run_id": 0, "accuracy_train": 99.94333333333333, "accuracy_test": 89.99000000000001, "complexity": 26.417367543968457, "MAC": 5832735, "param": 8213.0, "fit_time": 2379.894773721695}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7519273161888123}, {"b": 4, "robustness": 0.7226982116699219}, {"b": 8, "robustness": 0.6933797001838684}, {"b": 16, "robustness": 0.6309043169021606}, {"b": 32, "robustness": 0.5019598007202148}, {"b": 64, "robustness": 0.31541407108306885}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.87}, {"fault_rate": 0.5, "accuracy": 89.16}, {"fault_rate": 1.0, "accuracy": 89.16}, {"fault_rate": 1.5, "accuracy": 89.05}, {"fault_rate": 2.0, "accuracy": 88.39}, {"fault_rate": 2.5, "accuracy": 87.74}, {"fault_rate": 3.0, "accuracy": 86.18}, {"fault_rate": 3.5, "accuracy": 85.17}, {"fault_rate": 4.0, "accuracy": 82.43}, {"fault_rate": 4.5, "accuracy": 79.94}, {"fault_rate": 5.0, "accuracy": 76.3}, {"fault_rate": 5.5, "accuracy": 72.11999999999999}, {"fault_rate": 6.0, "accuracy": 67.82000000000001}, {"fault_rate": 6.5, "accuracy": 61.519999999999996}, {"fault_rate": 7.0, "accuracy": 57.58}, {"fault_rate": 7.5, "accuracy": 49.769999999999996}, {"fault_rate": 8.0, "accuracy": 44.35}, {"fault_rate": 8.5, "accuracy": 40.03}, {"fault_rate": 9.0, "accuracy": 36.03}, {"fault_rate": 9.5, "accuracy": 29.5}, {"fault_rate": 10.0, "accuracy": 26.96}], "experiment_id": 6, "run_id": 2, "accuracy_train": 96.96333333333334, "accuracy_test": 89.87, "complexity": 30.068402563184513, "MAC": 6487007, "param": 192277.0, "fit_time": 4095.2992975711823}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7320936918258667}, {"b": 4, "robustness": 0.7129402160644531}, {"b": 8, "robustness": 0.6768438816070557}, {"b": 16, "robustness": 0.6066831350326538}, {"b": 32, "robustness": 0.48276978731155396}, {"b": 64, "robustness": 0.3005998134613037}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.09}, {"fault_rate": 0.5, "accuracy": 90.84}, {"fault_rate": 1.0, "accuracy": 90.57}, {"fault_rate": 1.5, "accuracy": 90.48}, {"fault_rate": 2.0, "accuracy": 90.33}, {"fault_rate": 2.5, "accuracy": 89.78}, {"fault_rate": 3.0, "accuracy": 89.95}, {"fault_rate": 3.5, "accuracy": 89.2}, {"fault_rate": 4.0, "accuracy": 88.64}, {"fault_rate": 4.5, "accuracy": 88.19}, {"fault_rate": 5.0, "accuracy": 87.99}, {"fault_rate": 5.5, "accuracy": 86.98}, {"fault_rate": 6.0, "accuracy": 86.44}, {"fault_rate": 6.5, "accuracy": 85.85000000000001}, {"fault_rate": 7.0, "accuracy": 85.02}, {"fault_rate": 7.5, "accuracy": 83.24000000000001}, {"fault_rate": 8.0, "accuracy": 82.44}, {"fault_rate": 8.5, "accuracy": 80.55}, {"fault_rate": 9.0, "accuracy": 80.72}, {"fault_rate": 9.5, "accuracy": 78.58000000000001}, {"fault_rate": 10.0, "accuracy": 76.99000000000001}], "experiment_id": 0, "run_id": 3, "accuracy_train": 99.24333333333333, "accuracy_test": 91.09, "complexity": 29.031002102422146, "MAC": 6487007, "param": 192277.0, "fit_time": 5722.945355176926}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9265950322151184}, {"b": 4, "robustness": 0.8603635430335999}, {"b": 8, "robustness": 0.744215726852417}, {"b": 16, "robustness": 0.6314120888710022}, {"b": 32, "robustness": 0.5346357226371765}, {"b": 64, "robustness": 0.397903174161911}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.99000000000001}, {"fault_rate": 0.5, "accuracy": 89.74}, {"fault_rate": 1.0, "accuracy": 89.68}, {"fault_rate": 1.5, "accuracy": 89.27000000000001}, {"fault_rate": 2.0, "accuracy": 89.31}, {"fault_rate": 2.5, "accuracy": 88.94999999999999}, {"fault_rate": 3.0, "accuracy": 88.71}, {"fault_rate": 3.5, "accuracy": 88.3}, {"fault_rate": 4.0, "accuracy": 88.34}, {"fault_rate": 4.5, "accuracy": 88.02}, {"fault_rate": 5.0, "accuracy": 87.74}, {"fault_rate": 5.5, "accuracy": 87.0}, {"fault_rate": 6.0, "accuracy": 87.12}, {"fault_rate": 6.5, "accuracy": 86.56}, {"fault_rate": 7.0, "accuracy": 85.45}, {"fault_rate": 7.5, "accuracy": 85.03}, {"fault_rate": 8.0, "accuracy": 83.93}, {"fault_rate": 8.5, "accuracy": 82.82000000000001}, {"fault_rate": 9.0, "accuracy": 82.77}, {"fault_rate": 9.5, "accuracy": 82.17}, {"fault_rate": 10.0, "accuracy": 80.76}], "experiment_id": 9, "run_id": 1, "accuracy_train": 99.95833333333334, "accuracy_test": 89.99000000000001, "complexity": 26.404616749672062, "MAC": 5832735, "param": 8213.0, "fit_time": 2461.1924574375153}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7353391051292419}, {"b": 4, "robustness": 0.7129497528076172}, {"b": 8, "robustness": 0.6765846014022827}, {"b": 16, "robustness": 0.6028683185577393}, {"b": 32, "robustness": 0.47873225808143616}, {"b": 64, "robustness": 0.2968289852142334}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.25}, {"fault_rate": 0.5, "accuracy": 91.28}, {"fault_rate": 1.0, "accuracy": 91.16}, {"fault_rate": 1.5, "accuracy": 90.86999999999999}, {"fault_rate": 2.0, "accuracy": 90.34}, {"fault_rate": 2.5, "accuracy": 90.39}, {"fault_rate": 3.0, "accuracy": 89.46}, {"fault_rate": 3.5, "accuracy": 89.17}, {"fault_rate": 4.0, "accuracy": 88.94999999999999}, {"fault_rate": 4.5, "accuracy": 88.51}, {"fault_rate": 5.0, "accuracy": 87.48}, {"fault_rate": 5.5, "accuracy": 86.95}, {"fault_rate": 6.0, "accuracy": 86.27}, {"fault_rate": 6.5, "accuracy": 85.64}, {"fault_rate": 7.0, "accuracy": 84.0}, {"fault_rate": 7.5, "accuracy": 82.44}, {"fault_rate": 8.0, "accuracy": 81.55}, {"fault_rate": 8.5, "accuracy": 80.38}, {"fault_rate": 9.0, "accuracy": 78.25999999999999}, {"fault_rate": 9.5, "accuracy": 76.13}, {"fault_rate": 10.0, "accuracy": 74.51}], "experiment_id": 8, "run_id": 1, "accuracy_train": 99.50666666666666, "accuracy_test": 91.25, "complexity": 28.97597875509929, "MAC": 6487007, "param": 192277.0, "fit_time": 5190.1201231479645}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7355879545211792}, {"b": 4, "robustness": 0.7121795415878296}, {"b": 8, "robustness": 0.6745968461036682}, {"b": 16, "robustness": 0.6018934845924377}, {"b": 32, "robustness": 0.47839438915252686}, {"b": 64, "robustness": 0.2992997467517853}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.55}, {"fault_rate": 0.5, "accuracy": 91.3}, {"fault_rate": 1.0, "accuracy": 91.23}, {"fault_rate": 1.5, "accuracy": 90.94}, {"fault_rate": 2.0, "accuracy": 90.33}, {"fault_rate": 2.5, "accuracy": 90.01}, {"fault_rate": 3.0, "accuracy": 89.7}, {"fault_rate": 3.5, "accuracy": 89.4}, {"fault_rate": 4.0, "accuracy": 88.84}, {"fault_rate": 4.5, "accuracy": 88.22}, {"fault_rate": 5.0, "accuracy": 87.53999999999999}, {"fault_rate": 5.5, "accuracy": 86.61}, {"fault_rate": 6.0, "accuracy": 86.19}, {"fault_rate": 6.5, "accuracy": 85.21}, {"fault_rate": 7.0, "accuracy": 84.32}, {"fault_rate": 7.5, "accuracy": 82.39999999999999}, {"fault_rate": 8.0, "accuracy": 81.75}, {"fault_rate": 8.5, "accuracy": 78.77}, {"fault_rate": 9.0, "accuracy": 77.8}, {"fault_rate": 9.5, "accuracy": 75.94}, {"fault_rate": 10.0, "accuracy": 74.06}], "experiment_id": 5, "run_id": 3, "accuracy_train": 99.37166666666667, "accuracy_test": 91.55, "complexity": 29.003564365201733, "MAC": 6487007, "param": 192277.0, "fit_time": 5842.554843187332}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7403252124786377}, {"b": 4, "robustness": 0.7139559388160706}, {"b": 8, "robustness": 0.6769627332687378}, {"b": 16, "robustness": 0.6076165437698364}, {"b": 32, "robustness": 0.4873056411743164}, {"b": 64, "robustness": 0.30327773094177246}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.92}, {"fault_rate": 0.5, "accuracy": 90.98}, {"fault_rate": 1.0, "accuracy": 90.53999999999999}, {"fault_rate": 1.5, "accuracy": 90.41}, {"fault_rate": 2.0, "accuracy": 90.28}, {"fault_rate": 2.5, "accuracy": 89.72}, {"fault_rate": 3.0, "accuracy": 89.49000000000001}, {"fault_rate": 3.5, "accuracy": 89.14999999999999}, {"fault_rate": 4.0, "accuracy": 88.81}, {"fault_rate": 4.5, "accuracy": 88.44}, {"fault_rate": 5.0, "accuracy": 87.68}, {"fault_rate": 5.5, "accuracy": 87.01}, {"fault_rate": 6.0, "accuracy": 86.27}, {"fault_rate": 6.5, "accuracy": 85.66}, {"fault_rate": 7.0, "accuracy": 85.09}, {"fault_rate": 7.5, "accuracy": 82.95}, {"fault_rate": 8.0, "accuracy": 82.38}, {"fault_rate": 8.5, "accuracy": 80.84}, {"fault_rate": 9.0, "accuracy": 79.47}, {"fault_rate": 9.5, "accuracy": 78.2}, {"fault_rate": 10.0, "accuracy": 75.77000000000001}], "experiment_id": 4, "run_id": 3, "accuracy_train": 99.39, "accuracy_test": 90.92, "complexity": 29.14831499527508, "MAC": 6487007, "param": 192277.0, "fit_time": 5842.545012712479}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7396636009216309}, {"b": 4, "robustness": 0.7147712111473083}, {"b": 8, "robustness": 0.678467333316803}, {"b": 16, "robustness": 0.6082180738449097}, {"b": 32, "robustness": 0.4874604344367981}, {"b": 64, "robustness": 0.30451151728630066}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.09}, {"fault_rate": 0.5, "accuracy": 91.03999999999999}, {"fault_rate": 1.0, "accuracy": 91.05}, {"fault_rate": 1.5, "accuracy": 90.71000000000001}, {"fault_rate": 2.0, "accuracy": 90.78}, {"fault_rate": 2.5, "accuracy": 90.46}, {"fault_rate": 3.0, "accuracy": 89.86}, {"fault_rate": 3.5, "accuracy": 89.56}, {"fault_rate": 4.0, "accuracy": 89.22}, {"fault_rate": 4.5, "accuracy": 88.56}, {"fault_rate": 5.0, "accuracy": 88.0}, {"fault_rate": 5.5, "accuracy": 87.97}, {"fault_rate": 6.0, "accuracy": 87.01}, {"fault_rate": 6.5, "accuracy": 86.77}, {"fault_rate": 7.0, "accuracy": 85.82}, {"fault_rate": 7.5, "accuracy": 84.39}, {"fault_rate": 8.0, "accuracy": 83.86}, {"fault_rate": 8.5, "accuracy": 82.1}, {"fault_rate": 9.0, "accuracy": 81.19}, {"fault_rate": 9.5, "accuracy": 79.09}, {"fault_rate": 10.0, "accuracy": 77.95}], "experiment_id": 8, "run_id": 2, "accuracy_train": 99.385, "accuracy_test": 91.09, "complexity": 28.984586162637722, "MAC": 6487007, "param": 192277.0, "fit_time": 3003.744793653488}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9307501912117004}, {"b": 4, "robustness": 0.8585696220397949}, {"b": 8, "robustness": 0.7471563220024109}, {"b": 16, "robustness": 0.6317256093025208}, {"b": 32, "robustness": 0.5344345569610596}, {"b": 64, "robustness": 0.3960842192173004}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.01}, {"fault_rate": 0.5, "accuracy": 90.08}, {"fault_rate": 1.0, "accuracy": 89.74}, {"fault_rate": 1.5, "accuracy": 89.82}, {"fault_rate": 2.0, "accuracy": 89.33}, {"fault_rate": 2.5, "accuracy": 89.22}, {"fault_rate": 3.0, "accuracy": 88.9}, {"fault_rate": 3.5, "accuracy": 88.97}, {"fault_rate": 4.0, "accuracy": 88.46000000000001}, {"fault_rate": 4.5, "accuracy": 88.07000000000001}, {"fault_rate": 5.0, "accuracy": 87.58}, {"fault_rate": 5.5, "accuracy": 87.36}, {"fault_rate": 6.0, "accuracy": 86.97}, {"fault_rate": 6.5, "accuracy": 86.38}, {"fault_rate": 7.0, "accuracy": 86.32}, {"fault_rate": 7.5, "accuracy": 85.75}, {"fault_rate": 8.0, "accuracy": 85.63}, {"fault_rate": 8.5, "accuracy": 84.8}, {"fault_rate": 9.0, "accuracy": 83.97}, {"fault_rate": 9.5, "accuracy": 83.14}, {"fault_rate": 10.0, "accuracy": 82.67}], "experiment_id": 9, "run_id": 2, "accuracy_train": 99.90666666666667, "accuracy_test": 90.01, "complexity": 26.405575381555032, "MAC": 5832735, "param": 8213.0, "fit_time": 4073.6963567733765}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7401103973388672}, {"b": 4, "robustness": 0.7220264673233032}, {"b": 8, "robustness": 0.6931788921356201}, {"b": 16, "robustness": 0.6332027912139893}, {"b": 32, "robustness": 0.5054861307144165}, {"b": 64, "robustness": 0.30960404872894287}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.28}, {"fault_rate": 0.5, "accuracy": 89.83}, {"fault_rate": 1.0, "accuracy": 89.18}, {"fault_rate": 1.5, "accuracy": 89.14999999999999}, {"fault_rate": 2.0, "accuracy": 88.5}, {"fault_rate": 2.5, "accuracy": 87.99}, {"fault_rate": 3.0, "accuracy": 87.08}, {"fault_rate": 3.5, "accuracy": 86.32}, {"fault_rate": 4.0, "accuracy": 85.02}, {"fault_rate": 4.5, "accuracy": 82.89}, {"fault_rate": 5.0, "accuracy": 80.99}, {"fault_rate": 5.5, "accuracy": 77.66}, {"fault_rate": 6.0, "accuracy": 74.56}, {"fault_rate": 6.5, "accuracy": 69.13}, {"fault_rate": 7.0, "accuracy": 63.449999999999996}, {"fault_rate": 7.5, "accuracy": 58.919999999999995}, {"fault_rate": 8.0, "accuracy": 53.669999999999995}, {"fault_rate": 8.5, "accuracy": 47.57}, {"fault_rate": 9.0, "accuracy": 42.5}, {"fault_rate": 9.5, "accuracy": 36.42}, {"fault_rate": 10.0, "accuracy": 31.66}], "experiment_id": 6, "run_id": 3, "accuracy_train": 96.84166666666667, "accuracy_test": 90.28, "complexity": 29.943830554049946, "MAC": 6487007, "param": 192277.0, "fit_time": 6106.907607555389}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7366457581520081}, {"b": 4, "robustness": 0.71435546875}, {"b": 8, "robustness": 0.6797577142715454}, {"b": 16, "robustness": 0.6102509498596191}, {"b": 32, "robustness": 0.4841192364692688}, {"b": 64, "robustness": 0.3021320104598999}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.92}, {"fault_rate": 0.5, "accuracy": 90.57}, {"fault_rate": 1.0, "accuracy": 90.36}, {"fault_rate": 1.5, "accuracy": 89.8}, {"fault_rate": 2.0, "accuracy": 89.95}, {"fault_rate": 2.5, "accuracy": 89.75999999999999}, {"fault_rate": 3.0, "accuracy": 88.99000000000001}, {"fault_rate": 3.5, "accuracy": 88.79}, {"fault_rate": 4.0, "accuracy": 88.01}, {"fault_rate": 4.5, "accuracy": 87.63}, {"fault_rate": 5.0, "accuracy": 87.76}, {"fault_rate": 5.5, "accuracy": 86.50999999999999}, {"fault_rate": 6.0, "accuracy": 86.28}, {"fault_rate": 6.5, "accuracy": 84.86}, {"fault_rate": 7.0, "accuracy": 83.15}, {"fault_rate": 7.5, "accuracy": 81.44}, {"fault_rate": 8.0, "accuracy": 80.08999999999999}, {"fault_rate": 8.5, "accuracy": 78.64999999999999}, {"fault_rate": 9.0, "accuracy": 76.46}, {"fault_rate": 9.5, "accuracy": 73.46000000000001}, {"fault_rate": 10.0, "accuracy": 70.13000000000001}], "experiment_id": 10, "run_id": 0, "accuracy_train": 99.31833333333333, "accuracy_test": 90.92, "complexity": 29.38295691404339, "MAC": 6487007, "param": 192277.0, "fit_time": 6966.949604034424}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.9289250373840332}, {"b": 4, "robustness": 0.8535146713256836}, {"b": 8, "robustness": 0.7434654831886292}, {"b": 16, "robustness": 0.6271848082542419}, {"b": 32, "robustness": 0.5304346680641174}, {"b": 64, "robustness": 0.3940151631832123}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.16}, {"fault_rate": 0.5, "accuracy": 90.07}, {"fault_rate": 1.0, "accuracy": 90.10000000000001}, {"fault_rate": 1.5, "accuracy": 89.67}, {"fault_rate": 2.0, "accuracy": 89.53}, {"fault_rate": 2.5, "accuracy": 89.38000000000001}, {"fault_rate": 3.0, "accuracy": 89.36}, {"fault_rate": 3.5, "accuracy": 88.73}, {"fault_rate": 4.0, "accuracy": 88.53999999999999}, {"fault_rate": 4.5, "accuracy": 88.64}, {"fault_rate": 5.0, "accuracy": 88.17}, {"fault_rate": 5.5, "accuracy": 87.59}, {"fault_rate": 6.0, "accuracy": 86.99}, {"fault_rate": 6.5, "accuracy": 86.7}, {"fault_rate": 7.0, "accuracy": 86.36}, {"fault_rate": 7.5, "accuracy": 85.99}, {"fault_rate": 8.0, "accuracy": 85.06}, {"fault_rate": 8.5, "accuracy": 84.27}, {"fault_rate": 9.0, "accuracy": 83.77}, {"fault_rate": 9.5, "accuracy": 82.63000000000001}, {"fault_rate": 10.0, "accuracy": 81.66}], "experiment_id": 12, "run_id": 0, "accuracy_train": 99.98333333333333, "accuracy_test": 90.16, "complexity": 26.320155507693322, "MAC": 5832735, "param": 8213.0, "fit_time": 3720.695513010025}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9257227778434753}, {"b": 4, "robustness": 0.8565793633460999}, {"b": 8, "robustness": 0.7463006377220154}, {"b": 16, "robustness": 0.6309402585029602}, {"b": 32, "robustness": 0.5338215827941895}, {"b": 64, "robustness": 0.3974568843841553}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.91}, {"fault_rate": 0.5, "accuracy": 89.59}, {"fault_rate": 1.0, "accuracy": 89.64999999999999}, {"fault_rate": 1.5, "accuracy": 89.74}, {"fault_rate": 2.0, "accuracy": 89.17}, {"fault_rate": 2.5, "accuracy": 88.84}, {"fault_rate": 3.0, "accuracy": 89.03}, {"fault_rate": 3.5, "accuracy": 88.67}, {"fault_rate": 4.0, "accuracy": 88.1}, {"fault_rate": 4.5, "accuracy": 88.11}, {"fault_rate": 5.0, "accuracy": 88.14999999999999}, {"fault_rate": 5.5, "accuracy": 87.58}, {"fault_rate": 6.0, "accuracy": 87.06}, {"fault_rate": 6.5, "accuracy": 86.68}, {"fault_rate": 7.0, "accuracy": 86.42}, {"fault_rate": 7.5, "accuracy": 86.1}, {"fault_rate": 8.0, "accuracy": 85.5}, {"fault_rate": 8.5, "accuracy": 84.15}, {"fault_rate": 9.0, "accuracy": 84.17999999999999}, {"fault_rate": 9.5, "accuracy": 82.96}, {"fault_rate": 10.0, "accuracy": 81.62}], "experiment_id": 9, "run_id": 3, "accuracy_train": 99.96333333333334, "accuracy_test": 89.91, "complexity": 26.445547982767014, "MAC": 5832735, "param": 8213.0, "fit_time": 3553.70999956131}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9310833811759949}, {"b": 4, "robustness": 0.856654167175293}, {"b": 8, "robustness": 0.7469297051429749}, {"b": 16, "robustness": 0.6322618126869202}, {"b": 32, "robustness": 0.5349477529525757}, {"b": 64, "robustness": 0.39388394355773926}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.10000000000001}, {"fault_rate": 0.5, "accuracy": 90.13}, {"fault_rate": 1.0, "accuracy": 89.75999999999999}, {"fault_rate": 1.5, "accuracy": 89.66}, {"fault_rate": 2.0, "accuracy": 89.17}, {"fault_rate": 2.5, "accuracy": 89.25999999999999}, {"fault_rate": 3.0, "accuracy": 89.21}, {"fault_rate": 3.5, "accuracy": 89.05}, {"fault_rate": 4.0, "accuracy": 88.49000000000001}, {"fault_rate": 4.5, "accuracy": 88.12}, {"fault_rate": 5.0, "accuracy": 87.94}, {"fault_rate": 5.5, "accuracy": 87.44}, {"fault_rate": 6.0, "accuracy": 86.74}, {"fault_rate": 6.5, "accuracy": 86.42}, {"fault_rate": 7.0, "accuracy": 86.42999999999999}, {"fault_rate": 7.5, "accuracy": 85.99}, {"fault_rate": 8.0, "accuracy": 85.02}, {"fault_rate": 8.5, "accuracy": 84.06}, {"fault_rate": 9.0, "accuracy": 83.63000000000001}, {"fault_rate": 9.5, "accuracy": 82.63000000000001}, {"fault_rate": 10.0, "accuracy": 82.56}], "experiment_id": 13, "run_id": 0, "accuracy_train": 99.98666666666666, "accuracy_test": 90.10000000000001, "complexity": 26.325805809953753, "MAC": 5832735, "param": 8213.0, "fit_time": 3552.940942287445}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7359468936920166}, {"b": 4, "robustness": 0.7137005925178528}, {"b": 8, "robustness": 0.6774598956108093}, {"b": 16, "robustness": 0.6079055070877075}, {"b": 32, "robustness": 0.4881557822227478}, {"b": 64, "robustness": 0.3043433725833893}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.88000000000001}, {"fault_rate": 0.5, "accuracy": 90.62}, {"fault_rate": 1.0, "accuracy": 90.36}, {"fault_rate": 1.5, "accuracy": 90.14}, {"fault_rate": 2.0, "accuracy": 90.12}, {"fault_rate": 2.5, "accuracy": 89.37}, {"fault_rate": 3.0, "accuracy": 89.4}, {"fault_rate": 3.5, "accuracy": 89.32}, {"fault_rate": 4.0, "accuracy": 88.7}, {"fault_rate": 4.5, "accuracy": 88.21}, {"fault_rate": 5.0, "accuracy": 88.23}, {"fault_rate": 5.5, "accuracy": 87.15}, {"fault_rate": 6.0, "accuracy": 86.97}, {"fault_rate": 6.5, "accuracy": 86.39}, {"fault_rate": 7.0, "accuracy": 84.63000000000001}, {"fault_rate": 7.5, "accuracy": 84.31}, {"fault_rate": 8.0, "accuracy": 83.23}, {"fault_rate": 8.5, "accuracy": 81.71000000000001}, {"fault_rate": 9.0, "accuracy": 79.71000000000001}, {"fault_rate": 9.5, "accuracy": 77.95}, {"fault_rate": 10.0, "accuracy": 75.42999999999999}], "experiment_id": 11, "run_id": 0, "accuracy_train": 99.16833333333334, "accuracy_test": 90.88000000000001, "complexity": 29.137235322963388, "MAC": 6487007, "param": 192277.0, "fit_time": 6004.590233325958}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7322275638580322}, {"b": 4, "robustness": 0.7144025564193726}, {"b": 8, "robustness": 0.679787278175354}, {"b": 16, "robustness": 0.6113540530204773}, {"b": 32, "robustness": 0.48815208673477173}, {"b": 64, "robustness": 0.309509813785553}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.16}, {"fault_rate": 0.5, "accuracy": 91.09}, {"fault_rate": 1.0, "accuracy": 90.88000000000001}, {"fault_rate": 1.5, "accuracy": 90.8}, {"fault_rate": 2.0, "accuracy": 90.49000000000001}, {"fault_rate": 2.5, "accuracy": 90.16}, {"fault_rate": 3.0, "accuracy": 89.71000000000001}, {"fault_rate": 3.5, "accuracy": 89.55}, {"fault_rate": 4.0, "accuracy": 88.53999999999999}, {"fault_rate": 4.5, "accuracy": 88.42}, {"fault_rate": 5.0, "accuracy": 87.86}, {"fault_rate": 5.5, "accuracy": 87.21}, {"fault_rate": 6.0, "accuracy": 87.53}, {"fault_rate": 6.5, "accuracy": 86.11999999999999}, {"fault_rate": 7.0, "accuracy": 85.05}, {"fault_rate": 7.5, "accuracy": 85.00999999999999}, {"fault_rate": 8.0, "accuracy": 83.88}, {"fault_rate": 8.5, "accuracy": 82.67}, {"fault_rate": 9.0, "accuracy": 81.19}, {"fault_rate": 9.5, "accuracy": 80.03}, {"fault_rate": 10.0, "accuracy": 77.96}], "experiment_id": 8, "run_id": 3, "accuracy_train": 99.285, "accuracy_test": 91.16, "complexity": 28.92594389081434, "MAC": 6487007, "param": 192277.0, "fit_time": 6020.427094697952}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.9202384352684021}, {"b": 4, "robustness": 0.853729248046875}, {"b": 8, "robustness": 0.7438137531280518}, {"b": 16, "robustness": 0.6261255145072937}, {"b": 32, "robustness": 0.5288731455802917}, {"b": 64, "robustness": 0.3893357217311859}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.92}, {"fault_rate": 0.5, "accuracy": 89.74}, {"fault_rate": 1.0, "accuracy": 89.87}, {"fault_rate": 1.5, "accuracy": 89.92999999999999}, {"fault_rate": 2.0, "accuracy": 89.39}, {"fault_rate": 2.5, "accuracy": 89.24}, {"fault_rate": 3.0, "accuracy": 89.17}, {"fault_rate": 3.5, "accuracy": 88.62}, {"fault_rate": 4.0, "accuracy": 88.6}, {"fault_rate": 4.5, "accuracy": 88.21}, {"fault_rate": 5.0, "accuracy": 87.83999999999999}, {"fault_rate": 5.5, "accuracy": 87.22}, {"fault_rate": 6.0, "accuracy": 87.11}, {"fault_rate": 6.5, "accuracy": 86.33999999999999}, {"fault_rate": 7.0, "accuracy": 85.78}, {"fault_rate": 7.5, "accuracy": 85.28}, {"fault_rate": 8.0, "accuracy": 84.81}, {"fault_rate": 8.5, "accuracy": 83.91999999999999}, {"fault_rate": 9.0, "accuracy": 82.93}, {"fault_rate": 9.5, "accuracy": 82.50999999999999}, {"fault_rate": 10.0, "accuracy": 80.97}], "experiment_id": 12, "run_id": 1, "accuracy_train": 99.96833333333333, "accuracy_test": 89.92, "complexity": 26.323029637323945, "MAC": 5832735, "param": 8213.0, "fit_time": 3225.660520553589}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9272142052650452}, {"b": 4, "robustness": 0.8532611727714539}, {"b": 8, "robustness": 0.7419300079345703}, {"b": 16, "robustness": 0.6327750086784363}, {"b": 32, "robustness": 0.5324347019195557}, {"b": 64, "robustness": 0.3953125476837158}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.92}, {"fault_rate": 0.5, "accuracy": 89.94}, {"fault_rate": 1.0, "accuracy": 89.69}, {"fault_rate": 1.5, "accuracy": 89.36}, {"fault_rate": 2.0, "accuracy": 89.39}, {"fault_rate": 2.5, "accuracy": 89.25}, {"fault_rate": 3.0, "accuracy": 88.31}, {"fault_rate": 3.5, "accuracy": 88.42}, {"fault_rate": 4.0, "accuracy": 88.14}, {"fault_rate": 4.5, "accuracy": 87.52}, {"fault_rate": 5.0, "accuracy": 87.94}, {"fault_rate": 5.5, "accuracy": 87.44}, {"fault_rate": 6.0, "accuracy": 86.53999999999999}, {"fault_rate": 6.5, "accuracy": 86.28}, {"fault_rate": 7.0, "accuracy": 85.74000000000001}, {"fault_rate": 7.5, "accuracy": 85.03}, {"fault_rate": 8.0, "accuracy": 84.23}, {"fault_rate": 8.5, "accuracy": 83.87}, {"fault_rate": 9.0, "accuracy": 82.69999999999999}, {"fault_rate": 9.5, "accuracy": 81.51}, {"fault_rate": 10.0, "accuracy": 80.2}], "experiment_id": 14, "run_id": 0, "accuracy_train": 99.945, "accuracy_test": 89.92, "complexity": 26.316690115590582, "MAC": 5832735, "param": 8213.0, "fit_time": 2879.4168367385864}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9225413203239441}, {"b": 4, "robustness": 0.8547870516777039}, {"b": 8, "robustness": 0.7472829818725586}, {"b": 16, "robustness": 0.6348710060119629}, {"b": 32, "robustness": 0.5367391109466553}, {"b": 64, "robustness": 0.3953571617603302}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.14999999999999}, {"fault_rate": 0.5, "accuracy": 90.14999999999999}, {"fault_rate": 1.0, "accuracy": 89.77000000000001}, {"fault_rate": 1.5, "accuracy": 89.75999999999999}, {"fault_rate": 2.0, "accuracy": 89.1}, {"fault_rate": 2.5, "accuracy": 89.14999999999999}, {"fault_rate": 3.0, "accuracy": 89.07000000000001}, {"fault_rate": 3.5, "accuracy": 88.44999999999999}, {"fault_rate": 4.0, "accuracy": 88.17}, {"fault_rate": 4.5, "accuracy": 87.92}, {"fault_rate": 5.0, "accuracy": 87.52}, {"fault_rate": 5.5, "accuracy": 87.14}, {"fault_rate": 6.0, "accuracy": 86.53}, {"fault_rate": 6.5, "accuracy": 86.36}, {"fault_rate": 7.0, "accuracy": 85.49}, {"fault_rate": 7.5, "accuracy": 85.13}, {"fault_rate": 8.0, "accuracy": 84.63000000000001}, {"fault_rate": 8.5, "accuracy": 83.7}, {"fault_rate": 9.0, "accuracy": 82.74000000000001}, {"fault_rate": 9.5, "accuracy": 82.36}, {"fault_rate": 10.0, "accuracy": 80.55}], "experiment_id": 13, "run_id": 1, "accuracy_train": 99.93666666666667, "accuracy_test": 90.14999999999999, "complexity": 26.31047065471599, "MAC": 5832735, "param": 8213.0, "fit_time": 3297.6699550151825}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7380290031433105}, {"b": 4, "robustness": 0.7166926264762878}, {"b": 8, "robustness": 0.6803196668624878}, {"b": 16, "robustness": 0.6132334470748901}, {"b": 32, "robustness": 0.48753035068511963}, {"b": 64, "robustness": 0.3021078109741211}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.53}, {"fault_rate": 0.5, "accuracy": 91.18}, {"fault_rate": 1.0, "accuracy": 90.86}, {"fault_rate": 1.5, "accuracy": 90.41}, {"fault_rate": 2.0, "accuracy": 90.42}, {"fault_rate": 2.5, "accuracy": 90.19}, {"fault_rate": 3.0, "accuracy": 89.16}, {"fault_rate": 3.5, "accuracy": 89.77000000000001}, {"fault_rate": 4.0, "accuracy": 88.4}, {"fault_rate": 4.5, "accuracy": 88.53999999999999}, {"fault_rate": 5.0, "accuracy": 87.37}, {"fault_rate": 5.5, "accuracy": 86.63}, {"fault_rate": 6.0, "accuracy": 85.41}, {"fault_rate": 6.5, "accuracy": 84.64}, {"fault_rate": 7.0, "accuracy": 83.3}, {"fault_rate": 7.5, "accuracy": 81.44}, {"fault_rate": 8.0, "accuracy": 80.10000000000001}, {"fault_rate": 8.5, "accuracy": 77.17}, {"fault_rate": 9.0, "accuracy": 74.91}, {"fault_rate": 9.5, "accuracy": 71.39999999999999}, {"fault_rate": 10.0, "accuracy": 67.44}], "experiment_id": 10, "run_id": 1, "accuracy_train": 99.36500000000001, "accuracy_test": 91.53, "complexity": 29.37503167267497, "MAC": 6487007, "param": 192277.0, "fit_time": 6063.165848731995}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9450691342353821}, {"b": 4, "robustness": 0.8912358283996582}, {"b": 8, "robustness": 0.8068774342536926}, {"b": 16, "robustness": 0.7048759460449219}, {"b": 32, "robustness": 0.5992621779441833}, {"b": 64, "robustness": 0.4329952299594879}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.77000000000001}, {"fault_rate": 0.5, "accuracy": 89.41}, {"fault_rate": 1.0, "accuracy": 89.39}, {"fault_rate": 1.5, "accuracy": 89.11}, {"fault_rate": 2.0, "accuracy": 89.29}, {"fault_rate": 2.5, "accuracy": 88.47}, {"fault_rate": 3.0, "accuracy": 88.42999999999999}, {"fault_rate": 3.5, "accuracy": 88.27000000000001}, {"fault_rate": 4.0, "accuracy": 87.98}, {"fault_rate": 4.5, "accuracy": 87.36}, {"fault_rate": 5.0, "accuracy": 87.22999999999999}, {"fault_rate": 5.5, "accuracy": 86.53}, {"fault_rate": 6.0, "accuracy": 86.58}, {"fault_rate": 6.5, "accuracy": 85.39}, {"fault_rate": 7.0, "accuracy": 85.61999999999999}, {"fault_rate": 7.5, "accuracy": 84.28999999999999}, {"fault_rate": 8.0, "accuracy": 84.36}, {"fault_rate": 8.5, "accuracy": 83.03}, {"fault_rate": 9.0, "accuracy": 82.39999999999999}, {"fault_rate": 9.5, "accuracy": 81.17999999999999}, {"fault_rate": 10.0, "accuracy": 81.17}], "experiment_id": 15, "run_id": 0, "accuracy_train": 99.84166666666667, "accuracy_test": 89.77000000000001, "complexity": 26.598507944577754, "MAC": 5832735, "param": 8213.0, "fit_time": 3547.8855922222137}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9259629249572754}, {"b": 4, "robustness": 0.855168342590332}, {"b": 8, "robustness": 0.7449142336845398}, {"b": 16, "robustness": 0.6303624510765076}, {"b": 32, "robustness": 0.5342276692390442}, {"b": 64, "robustness": 0.3941493034362793}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.10000000000001}, {"fault_rate": 0.5, "accuracy": 90.06}, {"fault_rate": 1.0, "accuracy": 89.78}, {"fault_rate": 1.5, "accuracy": 89.8}, {"fault_rate": 2.0, "accuracy": 89.36}, {"fault_rate": 2.5, "accuracy": 89.21}, {"fault_rate": 3.0, "accuracy": 89.0}, {"fault_rate": 3.5, "accuracy": 88.67}, {"fault_rate": 4.0, "accuracy": 88.12}, {"fault_rate": 4.5, "accuracy": 88.37}, {"fault_rate": 5.0, "accuracy": 87.69}, {"fault_rate": 5.5, "accuracy": 87.7}, {"fault_rate": 6.0, "accuracy": 87.08}, {"fault_rate": 6.5, "accuracy": 86.24000000000001}, {"fault_rate": 7.0, "accuracy": 85.9}, {"fault_rate": 7.5, "accuracy": 85.67}, {"fault_rate": 8.0, "accuracy": 84.96000000000001}, {"fault_rate": 8.5, "accuracy": 84.55}, {"fault_rate": 9.0, "accuracy": 83.48}, {"fault_rate": 9.5, "accuracy": 83.02000000000001}, {"fault_rate": 10.0, "accuracy": 82.17}], "experiment_id": 14, "run_id": 1, "accuracy_train": 99.97166666666666, "accuracy_test": 90.10000000000001, "complexity": 26.326589736200464, "MAC": 5832735, "param": 8213.0, "fit_time": 2341.217586994171}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7388662099838257}, {"b": 4, "robustness": 0.7121367454528809}, {"b": 8, "robustness": 0.6740558743476868}, {"b": 16, "robustness": 0.6027160882949829}, {"b": 32, "robustness": 0.4793308973312378}, {"b": 64, "robustness": 0.30058950185775757}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.32000000000001}, {"fault_rate": 0.5, "accuracy": 90.93}, {"fault_rate": 1.0, "accuracy": 90.82000000000001}, {"fault_rate": 1.5, "accuracy": 90.78}, {"fault_rate": 2.0, "accuracy": 90.64}, {"fault_rate": 2.5, "accuracy": 89.78}, {"fault_rate": 3.0, "accuracy": 89.92999999999999}, {"fault_rate": 3.5, "accuracy": 89.24}, {"fault_rate": 4.0, "accuracy": 88.66000000000001}, {"fault_rate": 4.5, "accuracy": 88.5}, {"fault_rate": 5.0, "accuracy": 87.61}, {"fault_rate": 5.5, "accuracy": 87.25}, {"fault_rate": 6.0, "accuracy": 86.18}, {"fault_rate": 6.5, "accuracy": 85.66}, {"fault_rate": 7.0, "accuracy": 84.56}, {"fault_rate": 7.5, "accuracy": 83.21}, {"fault_rate": 8.0, "accuracy": 83.05}, {"fault_rate": 8.5, "accuracy": 79.59}, {"fault_rate": 9.0, "accuracy": 78.91}, {"fault_rate": 9.5, "accuracy": 77.64999999999999}, {"fault_rate": 10.0, "accuracy": 74.33}], "experiment_id": 11, "run_id": 1, "accuracy_train": 99.41333333333333, "accuracy_test": 91.32000000000001, "complexity": 29.06677609657204, "MAC": 6487007, "param": 192277.0, "fit_time": 4144.2444388866425}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.9280044436454773}, {"b": 4, "robustness": 0.8609431385993958}, {"b": 8, "robustness": 0.7499902844429016}, {"b": 16, "robustness": 0.630331814289093}, {"b": 32, "robustness": 0.532959520816803}, {"b": 64, "robustness": 0.3942880630493164}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.99000000000001}, {"fault_rate": 0.5, "accuracy": 90.06}, {"fault_rate": 1.0, "accuracy": 89.98}, {"fault_rate": 1.5, "accuracy": 89.68}, {"fault_rate": 2.0, "accuracy": 89.64}, {"fault_rate": 2.5, "accuracy": 89.2}, {"fault_rate": 3.0, "accuracy": 89.25}, {"fault_rate": 3.5, "accuracy": 88.5}, {"fault_rate": 4.0, "accuracy": 88.48}, {"fault_rate": 4.5, "accuracy": 88.26}, {"fault_rate": 5.0, "accuracy": 87.88}, {"fault_rate": 5.5, "accuracy": 87.47}, {"fault_rate": 6.0, "accuracy": 87.31}, {"fault_rate": 6.5, "accuracy": 87.2}, {"fault_rate": 7.0, "accuracy": 86.08}, {"fault_rate": 7.5, "accuracy": 85.38}, {"fault_rate": 8.0, "accuracy": 84.59}, {"fault_rate": 8.5, "accuracy": 84.32}, {"fault_rate": 9.0, "accuracy": 83.38}, {"fault_rate": 9.5, "accuracy": 82.49}, {"fault_rate": 10.0, "accuracy": 81.28999999999999}], "experiment_id": 12, "run_id": 2, "accuracy_train": 99.965, "accuracy_test": 89.99000000000001, "complexity": 26.317460689053767, "MAC": 5832735, "param": 8213.0, "fit_time": 3487.4020342826843}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9196075797080994}, {"b": 4, "robustness": 0.8551413416862488}, {"b": 8, "robustness": 0.7462357878684998}, {"b": 16, "robustness": 0.6300200819969177}, {"b": 32, "robustness": 0.529599130153656}, {"b": 64, "robustness": 0.39168867468833923}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.89}, {"fault_rate": 0.5, "accuracy": 90.02}, {"fault_rate": 1.0, "accuracy": 89.64999999999999}, {"fault_rate": 1.5, "accuracy": 89.49000000000001}, {"fault_rate": 2.0, "accuracy": 89.63}, {"fault_rate": 2.5, "accuracy": 88.79}, {"fault_rate": 3.0, "accuracy": 89.21}, {"fault_rate": 3.5, "accuracy": 88.69}, {"fault_rate": 4.0, "accuracy": 88.57000000000001}, {"fault_rate": 4.5, "accuracy": 87.7}, {"fault_rate": 5.0, "accuracy": 87.77000000000001}, {"fault_rate": 5.5, "accuracy": 87.28}, {"fault_rate": 6.0, "accuracy": 86.76}, {"fault_rate": 6.5, "accuracy": 86.58}, {"fault_rate": 7.0, "accuracy": 85.9}, {"fault_rate": 7.5, "accuracy": 85.27}, {"fault_rate": 8.0, "accuracy": 84.84}, {"fault_rate": 8.5, "accuracy": 84.67}, {"fault_rate": 9.0, "accuracy": 83.19}, {"fault_rate": 9.5, "accuracy": 82.52000000000001}, {"fault_rate": 10.0, "accuracy": 81.43}], "experiment_id": 13, "run_id": 2, "accuracy_train": 99.95333333333333, "accuracy_test": 89.89, "complexity": 26.32206349122842, "MAC": 5832735, "param": 8213.0, "fit_time": 3527.1762850284576}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9283914566040039}, {"b": 4, "robustness": 0.8608452677726746}, {"b": 8, "robustness": 0.7483901977539062}, {"b": 16, "robustness": 0.6286868453025818}, {"b": 32, "robustness": 0.528782844543457}, {"b": 64, "robustness": 0.39030420780181885}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.23}, {"fault_rate": 0.5, "accuracy": 90.08}, {"fault_rate": 1.0, "accuracy": 89.7}, {"fault_rate": 1.5, "accuracy": 89.49000000000001}, {"fault_rate": 2.0, "accuracy": 89.39}, {"fault_rate": 2.5, "accuracy": 89.21}, {"fault_rate": 3.0, "accuracy": 88.87}, {"fault_rate": 3.5, "accuracy": 88.75999999999999}, {"fault_rate": 4.0, "accuracy": 88.28}, {"fault_rate": 4.5, "accuracy": 88.03999999999999}, {"fault_rate": 5.0, "accuracy": 87.6}, {"fault_rate": 5.5, "accuracy": 87.28}, {"fault_rate": 6.0, "accuracy": 86.55000000000001}, {"fault_rate": 6.5, "accuracy": 86.02}, {"fault_rate": 7.0, "accuracy": 85.63}, {"fault_rate": 7.5, "accuracy": 85.47}, {"fault_rate": 8.0, "accuracy": 84.76}, {"fault_rate": 8.5, "accuracy": 83.36}, {"fault_rate": 9.0, "accuracy": 83.1}, {"fault_rate": 9.5, "accuracy": 81.97}, {"fault_rate": 10.0, "accuracy": 81.49}], "experiment_id": 14, "run_id": 2, "accuracy_train": 99.925, "accuracy_test": 90.23, "complexity": 26.328012082173355, "MAC": 5832735, "param": 8213.0, "fit_time": 2270.181983947754}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9442167282104492}, {"b": 4, "robustness": 0.8945717811584473}, {"b": 8, "robustness": 0.8142333030700684}, {"b": 16, "robustness": 0.7136556506156921}, {"b": 32, "robustness": 0.6080197691917419}, {"b": 64, "robustness": 0.4373060166835785}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.03}, {"fault_rate": 0.5, "accuracy": 89.83}, {"fault_rate": 1.0, "accuracy": 89.73}, {"fault_rate": 1.5, "accuracy": 89.39}, {"fault_rate": 2.0, "accuracy": 89.39}, {"fault_rate": 2.5, "accuracy": 88.99000000000001}, {"fault_rate": 3.0, "accuracy": 88.64999999999999}, {"fault_rate": 3.5, "accuracy": 88.33}, {"fault_rate": 4.0, "accuracy": 88.13}, {"fault_rate": 4.5, "accuracy": 87.75}, {"fault_rate": 5.0, "accuracy": 87.14}, {"fault_rate": 5.5, "accuracy": 87.14}, {"fault_rate": 6.0, "accuracy": 86.39}, {"fault_rate": 6.5, "accuracy": 86.06}, {"fault_rate": 7.0, "accuracy": 85.46000000000001}, {"fault_rate": 7.5, "accuracy": 85.58}, {"fault_rate": 8.0, "accuracy": 84.25}, {"fault_rate": 8.5, "accuracy": 83.38}, {"fault_rate": 9.0, "accuracy": 83.11}, {"fault_rate": 9.5, "accuracy": 81.84}, {"fault_rate": 10.0, "accuracy": 80.91000000000001}], "experiment_id": 15, "run_id": 1, "accuracy_train": 99.90666666666667, "accuracy_test": 90.03, "complexity": 26.5864811522278, "MAC": 5832735, "param": 8213.0, "fit_time": 3611.0894317626953}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.9220023155212402}, {"b": 4, "robustness": 0.8561160564422607}, {"b": 8, "robustness": 0.7473912239074707}, {"b": 16, "robustness": 0.6295874118804932}, {"b": 32, "robustness": 0.5317873954772949}, {"b": 64, "robustness": 0.3927663266658783}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.99000000000001}, {"fault_rate": 0.5, "accuracy": 89.74}, {"fault_rate": 1.0, "accuracy": 89.75999999999999}, {"fault_rate": 1.5, "accuracy": 89.64999999999999}, {"fault_rate": 2.0, "accuracy": 89.25999999999999}, {"fault_rate": 2.5, "accuracy": 89.11}, {"fault_rate": 3.0, "accuracy": 89.11}, {"fault_rate": 3.5, "accuracy": 88.87}, {"fault_rate": 4.0, "accuracy": 88.46000000000001}, {"fault_rate": 4.5, "accuracy": 88.11}, {"fault_rate": 5.0, "accuracy": 87.5}, {"fault_rate": 5.5, "accuracy": 87.42999999999999}, {"fault_rate": 6.0, "accuracy": 86.82}, {"fault_rate": 6.5, "accuracy": 86.75}, {"fault_rate": 7.0, "accuracy": 85.88}, {"fault_rate": 7.5, "accuracy": 85.26}, {"fault_rate": 8.0, "accuracy": 84.47}, {"fault_rate": 8.5, "accuracy": 83.59}, {"fault_rate": 9.0, "accuracy": 83.76}, {"fault_rate": 9.5, "accuracy": 82.5}, {"fault_rate": 10.0, "accuracy": 81.62}], "experiment_id": 12, "run_id": 3, "accuracy_train": 99.96000000000001, "accuracy_test": 89.99000000000001, "complexity": 26.32964184890943, "MAC": 5832735, "param": 8213.0, "fit_time": 3552.5957460403442}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7348431348800659}, {"b": 4, "robustness": 0.7141326665878296}, {"b": 8, "robustness": 0.6799393892288208}, {"b": 16, "robustness": 0.6118838787078857}, {"b": 32, "robustness": 0.4908420443534851}, {"b": 64, "robustness": 0.3091985583305359}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.78}, {"fault_rate": 0.5, "accuracy": 90.86}, {"fault_rate": 1.0, "accuracy": 90.49000000000001}, {"fault_rate": 1.5, "accuracy": 90.10000000000001}, {"fault_rate": 2.0, "accuracy": 89.81}, {"fault_rate": 2.5, "accuracy": 89.27000000000001}, {"fault_rate": 3.0, "accuracy": 89.14}, {"fault_rate": 3.5, "accuracy": 89.0}, {"fault_rate": 4.0, "accuracy": 88.46000000000001}, {"fault_rate": 4.5, "accuracy": 87.58}, {"fault_rate": 5.0, "accuracy": 87.49}, {"fault_rate": 5.5, "accuracy": 87.1}, {"fault_rate": 6.0, "accuracy": 86.29}, {"fault_rate": 6.5, "accuracy": 85.6}, {"fault_rate": 7.0, "accuracy": 84.75}, {"fault_rate": 7.5, "accuracy": 84.14}, {"fault_rate": 8.0, "accuracy": 83.26}, {"fault_rate": 8.5, "accuracy": 81.71000000000001}, {"fault_rate": 9.0, "accuracy": 80.25999999999999}, {"fault_rate": 9.5, "accuracy": 78.24}, {"fault_rate": 10.0, "accuracy": 77.63}], "experiment_id": 11, "run_id": 2, "accuracy_train": 98.87333333333333, "accuracy_test": 90.78, "complexity": 29.072565060707724, "MAC": 6487007, "param": 192277.0, "fit_time": 4125.612800121307}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.93021559715271}, {"b": 4, "robustness": 0.8577539324760437}, {"b": 8, "robustness": 0.7413022518157959}, {"b": 16, "robustness": 0.6281526684761047}, {"b": 32, "robustness": 0.5284892320632935}, {"b": 64, "robustness": 0.3887263238430023}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.99000000000001}, {"fault_rate": 0.5, "accuracy": 90.19}, {"fault_rate": 1.0, "accuracy": 89.92}, {"fault_rate": 1.5, "accuracy": 89.5}, {"fault_rate": 2.0, "accuracy": 89.62}, {"fault_rate": 2.5, "accuracy": 89.28}, {"fault_rate": 3.0, "accuracy": 89.23}, {"fault_rate": 3.5, "accuracy": 88.41}, {"fault_rate": 4.0, "accuracy": 88.01}, {"fault_rate": 4.5, "accuracy": 87.76}, {"fault_rate": 5.0, "accuracy": 87.29}, {"fault_rate": 5.5, "accuracy": 87.27000000000001}, {"fault_rate": 6.0, "accuracy": 86.22999999999999}, {"fault_rate": 6.5, "accuracy": 86.35000000000001}, {"fault_rate": 7.0, "accuracy": 85.68}, {"fault_rate": 7.5, "accuracy": 84.65}, {"fault_rate": 8.0, "accuracy": 84.76}, {"fault_rate": 8.5, "accuracy": 83.56}, {"fault_rate": 9.0, "accuracy": 82.55}, {"fault_rate": 9.5, "accuracy": 81.82000000000001}, {"fault_rate": 10.0, "accuracy": 80.5}], "experiment_id": 14, "run_id": 3, "accuracy_train": 99.93166666666666, "accuracy_test": 89.99000000000001, "complexity": 26.31261514063683, "MAC": 5832735, "param": 8213.0, "fit_time": 2239.244875431061}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9222766757011414}, {"b": 4, "robustness": 0.850045382976532}, {"b": 8, "robustness": 0.7435691952705383}, {"b": 16, "robustness": 0.6299104690551758}, {"b": 32, "robustness": 0.5326010584831238}, {"b": 64, "robustness": 0.3930453956127167}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.13}, {"fault_rate": 0.5, "accuracy": 90.21000000000001}, {"fault_rate": 1.0, "accuracy": 89.75}, {"fault_rate": 1.5, "accuracy": 89.47}, {"fault_rate": 2.0, "accuracy": 89.46}, {"fault_rate": 2.5, "accuracy": 89.14}, {"fault_rate": 3.0, "accuracy": 88.88000000000001}, {"fault_rate": 3.5, "accuracy": 88.98}, {"fault_rate": 4.0, "accuracy": 88.63}, {"fault_rate": 4.5, "accuracy": 87.98}, {"fault_rate": 5.0, "accuracy": 87.38}, {"fault_rate": 5.5, "accuracy": 86.75}, {"fault_rate": 6.0, "accuracy": 86.67}, {"fault_rate": 6.5, "accuracy": 86.21}, {"fault_rate": 7.0, "accuracy": 85.71}, {"fault_rate": 7.5, "accuracy": 84.89999999999999}, {"fault_rate": 8.0, "accuracy": 84.25}, {"fault_rate": 8.5, "accuracy": 83.17}, {"fault_rate": 9.0, "accuracy": 83.14}, {"fault_rate": 9.5, "accuracy": 82.17}, {"fault_rate": 10.0, "accuracy": 80.86}], "experiment_id": 13, "run_id": 3, "accuracy_train": 99.945, "accuracy_test": 90.13, "complexity": 26.302838091913966, "MAC": 5832735, "param": 8213.0, "fit_time": 3437.918614625931}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7363548874855042}, {"b": 4, "robustness": 0.7149094343185425}, {"b": 8, "robustness": 0.6825524568557739}, {"b": 16, "robustness": 0.6173577308654785}, {"b": 32, "robustness": 0.4934541583061218}, {"b": 64, "robustness": 0.3071872591972351}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.25}, {"fault_rate": 0.5, "accuracy": 91.17}, {"fault_rate": 1.0, "accuracy": 91.01}, {"fault_rate": 1.5, "accuracy": 90.56}, {"fault_rate": 2.0, "accuracy": 90.14999999999999}, {"fault_rate": 2.5, "accuracy": 89.98}, {"fault_rate": 3.0, "accuracy": 89.68}, {"fault_rate": 3.5, "accuracy": 89.36}, {"fault_rate": 4.0, "accuracy": 88.52}, {"fault_rate": 4.5, "accuracy": 87.56}, {"fault_rate": 5.0, "accuracy": 87.26}, {"fault_rate": 5.5, "accuracy": 86.79}, {"fault_rate": 6.0, "accuracy": 85.08}, {"fault_rate": 6.5, "accuracy": 84.46000000000001}, {"fault_rate": 7.0, "accuracy": 82.41000000000001}, {"fault_rate": 7.5, "accuracy": 81.66}, {"fault_rate": 8.0, "accuracy": 78.86999999999999}, {"fault_rate": 8.5, "accuracy": 76.85}, {"fault_rate": 9.0, "accuracy": 73.24000000000001}, {"fault_rate": 9.5, "accuracy": 71.56}, {"fault_rate": 10.0, "accuracy": 68.88}], "experiment_id": 10, "run_id": 2, "accuracy_train": 99.40833333333333, "accuracy_test": 91.25, "complexity": 29.396592071868838, "MAC": 6487007, "param": 192277.0, "fit_time": 6168.445612192154}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9290981292724609}, {"b": 4, "robustness": 0.8648220896720886}, {"b": 8, "robustness": 0.7580106854438782}, {"b": 16, "robustness": 0.6430423855781555}, {"b": 32, "robustness": 0.5468495488166809}, {"b": 64, "robustness": 0.4100848138332367}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.94}, {"fault_rate": 0.5, "accuracy": 89.62}, {"fault_rate": 1.0, "accuracy": 89.4}, {"fault_rate": 1.5, "accuracy": 89.42}, {"fault_rate": 2.0, "accuracy": 89.44}, {"fault_rate": 2.5, "accuracy": 88.84}, {"fault_rate": 3.0, "accuracy": 88.77000000000001}, {"fault_rate": 3.5, "accuracy": 88.53}, {"fault_rate": 4.0, "accuracy": 88.08}, {"fault_rate": 4.5, "accuracy": 87.74}, {"fault_rate": 5.0, "accuracy": 87.83}, {"fault_rate": 5.5, "accuracy": 87.03}, {"fault_rate": 6.0, "accuracy": 86.56}, {"fault_rate": 6.5, "accuracy": 86.45}, {"fault_rate": 7.0, "accuracy": 85.86}, {"fault_rate": 7.5, "accuracy": 85.36}, {"fault_rate": 8.0, "accuracy": 85.1}, {"fault_rate": 8.5, "accuracy": 84.21}, {"fault_rate": 9.0, "accuracy": 83.41}, {"fault_rate": 9.5, "accuracy": 82.33}, {"fault_rate": 10.0, "accuracy": 82.0}], "experiment_id": 16, "run_id": 0, "accuracy_train": 99.95666666666668, "accuracy_test": 89.94, "complexity": 26.644178446283586, "MAC": 5832735, "param": 8213.0, "fit_time": 1623.30526137352}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9440491795539856}, {"b": 4, "robustness": 0.893747866153717}, {"b": 8, "robustness": 0.8077802658081055}, {"b": 16, "robustness": 0.708679735660553}, {"b": 32, "robustness": 0.5995824933052063}, {"b": 64, "robustness": 0.42958053946495056}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.86}, {"fault_rate": 0.5, "accuracy": 89.48}, {"fault_rate": 1.0, "accuracy": 89.35}, {"fault_rate": 1.5, "accuracy": 89.08}, {"fault_rate": 2.0, "accuracy": 89.14}, {"fault_rate": 2.5, "accuracy": 88.77000000000001}, {"fault_rate": 3.0, "accuracy": 88.94}, {"fault_rate": 3.5, "accuracy": 88.16000000000001}, {"fault_rate": 4.0, "accuracy": 87.92999999999999}, {"fault_rate": 4.5, "accuracy": 87.48}, {"fault_rate": 5.0, "accuracy": 86.97}, {"fault_rate": 5.5, "accuracy": 86.28}, {"fault_rate": 6.0, "accuracy": 86.21}, {"fault_rate": 6.5, "accuracy": 85.5}, {"fault_rate": 7.0, "accuracy": 85.1}, {"fault_rate": 7.5, "accuracy": 83.8}, {"fault_rate": 8.0, "accuracy": 83.8}, {"fault_rate": 8.5, "accuracy": 83.24000000000001}, {"fault_rate": 9.0, "accuracy": 82.11}, {"fault_rate": 9.5, "accuracy": 81.41000000000001}, {"fault_rate": 10.0, "accuracy": 80.01}], "experiment_id": 15, "run_id": 2, "accuracy_train": 99.87166666666667, "accuracy_test": 89.86, "complexity": 26.623294538640543, "MAC": 5832735, "param": 8213.0, "fit_time": 3463.403046607971}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 8, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.734765887260437}, {"b": 4, "robustness": 0.7120830416679382}, {"b": 8, "robustness": 0.6746485233306885}, {"b": 16, "robustness": 0.6043279767036438}, {"b": 32, "robustness": 0.4801734685897827}, {"b": 64, "robustness": 0.3005693554878235}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.25999999999999}, {"fault_rate": 0.5, "accuracy": 91.12}, {"fault_rate": 1.0, "accuracy": 90.48}, {"fault_rate": 1.5, "accuracy": 90.64}, {"fault_rate": 2.0, "accuracy": 90.06}, {"fault_rate": 2.5, "accuracy": 90.08}, {"fault_rate": 3.0, "accuracy": 89.58}, {"fault_rate": 3.5, "accuracy": 89.37}, {"fault_rate": 4.0, "accuracy": 88.72}, {"fault_rate": 4.5, "accuracy": 88.22}, {"fault_rate": 5.0, "accuracy": 87.5}, {"fault_rate": 5.5, "accuracy": 86.91}, {"fault_rate": 6.0, "accuracy": 86.18}, {"fault_rate": 6.5, "accuracy": 85.64}, {"fault_rate": 7.0, "accuracy": 84.13000000000001}, {"fault_rate": 7.5, "accuracy": 83.42}, {"fault_rate": 8.0, "accuracy": 81.83}, {"fault_rate": 8.5, "accuracy": 80.67999999999999}, {"fault_rate": 9.0, "accuracy": 78.95}, {"fault_rate": 9.5, "accuracy": 75.51}, {"fault_rate": 10.0, "accuracy": 72.25}], "experiment_id": 11, "run_id": 3, "accuracy_train": 99.41499999999999, "accuracy_test": 91.25999999999999, "complexity": 29.133757215524923, "MAC": 6487007, "param": 192277.0, "fit_time": 3055.1590309143066}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9304249286651611}, {"b": 4, "robustness": 0.8611894249916077}, {"b": 8, "robustness": 0.7604882121086121}, {"b": 16, "robustness": 0.6485791802406311}, {"b": 32, "robustness": 0.5517078042030334}, {"b": 64, "robustness": 0.4167861044406891}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.82}, {"fault_rate": 0.5, "accuracy": 89.72}, {"fault_rate": 1.0, "accuracy": 89.87}, {"fault_rate": 1.5, "accuracy": 89.52}, {"fault_rate": 2.0, "accuracy": 89.38000000000001}, {"fault_rate": 2.5, "accuracy": 88.96}, {"fault_rate": 3.0, "accuracy": 88.85}, {"fault_rate": 3.5, "accuracy": 88.48}, {"fault_rate": 4.0, "accuracy": 88.38000000000001}, {"fault_rate": 4.5, "accuracy": 87.71}, {"fault_rate": 5.0, "accuracy": 87.82}, {"fault_rate": 5.5, "accuracy": 87.42}, {"fault_rate": 6.0, "accuracy": 87.22999999999999}, {"fault_rate": 6.5, "accuracy": 86.71}, {"fault_rate": 7.0, "accuracy": 86.04}, {"fault_rate": 7.5, "accuracy": 85.53}, {"fault_rate": 8.0, "accuracy": 85.39}, {"fault_rate": 8.5, "accuracy": 84.03}, {"fault_rate": 9.0, "accuracy": 83.91}, {"fault_rate": 9.5, "accuracy": 83.42}, {"fault_rate": 10.0, "accuracy": 82.49}], "experiment_id": 16, "run_id": 1, "accuracy_train": 99.92666666666666, "accuracy_test": 89.82, "complexity": 26.63544529361501, "MAC": 5832735, "param": 8213.0, "fit_time": 2304.919226884842}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7318511009216309}, {"b": 4, "robustness": 0.7139054536819458}, {"b": 8, "robustness": 0.6753413081169128}, {"b": 16, "robustness": 0.6034095287322998}, {"b": 32, "robustness": 0.4777565598487854}, {"b": 64, "robustness": 0.2972528040409088}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.9}, {"fault_rate": 0.5, "accuracy": 90.7}, {"fault_rate": 1.0, "accuracy": 90.61}, {"fault_rate": 1.5, "accuracy": 90.33}, {"fault_rate": 2.0, "accuracy": 90.03}, {"fault_rate": 2.5, "accuracy": 89.64999999999999}, {"fault_rate": 3.0, "accuracy": 89.49000000000001}, {"fault_rate": 3.5, "accuracy": 89.05}, {"fault_rate": 4.0, "accuracy": 88.31}, {"fault_rate": 4.5, "accuracy": 87.72}, {"fault_rate": 5.0, "accuracy": 87.82}, {"fault_rate": 5.5, "accuracy": 86.82}, {"fault_rate": 6.0, "accuracy": 85.00999999999999}, {"fault_rate": 6.5, "accuracy": 84.11}, {"fault_rate": 7.0, "accuracy": 83.88}, {"fault_rate": 7.5, "accuracy": 81.69999999999999}, {"fault_rate": 8.0, "accuracy": 80.14}, {"fault_rate": 8.5, "accuracy": 78.41}, {"fault_rate": 9.0, "accuracy": 76.02}, {"fault_rate": 9.5, "accuracy": 74.86}, {"fault_rate": 10.0, "accuracy": 71.15}], "experiment_id": 17, "run_id": 0, "accuracy_train": 99.21666666666667, "accuracy_test": 90.9, "complexity": 29.248944714188386, "MAC": 6487007, "param": 192277.0, "fit_time": 3857.4136254787445}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9302344918251038}, {"b": 4, "robustness": 0.8665959239006042}, {"b": 8, "robustness": 0.75782710313797}, {"b": 16, "robustness": 0.6443679332733154}, {"b": 32, "robustness": 0.5475162863731384}, {"b": 64, "robustness": 0.4106440544128418}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.84}, {"fault_rate": 0.5, "accuracy": 89.69}, {"fault_rate": 1.0, "accuracy": 89.79}, {"fault_rate": 1.5, "accuracy": 89.3}, {"fault_rate": 2.0, "accuracy": 89.35}, {"fault_rate": 2.5, "accuracy": 88.69}, {"fault_rate": 3.0, "accuracy": 88.88000000000001}, {"fault_rate": 3.5, "accuracy": 88.34}, {"fault_rate": 4.0, "accuracy": 88.19}, {"fault_rate": 4.5, "accuracy": 87.36}, {"fault_rate": 5.0, "accuracy": 87.58}, {"fault_rate": 5.5, "accuracy": 87.19}, {"fault_rate": 6.0, "accuracy": 86.76}, {"fault_rate": 6.5, "accuracy": 86.02}, {"fault_rate": 7.0, "accuracy": 85.85000000000001}, {"fault_rate": 7.5, "accuracy": 85.53}, {"fault_rate": 8.0, "accuracy": 85.0}, {"fault_rate": 8.5, "accuracy": 84.39}, {"fault_rate": 9.0, "accuracy": 82.62}, {"fault_rate": 9.5, "accuracy": 82.69}, {"fault_rate": 10.0, "accuracy": 81.83}], "experiment_id": 16, "run_id": 2, "accuracy_train": 99.91, "accuracy_test": 89.84, "complexity": 26.68301191522173, "MAC": 5832735, "param": 8213.0, "fit_time": 2193.2962548732758}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7414597272872925}, {"b": 4, "robustness": 0.7158852815628052}, {"b": 8, "robustness": 0.682352602481842}, {"b": 16, "robustness": 0.6149615049362183}, {"b": 32, "robustness": 0.49077194929122925}, {"b": 64, "robustness": 0.30284664034843445}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.21000000000001}, {"fault_rate": 0.5, "accuracy": 90.86999999999999}, {"fault_rate": 1.0, "accuracy": 90.91}, {"fault_rate": 1.5, "accuracy": 90.64}, {"fault_rate": 2.0, "accuracy": 90.03999999999999}, {"fault_rate": 2.5, "accuracy": 89.62}, {"fault_rate": 3.0, "accuracy": 89.57000000000001}, {"fault_rate": 3.5, "accuracy": 89.05999999999999}, {"fault_rate": 4.0, "accuracy": 88.51}, {"fault_rate": 4.5, "accuracy": 87.79}, {"fault_rate": 5.0, "accuracy": 87.81}, {"fault_rate": 5.5, "accuracy": 86.78}, {"fault_rate": 6.0, "accuracy": 85.74000000000001}, {"fault_rate": 6.5, "accuracy": 84.7}, {"fault_rate": 7.0, "accuracy": 83.49}, {"fault_rate": 7.5, "accuracy": 81.36}, {"fault_rate": 8.0, "accuracy": 79.86999999999999}, {"fault_rate": 8.5, "accuracy": 75.96000000000001}, {"fault_rate": 9.0, "accuracy": 75.94999999999999}, {"fault_rate": 9.5, "accuracy": 72.7}, {"fault_rate": 10.0, "accuracy": 68.08999999999999}], "experiment_id": 19, "run_id": 0, "accuracy_train": 99.17666666666666, "accuracy_test": 91.21000000000001, "complexity": 29.628456278111987, "MAC": 6487007, "param": 192277.0, "fit_time": 3032.402744293213}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9454283714294434}, {"b": 4, "robustness": 0.8923818469047546}, {"b": 8, "robustness": 0.8121411204338074}, {"b": 16, "robustness": 0.7130348682403564}, {"b": 32, "robustness": 0.6039072871208191}, {"b": 64, "robustness": 0.4332181215286255}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.56}, {"fault_rate": 0.5, "accuracy": 89.25}, {"fault_rate": 1.0, "accuracy": 89.46}, {"fault_rate": 1.5, "accuracy": 89.24}, {"fault_rate": 2.0, "accuracy": 88.78}, {"fault_rate": 2.5, "accuracy": 88.53}, {"fault_rate": 3.0, "accuracy": 88.38000000000001}, {"fault_rate": 3.5, "accuracy": 88.26}, {"fault_rate": 4.0, "accuracy": 87.64999999999999}, {"fault_rate": 4.5, "accuracy": 87.42999999999999}, {"fault_rate": 5.0, "accuracy": 86.8}, {"fault_rate": 5.5, "accuracy": 86.44}, {"fault_rate": 6.0, "accuracy": 86.17}, {"fault_rate": 6.5, "accuracy": 86.04}, {"fault_rate": 7.0, "accuracy": 85.38}, {"fault_rate": 7.5, "accuracy": 84.61}, {"fault_rate": 8.0, "accuracy": 83.91999999999999}, {"fault_rate": 8.5, "accuracy": 83.23}, {"fault_rate": 9.0, "accuracy": 83.31}, {"fault_rate": 9.5, "accuracy": 82.25}, {"fault_rate": 10.0, "accuracy": 80.39}], "experiment_id": 15, "run_id": 3, "accuracy_train": 99.88166666666667, "accuracy_test": 89.56, "complexity": 26.579010139685085, "MAC": 5832735, "param": 8213.0, "fit_time": 3981.460666179657}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.7298054099082947}, {"b": 4, "robustness": 0.7098150253295898}, {"b": 8, "robustness": 0.67192542552948}, {"b": 16, "robustness": 0.6014264225959778}, {"b": 32, "robustness": 0.47443294525146484}, {"b": 64, "robustness": 0.2905879020690918}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.23}, {"fault_rate": 0.5, "accuracy": 90.63}, {"fault_rate": 1.0, "accuracy": 90.59}, {"fault_rate": 1.5, "accuracy": 90.58}, {"fault_rate": 2.0, "accuracy": 89.89}, {"fault_rate": 2.5, "accuracy": 89.71000000000001}, {"fault_rate": 3.0, "accuracy": 89.21}, {"fault_rate": 3.5, "accuracy": 89.12}, {"fault_rate": 4.0, "accuracy": 88.44}, {"fault_rate": 4.5, "accuracy": 87.56}, {"fault_rate": 5.0, "accuracy": 87.44}, {"fault_rate": 5.5, "accuracy": 86.26}, {"fault_rate": 6.0, "accuracy": 85.7}, {"fault_rate": 6.5, "accuracy": 85.08}, {"fault_rate": 7.0, "accuracy": 83.82}, {"fault_rate": 7.5, "accuracy": 82.27}, {"fault_rate": 8.0, "accuracy": 81.73}, {"fault_rate": 8.5, "accuracy": 79.21000000000001}, {"fault_rate": 9.0, "accuracy": 78.44}, {"fault_rate": 9.5, "accuracy": 76.5}, {"fault_rate": 10.0, "accuracy": 74.91}], "experiment_id": 18, "run_id": 0, "accuracy_train": 99.295, "accuracy_test": 91.23, "complexity": 29.02936165598742, "MAC": 6487007, "param": 192277.0, "fit_time": 6660.733653306961}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 0.01, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7343226671218872}, {"b": 4, "robustness": 0.7180548310279846}, {"b": 8, "robustness": 0.6850608587265015}, {"b": 16, "robustness": 0.6178661584854126}, {"b": 32, "robustness": 0.4977381229400635}, {"b": 64, "robustness": 0.3105488121509552}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.84}, {"fault_rate": 0.5, "accuracy": 90.95}, {"fault_rate": 1.0, "accuracy": 90.34}, {"fault_rate": 1.5, "accuracy": 90.36999999999999}, {"fault_rate": 2.0, "accuracy": 89.58}, {"fault_rate": 2.5, "accuracy": 89.58}, {"fault_rate": 3.0, "accuracy": 89.29}, {"fault_rate": 3.5, "accuracy": 88.97}, {"fault_rate": 4.0, "accuracy": 88.37}, {"fault_rate": 4.5, "accuracy": 87.53999999999999}, {"fault_rate": 5.0, "accuracy": 86.76}, {"fault_rate": 5.5, "accuracy": 85.92999999999999}, {"fault_rate": 6.0, "accuracy": 84.76}, {"fault_rate": 6.5, "accuracy": 83.6}, {"fault_rate": 7.0, "accuracy": 82.83}, {"fault_rate": 7.5, "accuracy": 81.3}, {"fault_rate": 8.0, "accuracy": 78.36}, {"fault_rate": 8.5, "accuracy": 77.13}, {"fault_rate": 9.0, "accuracy": 74.75}, {"fault_rate": 9.5, "accuracy": 69.94}, {"fault_rate": 10.0, "accuracy": 66.61}], "experiment_id": 10, "run_id": 3, "accuracy_train": 99.21333333333334, "accuracy_test": 90.84, "complexity": 29.41395026671415, "MAC": 6487007, "param": 192277.0, "fit_time": 6629.836483478546}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7357539534568787}, {"b": 4, "robustness": 0.7144724130630493}, {"b": 8, "robustness": 0.678820788860321}, {"b": 16, "robustness": 0.6065449118614197}, {"b": 32, "robustness": 0.4822000563144684}, {"b": 64, "robustness": 0.30174970626831055}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.99000000000001}, {"fault_rate": 0.5, "accuracy": 90.89}, {"fault_rate": 1.0, "accuracy": 90.56}, {"fault_rate": 1.5, "accuracy": 90.66}, {"fault_rate": 2.0, "accuracy": 89.96}, {"fault_rate": 2.5, "accuracy": 89.75}, {"fault_rate": 3.0, "accuracy": 89.61}, {"fault_rate": 3.5, "accuracy": 89.07000000000001}, {"fault_rate": 4.0, "accuracy": 89.08}, {"fault_rate": 4.5, "accuracy": 88.09}, {"fault_rate": 5.0, "accuracy": 87.89}, {"fault_rate": 5.5, "accuracy": 87.02}, {"fault_rate": 6.0, "accuracy": 86.16}, {"fault_rate": 6.5, "accuracy": 85.7}, {"fault_rate": 7.0, "accuracy": 84.00999999999999}, {"fault_rate": 7.5, "accuracy": 83.50999999999999}, {"fault_rate": 8.0, "accuracy": 82.47}, {"fault_rate": 8.5, "accuracy": 80.44}, {"fault_rate": 9.0, "accuracy": 77.75999999999999}, {"fault_rate": 9.5, "accuracy": 76.29}, {"fault_rate": 10.0, "accuracy": 75.63}], "experiment_id": 17, "run_id": 1, "accuracy_train": 99.35833333333333, "accuracy_test": 90.99000000000001, "complexity": 29.212942966419305, "MAC": 6487007, "param": 192277.0, "fit_time": 3887.2066247463226}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.9296371340751648}, {"b": 4, "robustness": 0.8607837557792664}, {"b": 8, "robustness": 0.7567906975746155}, {"b": 16, "robustness": 0.6463662981987}, {"b": 32, "robustness": 0.5512612462043762}, {"b": 64, "robustness": 0.4162270128726959}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.91}, {"fault_rate": 0.5, "accuracy": 89.82}, {"fault_rate": 1.0, "accuracy": 89.9}, {"fault_rate": 1.5, "accuracy": 89.42}, {"fault_rate": 2.0, "accuracy": 89.34}, {"fault_rate": 2.5, "accuracy": 89.2}, {"fault_rate": 3.0, "accuracy": 88.72}, {"fault_rate": 3.5, "accuracy": 88.79}, {"fault_rate": 4.0, "accuracy": 88.18}, {"fault_rate": 4.5, "accuracy": 87.9}, {"fault_rate": 5.0, "accuracy": 87.49}, {"fault_rate": 5.5, "accuracy": 86.92999999999999}, {"fault_rate": 6.0, "accuracy": 86.18}, {"fault_rate": 6.5, "accuracy": 86.36}, {"fault_rate": 7.0, "accuracy": 86.04}, {"fault_rate": 7.5, "accuracy": 85.6}, {"fault_rate": 8.0, "accuracy": 84.28}, {"fault_rate": 8.5, "accuracy": 83.73}, {"fault_rate": 9.0, "accuracy": 83.82}, {"fault_rate": 9.5, "accuracy": 82.65}, {"fault_rate": 10.0, "accuracy": 81.28999999999999}], "experiment_id": 16, "run_id": 3, "accuracy_train": 99.95333333333333, "accuracy_test": 89.91, "complexity": 26.623464347241985, "MAC": 5832735, "param": 8213.0, "fit_time": 2154.0922207832336}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7391247749328613}, {"b": 4, "robustness": 0.7145100831985474}, {"b": 8, "robustness": 0.6794182062149048}, {"b": 16, "robustness": 0.6131100058555603}, {"b": 32, "robustness": 0.4856087565422058}, {"b": 64, "robustness": 0.3008441925048828}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.97}, {"fault_rate": 0.5, "accuracy": 91.01}, {"fault_rate": 1.0, "accuracy": 90.55}, {"fault_rate": 1.5, "accuracy": 90.16}, {"fault_rate": 2.0, "accuracy": 90.25999999999999}, {"fault_rate": 2.5, "accuracy": 89.63}, {"fault_rate": 3.0, "accuracy": 89.12}, {"fault_rate": 3.5, "accuracy": 88.22}, {"fault_rate": 4.0, "accuracy": 88.22}, {"fault_rate": 4.5, "accuracy": 87.18}, {"fault_rate": 5.0, "accuracy": 86.65}, {"fault_rate": 5.5, "accuracy": 85.71}, {"fault_rate": 6.0, "accuracy": 84.81}, {"fault_rate": 6.5, "accuracy": 82.99}, {"fault_rate": 7.0, "accuracy": 81.72}, {"fault_rate": 7.5, "accuracy": 80.02}, {"fault_rate": 8.0, "accuracy": 77.60000000000001}, {"fault_rate": 8.5, "accuracy": 75.3}, {"fault_rate": 9.0, "accuracy": 71.97}, {"fault_rate": 9.5, "accuracy": 68.91000000000001}, {"fault_rate": 10.0, "accuracy": 65.48}], "experiment_id": 19, "run_id": 1, "accuracy_train": 99.06666666666666, "accuracy_test": 90.97, "complexity": 29.58311275228364, "MAC": 6487007, "param": 192277.0, "fit_time": 3011.012532234192}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.7307566404342651}, {"b": 4, "robustness": 0.7111306190490723}, {"b": 8, "robustness": 0.6743724942207336}, {"b": 16, "robustness": 0.6040864586830139}, {"b": 32, "robustness": 0.4809688925743103}, {"b": 64, "robustness": 0.30177849531173706}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.14999999999999}, {"fault_rate": 0.5, "accuracy": 91.07}, {"fault_rate": 1.0, "accuracy": 90.91}, {"fault_rate": 1.5, "accuracy": 90.31}, {"fault_rate": 2.0, "accuracy": 90.22}, {"fault_rate": 2.5, "accuracy": 90.21000000000001}, {"fault_rate": 3.0, "accuracy": 90.16}, {"fault_rate": 3.5, "accuracy": 89.29}, {"fault_rate": 4.0, "accuracy": 89.22}, {"fault_rate": 4.5, "accuracy": 88.0}, {"fault_rate": 5.0, "accuracy": 87.57000000000001}, {"fault_rate": 5.5, "accuracy": 87.45}, {"fault_rate": 6.0, "accuracy": 86.69}, {"fault_rate": 6.5, "accuracy": 85.68}, {"fault_rate": 7.0, "accuracy": 84.45}, {"fault_rate": 7.5, "accuracy": 83.04}, {"fault_rate": 8.0, "accuracy": 81.46}, {"fault_rate": 8.5, "accuracy": 81.03}, {"fault_rate": 9.0, "accuracy": 78.74}, {"fault_rate": 9.5, "accuracy": 77.72}, {"fault_rate": 10.0, "accuracy": 75.2}], "experiment_id": 18, "run_id": 1, "accuracy_train": 99.59166666666667, "accuracy_test": 91.14999999999999, "complexity": 29.03159339713758, "MAC": 6487007, "param": 192277.0, "fit_time": 3113.3052275180817}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7399556636810303}, {"b": 4, "robustness": 0.7136034369468689}, {"b": 8, "robustness": 0.6770657300949097}, {"b": 16, "robustness": 0.6084979772567749}, {"b": 32, "robustness": 0.48643553256988525}, {"b": 64, "robustness": 0.3034782111644745}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.11}, {"fault_rate": 0.5, "accuracy": 90.95}, {"fault_rate": 1.0, "accuracy": 90.58}, {"fault_rate": 1.5, "accuracy": 90.31}, {"fault_rate": 2.0, "accuracy": 90.32}, {"fault_rate": 2.5, "accuracy": 90.03}, {"fault_rate": 3.0, "accuracy": 89.85}, {"fault_rate": 3.5, "accuracy": 89.66}, {"fault_rate": 4.0, "accuracy": 89.13}, {"fault_rate": 4.5, "accuracy": 88.05}, {"fault_rate": 5.0, "accuracy": 88.19}, {"fault_rate": 5.5, "accuracy": 87.47}, {"fault_rate": 6.0, "accuracy": 86.85000000000001}, {"fault_rate": 6.5, "accuracy": 86.24000000000001}, {"fault_rate": 7.0, "accuracy": 85.22}, {"fault_rate": 7.5, "accuracy": 84.14}, {"fault_rate": 8.0, "accuracy": 82.92}, {"fault_rate": 8.5, "accuracy": 81.39999999999999}, {"fault_rate": 9.0, "accuracy": 81.10000000000001}, {"fault_rate": 9.5, "accuracy": 79.22}, {"fault_rate": 10.0, "accuracy": 77.63}], "experiment_id": 17, "run_id": 2, "accuracy_train": 99.51833333333333, "accuracy_test": 91.11, "complexity": 29.12094032893918, "MAC": 6487007, "param": 192277.0, "fit_time": 2938.6037459373474}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7409045696258545}, {"b": 4, "robustness": 0.7196834683418274}, {"b": 8, "robustness": 0.6842391490936279}, {"b": 16, "robustness": 0.6183655858039856}, {"b": 32, "robustness": 0.49428683519363403}, {"b": 64, "robustness": 0.30851027369499207}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.97}, {"fault_rate": 0.5, "accuracy": 90.91}, {"fault_rate": 1.0, "accuracy": 90.63}, {"fault_rate": 1.5, "accuracy": 90.51}, {"fault_rate": 2.0, "accuracy": 90.12}, {"fault_rate": 2.5, "accuracy": 89.73}, {"fault_rate": 3.0, "accuracy": 89.36}, {"fault_rate": 3.5, "accuracy": 89.69}, {"fault_rate": 4.0, "accuracy": 88.75}, {"fault_rate": 4.5, "accuracy": 88.31}, {"fault_rate": 5.0, "accuracy": 87.8}, {"fault_rate": 5.5, "accuracy": 86.99}, {"fault_rate": 6.0, "accuracy": 86.22}, {"fault_rate": 6.5, "accuracy": 85.16}, {"fault_rate": 7.0, "accuracy": 83.76}, {"fault_rate": 7.5, "accuracy": 82.45}, {"fault_rate": 8.0, "accuracy": 80.47}, {"fault_rate": 8.5, "accuracy": 78.55}, {"fault_rate": 9.0, "accuracy": 75.76}, {"fault_rate": 9.5, "accuracy": 72.53}, {"fault_rate": 10.0, "accuracy": 70.04}], "experiment_id": 19, "run_id": 2, "accuracy_train": 99.25833333333334, "accuracy_test": 90.97, "complexity": 29.50203227231495, "MAC": 6487007, "param": 192277.0, "fit_time": 3005.5129342079163}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "robustness_test": [{"b": 2, "robustness": 0.7397122383117676}, {"b": 4, "robustness": 0.7132155895233154}, {"b": 8, "robustness": 0.6754012107849121}, {"b": 16, "robustness": 0.6026752591133118}, {"b": 32, "robustness": 0.47970032691955566}, {"b": 64, "robustness": 0.29637160897254944}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.28}, {"fault_rate": 0.5, "accuracy": 91.18}, {"fault_rate": 1.0, "accuracy": 90.82000000000001}, {"fault_rate": 1.5, "accuracy": 90.89}, {"fault_rate": 2.0, "accuracy": 90.52}, {"fault_rate": 2.5, "accuracy": 89.94}, {"fault_rate": 3.0, "accuracy": 89.67}, {"fault_rate": 3.5, "accuracy": 89.14999999999999}, {"fault_rate": 4.0, "accuracy": 89.25999999999999}, {"fault_rate": 4.5, "accuracy": 88.53}, {"fault_rate": 5.0, "accuracy": 88.38000000000001}, {"fault_rate": 5.5, "accuracy": 87.4}, {"fault_rate": 6.0, "accuracy": 87.3}, {"fault_rate": 6.5, "accuracy": 85.96000000000001}, {"fault_rate": 7.0, "accuracy": 85.56}, {"fault_rate": 7.5, "accuracy": 83.91}, {"fault_rate": 8.0, "accuracy": 83.16}, {"fault_rate": 8.5, "accuracy": 81.15}, {"fault_rate": 9.0, "accuracy": 80.15}, {"fault_rate": 9.5, "accuracy": 78.63}, {"fault_rate": 10.0, "accuracy": 77.0}], "experiment_id": 18, "run_id": 2, "accuracy_train": 99.33666666666666, "accuracy_test": 91.28, "complexity": 29.023199043523544, "MAC": 6487007, "param": 192277.0, "fit_time": 2917.9482374191284}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.0001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7352872490882874}, {"b": 4, "robustness": 0.7129791975021362}, {"b": 8, "robustness": 0.6764891147613525}, {"b": 16, "robustness": 0.6065362691879272}, {"b": 32, "robustness": 0.4830060303211212}, {"b": 64, "robustness": 0.29793858528137207}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.17}, {"fault_rate": 0.5, "accuracy": 91.11}, {"fault_rate": 1.0, "accuracy": 90.64999999999999}, {"fault_rate": 1.5, "accuracy": 90.4}, {"fault_rate": 2.0, "accuracy": 90.09}, {"fault_rate": 2.5, "accuracy": 89.8}, {"fault_rate": 3.0, "accuracy": 89.47}, {"fault_rate": 3.5, "accuracy": 89.09}, {"fault_rate": 4.0, "accuracy": 88.48}, {"fault_rate": 4.5, "accuracy": 88.01}, {"fault_rate": 5.0, "accuracy": 87.62}, {"fault_rate": 5.5, "accuracy": 87.03}, {"fault_rate": 6.0, "accuracy": 86.39}, {"fault_rate": 6.5, "accuracy": 85.45}, {"fault_rate": 7.0, "accuracy": 84.55}, {"fault_rate": 7.5, "accuracy": 83.0}, {"fault_rate": 8.0, "accuracy": 80.63}, {"fault_rate": 8.5, "accuracy": 79.05}, {"fault_rate": 9.0, "accuracy": 77.48}, {"fault_rate": 9.5, "accuracy": 76.75}, {"fault_rate": 10.0, "accuracy": 74.9}], "experiment_id": 17, "run_id": 3, "accuracy_train": 99.52499999999999, "accuracy_test": 91.17, "complexity": 29.24438179827314, "MAC": 6487007, "param": 192277.0, "fit_time": 2829.385276079178}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 0.001, "type": "delayed-max-b", "epochs": 25}, "robustness_test": [{"b": 2, "robustness": 0.7405607104301453}, {"b": 4, "robustness": 0.7156676650047302}, {"b": 8, "robustness": 0.6795163750648499}, {"b": 16, "robustness": 0.6125590801239014}, {"b": 32, "robustness": 0.4843888282775879}, {"b": 64, "robustness": 0.3049633502960205}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.92}, {"fault_rate": 0.5, "accuracy": 90.58}, {"fault_rate": 1.0, "accuracy": 90.45}, {"fault_rate": 1.5, "accuracy": 90.16}, {"fault_rate": 2.0, "accuracy": 89.95}, {"fault_rate": 2.5, "accuracy": 89.5}, {"fault_rate": 3.0, "accuracy": 88.92}, {"fault_rate": 3.5, "accuracy": 89.25999999999999}, {"fault_rate": 4.0, "accuracy": 88.52}, {"fault_rate": 4.5, "accuracy": 87.83999999999999}, {"fault_rate": 5.0, "accuracy": 86.96000000000001}, {"fault_rate": 5.5, "accuracy": 86.4}, {"fault_rate": 6.0, "accuracy": 85.84}, {"fault_rate": 6.5, "accuracy": 83.23}, {"fault_rate": 7.0, "accuracy": 82.21000000000001}, {"fault_rate": 7.5, "accuracy": 80.85}, {"fault_rate": 8.0, "accuracy": 78.74}, {"fault_rate": 8.5, "accuracy": 76.92}, {"fault_rate": 9.0, "accuracy": 73.24000000000001}, {"fault_rate": 9.5, "accuracy": 70.78999999999999}, {"fault_rate": 10.0, "accuracy": 67.86}], "experiment_id": 19, "run_id": 3, "accuracy_train": 99.29833333333333, "accuracy_test": 90.92, "complexity": 29.532979801319193, "MAC": 6487007, "param": 192277.0, "fit_time": 3038.9082980155945}


==> plots/fasion_mlp_results.jsonl <==
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6604557633399963}, {"b": 4, "robustness": 0.6543968319892883}, {"b": 8, "robustness": 0.6418479681015015}, {"b": 16, "robustness": 0.6167336106300354}, {"b": 32, "robustness": 0.5665740370750427}, {"b": 64, "robustness": 0.46355581283569336}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.94}, {"fault_rate": 0.5, "accuracy": 90.0}, {"fault_rate": 1.0, "accuracy": 89.60000000000001}, {"fault_rate": 1.5, "accuracy": 89.33}, {"fault_rate": 2.0, "accuracy": 89.48}, {"fault_rate": 2.5, "accuracy": 89.14999999999999}, {"fault_rate": 3.0, "accuracy": 88.74}, {"fault_rate": 3.5, "accuracy": 88.55}, {"fault_rate": 4.0, "accuracy": 88.39}, {"fault_rate": 4.5, "accuracy": 87.85}, {"fault_rate": 5.0, "accuracy": 87.37}, {"fault_rate": 5.5, "accuracy": 87.42999999999999}, {"fault_rate": 6.0, "accuracy": 86.76}, {"fault_rate": 6.5, "accuracy": 86.46000000000001}, {"fault_rate": 7.0, "accuracy": 85.83}, {"fault_rate": 7.5, "accuracy": 85.26}, {"fault_rate": 8.0, "accuracy": 84.25}, {"fault_rate": 8.5, "accuracy": 84.26}, {"fault_rate": 9.0, "accuracy": 82.64}, {"fault_rate": 9.5, "accuracy": 82.50999999999999}, {"fault_rate": 10.0, "accuracy": 81.66}], "experiment_id": 0, "run_id": 0, "accuracy_train": 99.91499999999999, "accuracy_test": 89.94, "complexity": 26.499147319730618, "MAC": 5832735, "param": 8213.0, "fit_time": 4667.759385347366}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6605228781700134}, {"b": 4, "robustness": 0.6541344523429871}, {"b": 8, "robustness": 0.6416716575622559}, {"b": 16, "robustness": 0.6164870262145996}, {"b": 32, "robustness": 0.5660647749900818}, {"b": 64, "robustness": 0.462618350982666}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.92}, {"fault_rate": 0.5, "accuracy": 89.79}, {"fault_rate": 1.0, "accuracy": 89.81}, {"fault_rate": 1.5, "accuracy": 89.49000000000001}, {"fault_rate": 2.0, "accuracy": 89.63}, {"fault_rate": 2.5, "accuracy": 88.89}, {"fault_rate": 3.0, "accuracy": 88.85}, {"fault_rate": 3.5, "accuracy": 88.24}, {"fault_rate": 4.0, "accuracy": 88.16000000000001}, {"fault_rate": 4.5, "accuracy": 88.22}, {"fault_rate": 5.0, "accuracy": 87.82}, {"fault_rate": 5.5, "accuracy": 87.31}, {"fault_rate": 6.0, "accuracy": 87.03}, {"fault_rate": 6.5, "accuracy": 86.17}, {"fault_rate": 7.0, "accuracy": 85.84}, {"fault_rate": 7.5, "accuracy": 84.96000000000001}, {"fault_rate": 8.0, "accuracy": 84.46000000000001}, {"fault_rate": 8.5, "accuracy": 83.5}, {"fault_rate": 9.0, "accuracy": 82.80999999999999}, {"fault_rate": 9.5, "accuracy": 81.87}, {"fault_rate": 10.0, "accuracy": 81.06}], "experiment_id": 2, "run_id": 0, "accuracy_train": 99.97666666666667, "accuracy_test": 89.92, "complexity": 26.771876705779874, "MAC": 5832735, "param": 8213.0, "fit_time": 4715.581115245819}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6607236266136169}, {"b": 4, "robustness": 0.6548050045967102}, {"b": 8, "robustness": 0.6428720355033875}, {"b": 16, "robustness": 0.618833065032959}, {"b": 32, "robustness": 0.5701849460601807}, {"b": 64, "robustness": 0.4702933728694916}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.05}, {"fault_rate": 0.5, "accuracy": 89.91}, {"fault_rate": 1.0, "accuracy": 89.55}, {"fault_rate": 1.5, "accuracy": 89.29}, {"fault_rate": 2.0, "accuracy": 89.46}, {"fault_rate": 2.5, "accuracy": 88.99000000000001}, {"fault_rate": 3.0, "accuracy": 88.62}, {"fault_rate": 3.5, "accuracy": 88.66000000000001}, {"fault_rate": 4.0, "accuracy": 88.27000000000001}, {"fault_rate": 4.5, "accuracy": 88.42999999999999}, {"fault_rate": 5.0, "accuracy": 87.6}, {"fault_rate": 5.5, "accuracy": 87.09}, {"fault_rate": 6.0, "accuracy": 86.7}, {"fault_rate": 6.5, "accuracy": 86.61999999999999}, {"fault_rate": 7.0, "accuracy": 86.14}, {"fault_rate": 7.5, "accuracy": 85.16}, {"fault_rate": 8.0, "accuracy": 84.78999999999999}, {"fault_rate": 8.5, "accuracy": 84.11}, {"fault_rate": 9.0, "accuracy": 83.05}, {"fault_rate": 9.5, "accuracy": 81.86}, {"fault_rate": 10.0, "accuracy": 81.52000000000001}], "experiment_id": 2, "run_id": 1, "accuracy_train": 99.89666666666666, "accuracy_test": 90.05, "complexity": 26.80662204903494, "MAC": 5832735, "param": 8213.0, "fit_time": 4723.664932489395}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6600500345230103}, {"b": 4, "robustness": 0.6536233425140381}, {"b": 8, "robustness": 0.6409787535667419}, {"b": 16, "robustness": 0.6154059171676636}, {"b": 32, "robustness": 0.5634815096855164}, {"b": 64, "robustness": 0.4563720226287842}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.98}, {"fault_rate": 0.5, "accuracy": 89.75999999999999}, {"fault_rate": 1.0, "accuracy": 89.92999999999999}, {"fault_rate": 1.5, "accuracy": 89.63}, {"fault_rate": 2.0, "accuracy": 89.34}, {"fault_rate": 2.5, "accuracy": 89.36}, {"fault_rate": 3.0, "accuracy": 88.86}, {"fault_rate": 3.5, "accuracy": 88.88000000000001}, {"fault_rate": 4.0, "accuracy": 88.42}, {"fault_rate": 4.5, "accuracy": 87.86}, {"fault_rate": 5.0, "accuracy": 87.47}, {"fault_rate": 5.5, "accuracy": 87.49}, {"fault_rate": 6.0, "accuracy": 86.9}, {"fault_rate": 6.5, "accuracy": 87.0}, {"fault_rate": 7.0, "accuracy": 85.71}, {"fault_rate": 7.5, "accuracy": 85.95}, {"fault_rate": 8.0, "accuracy": 85.06}, {"fault_rate": 8.5, "accuracy": 84.58}, {"fault_rate": 9.0, "accuracy": 83.3}, {"fault_rate": 9.5, "accuracy": 83.15}, {"fault_rate": 10.0, "accuracy": 82.45}], "experiment_id": 0, "run_id": 1, "accuracy_train": 99.95166666666667, "accuracy_test": 89.98, "complexity": 26.517894031680235, "MAC": 5832735, "param": 8213.0, "fit_time": 4726.628954648972}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7350630164146423}, {"b": 4, "robustness": 0.7209559679031372}, {"b": 8, "robustness": 0.692943811416626}, {"b": 16, "robustness": 0.6356819868087769}, {"b": 32, "robustness": 0.5420186519622803}, {"b": 64, "robustness": 0.42372673749923706}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.3}, {"fault_rate": 0.5, "accuracy": 91.02}, {"fault_rate": 1.0, "accuracy": 90.98}, {"fault_rate": 1.5, "accuracy": 90.85}, {"fault_rate": 2.0, "accuracy": 90.77}, {"fault_rate": 2.5, "accuracy": 90.96}, {"fault_rate": 3.0, "accuracy": 90.61}, {"fault_rate": 3.5, "accuracy": 90.48}, {"fault_rate": 4.0, "accuracy": 90.06}, {"fault_rate": 4.5, "accuracy": 90.0}, {"fault_rate": 5.0, "accuracy": 90.16}, {"fault_rate": 5.5, "accuracy": 89.83}, {"fault_rate": 6.0, "accuracy": 89.86}, {"fault_rate": 6.5, "accuracy": 89.3}, {"fault_rate": 7.0, "accuracy": 89.09}, {"fault_rate": 7.5, "accuracy": 88.79}, {"fault_rate": 8.0, "accuracy": 88.71}, {"fault_rate": 8.5, "accuracy": 88.52}, {"fault_rate": 9.0, "accuracy": 87.61}, {"fault_rate": 9.5, "accuracy": 87.13}, {"fault_rate": 10.0, "accuracy": 87.36}], "experiment_id": 3, "run_id": 0, "accuracy_train": 99.41499999999999, "accuracy_test": 91.3, "complexity": 30.529962344341328, "MAC": 6487007, "param": 192277.0, "fit_time": 9608.602701187134}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7353267669677734}, {"b": 4, "robustness": 0.7199451923370361}, {"b": 8, "robustness": 0.690482497215271}, {"b": 16, "robustness": 0.6359764337539673}, {"b": 32, "robustness": 0.5433539748191833}, {"b": 64, "robustness": 0.41509413719177246}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.10000000000001}, {"fault_rate": 0.5, "accuracy": 91.10000000000001}, {"fault_rate": 1.0, "accuracy": 91.05}, {"fault_rate": 1.5, "accuracy": 90.99000000000001}, {"fault_rate": 2.0, "accuracy": 90.96}, {"fault_rate": 2.5, "accuracy": 90.86}, {"fault_rate": 3.0, "accuracy": 90.68}, {"fault_rate": 3.5, "accuracy": 90.7}, {"fault_rate": 4.0, "accuracy": 90.36999999999999}, {"fault_rate": 4.5, "accuracy": 90.56}, {"fault_rate": 5.0, "accuracy": 90.0}, {"fault_rate": 5.5, "accuracy": 89.88000000000001}, {"fault_rate": 6.0, "accuracy": 89.57000000000001}, {"fault_rate": 6.5, "accuracy": 89.52}, {"fault_rate": 7.0, "accuracy": 89.27000000000001}, {"fault_rate": 7.5, "accuracy": 89.19}, {"fault_rate": 8.0, "accuracy": 88.61}, {"fault_rate": 8.5, "accuracy": 88.66000000000001}, {"fault_rate": 9.0, "accuracy": 88.53}, {"fault_rate": 9.5, "accuracy": 87.81}, {"fault_rate": 10.0, "accuracy": 87.67}], "experiment_id": 1, "run_id": 0, "accuracy_train": 99.44666666666667, "accuracy_test": 91.10000000000001, "complexity": 29.501789638126592, "MAC": 6487007, "param": 192277.0, "fit_time": 9932.54130101204}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.660024106502533}, {"b": 4, "robustness": 0.6531288623809814}, {"b": 8, "robustness": 0.6394643187522888}, {"b": 16, "robustness": 0.6127824187278748}, {"b": 32, "robustness": 0.5585710406303406}, {"b": 64, "robustness": 0.4516482353210449}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.21000000000001}, {"fault_rate": 0.5, "accuracy": 90.21000000000001}, {"fault_rate": 1.0, "accuracy": 89.75999999999999}, {"fault_rate": 1.5, "accuracy": 89.64999999999999}, {"fault_rate": 2.0, "accuracy": 89.41}, {"fault_rate": 2.5, "accuracy": 89.42999999999999}, {"fault_rate": 3.0, "accuracy": 89.14}, {"fault_rate": 3.5, "accuracy": 88.63}, {"fault_rate": 4.0, "accuracy": 88.29}, {"fault_rate": 4.5, "accuracy": 88.18}, {"fault_rate": 5.0, "accuracy": 88.08}, {"fault_rate": 5.5, "accuracy": 87.83999999999999}, {"fault_rate": 6.0, "accuracy": 87.12}, {"fault_rate": 6.5, "accuracy": 86.61}, {"fault_rate": 7.0, "accuracy": 86.14}, {"fault_rate": 7.5, "accuracy": 85.89}, {"fault_rate": 8.0, "accuracy": 85.11999999999999}, {"fault_rate": 8.5, "accuracy": 84.50999999999999}, {"fault_rate": 9.0, "accuracy": 83.58}, {"fault_rate": 9.5, "accuracy": 82.63000000000001}, {"fault_rate": 10.0, "accuracy": 82.38}], "experiment_id": 0, "run_id": 2, "accuracy_train": 99.965, "accuracy_test": 90.21000000000001, "complexity": 26.531043450184875, "MAC": 5832735, "param": 8213.0, "fit_time": 4156.284792423248}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6606374979019165}, {"b": 4, "robustness": 0.6546550393104553}, {"b": 8, "robustness": 0.6424475312232971}, {"b": 16, "robustness": 0.6179705262184143}, {"b": 32, "robustness": 0.5683333873748779}, {"b": 64, "robustness": 0.46712303161621094}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.97}, {"fault_rate": 0.5, "accuracy": 90.05}, {"fault_rate": 1.0, "accuracy": 89.53}, {"fault_rate": 1.5, "accuracy": 89.64}, {"fault_rate": 2.0, "accuracy": 89.4}, {"fault_rate": 2.5, "accuracy": 88.94999999999999}, {"fault_rate": 3.0, "accuracy": 88.59}, {"fault_rate": 3.5, "accuracy": 88.69}, {"fault_rate": 4.0, "accuracy": 88.48}, {"fault_rate": 4.5, "accuracy": 88.34}, {"fault_rate": 5.0, "accuracy": 88.03}, {"fault_rate": 5.5, "accuracy": 87.5}, {"fault_rate": 6.0, "accuracy": 87.22}, {"fault_rate": 6.5, "accuracy": 86.9}, {"fault_rate": 7.0, "accuracy": 85.99}, {"fault_rate": 7.5, "accuracy": 85.42}, {"fault_rate": 8.0, "accuracy": 85.08}, {"fault_rate": 8.5, "accuracy": 84.75}, {"fault_rate": 9.0, "accuracy": 83.66}, {"fault_rate": 9.5, "accuracy": 82.92}, {"fault_rate": 10.0, "accuracy": 82.86}], "experiment_id": 2, "run_id": 2, "accuracy_train": 99.93333333333332, "accuracy_test": 89.97, "complexity": 26.82580229822466, "MAC": 5832735, "param": 8213.0, "fit_time": 4317.491987228394}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6601646542549133}, {"b": 4, "robustness": 0.6533690094947815}, {"b": 8, "robustness": 0.6402743458747864}, {"b": 16, "robustness": 0.6139968037605286}, {"b": 32, "robustness": 0.5606353878974915}, {"b": 64, "robustness": 0.45194682478904724}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.12}, {"fault_rate": 0.5, "accuracy": 89.75999999999999}, {"fault_rate": 1.0, "accuracy": 89.96}, {"fault_rate": 1.5, "accuracy": 89.63}, {"fault_rate": 2.0, "accuracy": 89.14999999999999}, {"fault_rate": 2.5, "accuracy": 89.44}, {"fault_rate": 3.0, "accuracy": 89.03}, {"fault_rate": 3.5, "accuracy": 88.78}, {"fault_rate": 4.0, "accuracy": 88.16000000000001}, {"fault_rate": 4.5, "accuracy": 88.39}, {"fault_rate": 5.0, "accuracy": 87.56}, {"fault_rate": 5.5, "accuracy": 87.38}, {"fault_rate": 6.0, "accuracy": 86.63}, {"fault_rate": 6.5, "accuracy": 86.87}, {"fault_rate": 7.0, "accuracy": 86.37}, {"fault_rate": 7.5, "accuracy": 85.44}, {"fault_rate": 8.0, "accuracy": 84.89999999999999}, {"fault_rate": 8.5, "accuracy": 84.26}, {"fault_rate": 9.0, "accuracy": 83.50999999999999}, {"fault_rate": 9.5, "accuracy": 82.17}, {"fault_rate": 10.0, "accuracy": 81.47}], "experiment_id": 0, "run_id": 3, "accuracy_train": 99.96666666666667, "accuracy_test": 90.12, "complexity": 26.534252763480794, "MAC": 5832735, "param": 8213.0, "fit_time": 4720.655400753021}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7358830571174622}, {"b": 4, "robustness": 0.7211743593215942}, {"b": 8, "robustness": 0.6929102540016174}, {"b": 16, "robustness": 0.6402832269668579}, {"b": 32, "robustness": 0.550582766532898}, {"b": 64, "robustness": 0.42861509323120117}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.92}, {"fault_rate": 0.5, "accuracy": 90.83}, {"fault_rate": 1.0, "accuracy": 90.78}, {"fault_rate": 1.5, "accuracy": 90.69}, {"fault_rate": 2.0, "accuracy": 90.25999999999999}, {"fault_rate": 2.5, "accuracy": 90.58}, {"fault_rate": 3.0, "accuracy": 90.24}, {"fault_rate": 3.5, "accuracy": 89.87}, {"fault_rate": 4.0, "accuracy": 90.12}, {"fault_rate": 4.5, "accuracy": 90.09}, {"fault_rate": 5.0, "accuracy": 89.57000000000001}, {"fault_rate": 5.5, "accuracy": 89.64}, {"fault_rate": 6.0, "accuracy": 89.45}, {"fault_rate": 6.5, "accuracy": 89.0}, {"fault_rate": 7.0, "accuracy": 88.86}, {"fault_rate": 7.5, "accuracy": 89.11}, {"fault_rate": 8.0, "accuracy": 88.21}, {"fault_rate": 8.5, "accuracy": 88.03}, {"fault_rate": 9.0, "accuracy": 87.51}, {"fault_rate": 9.5, "accuracy": 87.35000000000001}, {"fault_rate": 10.0, "accuracy": 87.21}], "experiment_id": 3, "run_id": 1, "accuracy_train": 99.28166666666667, "accuracy_test": 90.92, "complexity": 30.527765355538342, "MAC": 6487007, "param": 192277.0, "fit_time": 9124.044561386108}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.660733699798584}, {"b": 4, "robustness": 0.6546072363853455}, {"b": 8, "robustness": 0.6425841450691223}, {"b": 16, "robustness": 0.6183854937553406}, {"b": 32, "robustness": 0.5697887539863586}, {"b": 64, "robustness": 0.4710880219936371}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.75999999999999}, {"fault_rate": 0.5, "accuracy": 89.56}, {"fault_rate": 1.0, "accuracy": 89.29}, {"fault_rate": 1.5, "accuracy": 89.01}, {"fault_rate": 2.0, "accuracy": 88.9}, {"fault_rate": 2.5, "accuracy": 89.22}, {"fault_rate": 3.0, "accuracy": 88.83}, {"fault_rate": 3.5, "accuracy": 88.49000000000001}, {"fault_rate": 4.0, "accuracy": 88.28}, {"fault_rate": 4.5, "accuracy": 88.42}, {"fault_rate": 5.0, "accuracy": 87.51}, {"fault_rate": 5.5, "accuracy": 87.15}, {"fault_rate": 6.0, "accuracy": 86.97}, {"fault_rate": 6.5, "accuracy": 86.24000000000001}, {"fault_rate": 7.0, "accuracy": 85.57000000000001}, {"fault_rate": 7.5, "accuracy": 85.00999999999999}, {"fault_rate": 8.0, "accuracy": 84.37}, {"fault_rate": 8.5, "accuracy": 83.48}, {"fault_rate": 9.0, "accuracy": 83.03}, {"fault_rate": 9.5, "accuracy": 82.19999999999999}, {"fault_rate": 10.0, "accuracy": 81.21000000000001}], "experiment_id": 2, "run_id": 3, "accuracy_train": 99.92333333333333, "accuracy_test": 89.75999999999999, "complexity": 26.80947442719808, "MAC": 5832735, "param": 8213.0, "fit_time": 4840.335361242294}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7350272536277771}, {"b": 4, "robustness": 0.7200554609298706}, {"b": 8, "robustness": 0.6910427808761597}, {"b": 16, "robustness": 0.6362032890319824}, {"b": 32, "robustness": 0.5443621277809143}, {"b": 64, "robustness": 0.4218018651008606}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.06}, {"fault_rate": 0.5, "accuracy": 91.08000000000001}, {"fault_rate": 1.0, "accuracy": 90.95}, {"fault_rate": 1.5, "accuracy": 90.88000000000001}, {"fault_rate": 2.0, "accuracy": 90.74}, {"fault_rate": 2.5, "accuracy": 90.7}, {"fault_rate": 3.0, "accuracy": 90.42}, {"fault_rate": 3.5, "accuracy": 90.21000000000001}, {"fault_rate": 4.0, "accuracy": 90.07}, {"fault_rate": 4.5, "accuracy": 90.03}, {"fault_rate": 5.0, "accuracy": 89.64999999999999}, {"fault_rate": 5.5, "accuracy": 89.82}, {"fault_rate": 6.0, "accuracy": 89.49000000000001}, {"fault_rate": 6.5, "accuracy": 89.22}, {"fault_rate": 7.0, "accuracy": 88.97}, {"fault_rate": 7.5, "accuracy": 88.83}, {"fault_rate": 8.0, "accuracy": 88.42999999999999}, {"fault_rate": 8.5, "accuracy": 88.09}, {"fault_rate": 9.0, "accuracy": 87.81}, {"fault_rate": 9.5, "accuracy": 87.83}, {"fault_rate": 10.0, "accuracy": 86.8}], "experiment_id": 1, "run_id": 1, "accuracy_train": 99.29166666666667, "accuracy_test": 91.06, "complexity": 29.469169779876765, "MAC": 6487007, "param": 192277.0, "fit_time": 9873.256804704666}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6600354313850403}, {"b": 4, "robustness": 0.6534906029701233}, {"b": 8, "robustness": 0.6403666138648987}, {"b": 16, "robustness": 0.6140559911727905}, {"b": 32, "robustness": 0.5616078972816467}, {"b": 64, "robustness": 0.4563891887664795}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.07}, {"fault_rate": 0.5, "accuracy": 90.09}, {"fault_rate": 1.0, "accuracy": 89.73}, {"fault_rate": 1.5, "accuracy": 89.8}, {"fault_rate": 2.0, "accuracy": 89.67}, {"fault_rate": 2.5, "accuracy": 89.49000000000001}, {"fault_rate": 3.0, "accuracy": 89.09}, {"fault_rate": 3.5, "accuracy": 88.89}, {"fault_rate": 4.0, "accuracy": 88.1}, {"fault_rate": 4.5, "accuracy": 88.22}, {"fault_rate": 5.0, "accuracy": 87.52}, {"fault_rate": 5.5, "accuracy": 87.41}, {"fault_rate": 6.0, "accuracy": 86.92}, {"fault_rate": 6.5, "accuracy": 86.32}, {"fault_rate": 7.0, "accuracy": 85.97}, {"fault_rate": 7.5, "accuracy": 85.61}, {"fault_rate": 8.0, "accuracy": 84.88}, {"fault_rate": 8.5, "accuracy": 84.07}, {"fault_rate": 9.0, "accuracy": 83.12}, {"fault_rate": 9.5, "accuracy": 82.32000000000001}, {"fault_rate": 10.0, "accuracy": 81.47999999999999}], "experiment_id": 0, "run_id": 4, "accuracy_train": 99.93166666666666, "accuracy_test": 90.07, "complexity": 26.533665001058456, "MAC": 5832735, "param": 8213.0, "fit_time": 4240.589856863022}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6602489948272705}, {"b": 4, "robustness": 0.6537806987762451}, {"b": 8, "robustness": 0.6410430669784546}, {"b": 16, "robustness": 0.6158525347709656}, {"b": 32, "robustness": 0.564960241317749}, {"b": 64, "robustness": 0.4611687660217285}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.14}, {"fault_rate": 0.5, "accuracy": 90.12}, {"fault_rate": 1.0, "accuracy": 89.60000000000001}, {"fault_rate": 1.5, "accuracy": 89.36}, {"fault_rate": 2.0, "accuracy": 89.64}, {"fault_rate": 2.5, "accuracy": 89.22}, {"fault_rate": 3.0, "accuracy": 88.98}, {"fault_rate": 3.5, "accuracy": 89.21}, {"fault_rate": 4.0, "accuracy": 88.22}, {"fault_rate": 4.5, "accuracy": 88.19}, {"fault_rate": 5.0, "accuracy": 87.64}, {"fault_rate": 5.5, "accuracy": 86.7}, {"fault_rate": 6.0, "accuracy": 86.50999999999999}, {"fault_rate": 6.5, "accuracy": 86.09}, {"fault_rate": 7.0, "accuracy": 85.79}, {"fault_rate": 7.5, "accuracy": 85.5}, {"fault_rate": 8.0, "accuracy": 84.61999999999999}, {"fault_rate": 8.5, "accuracy": 84.37}, {"fault_rate": 9.0, "accuracy": 83.03}, {"fault_rate": 9.5, "accuracy": 82.65}, {"fault_rate": 10.0, "accuracy": 81.08999999999999}], "experiment_id": 2, "run_id": 4, "accuracy_train": 99.95166666666667, "accuracy_test": 90.14, "complexity": 26.80699979620131, "MAC": 5832735, "param": 8213.0, "fit_time": 4478.12534403801}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6624082326889038}, {"b": 4, "robustness": 0.6581481695175171}, {"b": 8, "robustness": 0.6495856046676636}, {"b": 16, "robustness": 0.6322558522224426}, {"b": 32, "robustness": 0.5967866778373718}, {"b": 64, "robustness": 0.5216400027275085}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.14999999999999}, {"fault_rate": 0.5, "accuracy": 90.03}, {"fault_rate": 1.0, "accuracy": 89.78}, {"fault_rate": 1.5, "accuracy": 89.84}, {"fault_rate": 2.0, "accuracy": 89.58}, {"fault_rate": 2.5, "accuracy": 89.03999999999999}, {"fault_rate": 3.0, "accuracy": 88.99000000000001}, {"fault_rate": 3.5, "accuracy": 88.53}, {"fault_rate": 4.0, "accuracy": 88.57000000000001}, {"fault_rate": 4.5, "accuracy": 88.03}, {"fault_rate": 5.0, "accuracy": 87.51}, {"fault_rate": 5.5, "accuracy": 87.63}, {"fault_rate": 6.0, "accuracy": 86.74}, {"fault_rate": 6.5, "accuracy": 86.86}, {"fault_rate": 7.0, "accuracy": 86.14}, {"fault_rate": 7.5, "accuracy": 85.42}, {"fault_rate": 8.0, "accuracy": 84.86}, {"fault_rate": 8.5, "accuracy": 84.36}, {"fault_rate": 9.0, "accuracy": 83.03}, {"fault_rate": 9.5, "accuracy": 82.31}, {"fault_rate": 10.0, "accuracy": 81.08}], "experiment_id": 4, "run_id": 0, "accuracy_train": 99.96833333333333, "accuracy_test": 90.14999999999999, "complexity": 27.0240958699568, "MAC": 5832735, "param": 8213.0, "fit_time": 4319.240194559097}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7353461980819702}, {"b": 4, "robustness": 0.7216362953186035}, {"b": 8, "robustness": 0.6941311359405518}, {"b": 16, "robustness": 0.6393517255783081}, {"b": 32, "robustness": 0.5481196641921997}, {"b": 64, "robustness": 0.4206311106681824}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.96}, {"fault_rate": 0.5, "accuracy": 91.03999999999999}, {"fault_rate": 1.0, "accuracy": 91.10000000000001}, {"fault_rate": 1.5, "accuracy": 91.01}, {"fault_rate": 2.0, "accuracy": 90.73}, {"fault_rate": 2.5, "accuracy": 90.62}, {"fault_rate": 3.0, "accuracy": 91.05}, {"fault_rate": 3.5, "accuracy": 90.49000000000001}, {"fault_rate": 4.0, "accuracy": 89.89}, {"fault_rate": 4.5, "accuracy": 89.97}, {"fault_rate": 5.0, "accuracy": 89.8}, {"fault_rate": 5.5, "accuracy": 89.92999999999999}, {"fault_rate": 6.0, "accuracy": 89.68}, {"fault_rate": 6.5, "accuracy": 89.41}, {"fault_rate": 7.0, "accuracy": 88.9}, {"fault_rate": 7.5, "accuracy": 89.14999999999999}, {"fault_rate": 8.0, "accuracy": 88.84}, {"fault_rate": 8.5, "accuracy": 88.06}, {"fault_rate": 9.0, "accuracy": 87.83}, {"fault_rate": 9.5, "accuracy": 87.22999999999999}, {"fault_rate": 10.0, "accuracy": 86.69}], "experiment_id": 3, "run_id": 2, "accuracy_train": 99.59666666666666, "accuracy_test": 90.96, "complexity": 30.562063125250813, "MAC": 6487007, "param": 192277.0, "fit_time": 9647.457134485245}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7363194227218628}, {"b": 4, "robustness": 0.72111576795578}, {"b": 8, "robustness": 0.6925356984138489}, {"b": 16, "robustness": 0.6382529139518738}, {"b": 32, "robustness": 0.5451316833496094}, {"b": 64, "robustness": 0.4153622090816498}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.27}, {"fault_rate": 0.5, "accuracy": 91.14999999999999}, {"fault_rate": 1.0, "accuracy": 91.05}, {"fault_rate": 1.5, "accuracy": 90.86999999999999}, {"fault_rate": 2.0, "accuracy": 90.82000000000001}, {"fault_rate": 2.5, "accuracy": 90.73}, {"fault_rate": 3.0, "accuracy": 90.16999999999999}, {"fault_rate": 3.5, "accuracy": 90.74}, {"fault_rate": 4.0, "accuracy": 90.63}, {"fault_rate": 4.5, "accuracy": 90.14}, {"fault_rate": 5.0, "accuracy": 89.79}, {"fault_rate": 5.5, "accuracy": 89.62}, {"fault_rate": 6.0, "accuracy": 89.71000000000001}, {"fault_rate": 6.5, "accuracy": 89.41}, {"fault_rate": 7.0, "accuracy": 89.37}, {"fault_rate": 7.5, "accuracy": 88.49000000000001}, {"fault_rate": 8.0, "accuracy": 88.64}, {"fault_rate": 8.5, "accuracy": 88.35}, {"fault_rate": 9.0, "accuracy": 87.69}, {"fault_rate": 9.5, "accuracy": 87.16000000000001}, {"fault_rate": 10.0, "accuracy": 86.53999999999999}], "experiment_id": 1, "run_id": 2, "accuracy_train": 99.385, "accuracy_test": 91.27, "complexity": 29.482104257385913, "MAC": 6487007, "param": 192277.0, "fit_time": 8891.901782512665}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6623047590255737}, {"b": 4, "robustness": 0.6578245759010315}, {"b": 8, "robustness": 0.6491593718528748}, {"b": 16, "robustness": 0.6312506794929504}, {"b": 32, "robustness": 0.5950170159339905}, {"b": 64, "robustness": 0.5187159776687622}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.03999999999999}, {"fault_rate": 0.5, "accuracy": 89.81}, {"fault_rate": 1.0, "accuracy": 89.74}, {"fault_rate": 1.5, "accuracy": 89.56}, {"fault_rate": 2.0, "accuracy": 89.63}, {"fault_rate": 2.5, "accuracy": 89.18}, {"fault_rate": 3.0, "accuracy": 88.9}, {"fault_rate": 3.5, "accuracy": 88.63}, {"fault_rate": 4.0, "accuracy": 88.42}, {"fault_rate": 4.5, "accuracy": 88.26}, {"fault_rate": 5.0, "accuracy": 87.87}, {"fault_rate": 5.5, "accuracy": 87.28}, {"fault_rate": 6.0, "accuracy": 87.26}, {"fault_rate": 6.5, "accuracy": 86.33999999999999}, {"fault_rate": 7.0, "accuracy": 86.3}, {"fault_rate": 7.5, "accuracy": 85.64}, {"fault_rate": 8.0, "accuracy": 85.46000000000001}, {"fault_rate": 8.5, "accuracy": 84.63000000000001}, {"fault_rate": 9.0, "accuracy": 83.76}, {"fault_rate": 9.5, "accuracy": 82.21000000000001}, {"fault_rate": 10.0, "accuracy": 81.82000000000001}], "experiment_id": 4, "run_id": 1, "accuracy_train": 99.855, "accuracy_test": 90.03999999999999, "complexity": 27.07894273185066, "MAC": 5832735, "param": 8213.0, "fit_time": 4073.634905099869}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7365545630455017}, {"b": 4, "robustness": 0.7229389548301697}, {"b": 8, "robustness": 0.6964895129203796}, {"b": 16, "robustness": 0.6450774073600769}, {"b": 32, "robustness": 0.5591686964035034}, {"b": 64, "robustness": 0.443748414516449}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.36}, {"fault_rate": 0.5, "accuracy": 91.25999999999999}, {"fault_rate": 1.0, "accuracy": 90.94}, {"fault_rate": 1.5, "accuracy": 91.28}, {"fault_rate": 2.0, "accuracy": 91.14}, {"fault_rate": 2.5, "accuracy": 90.84}, {"fault_rate": 3.0, "accuracy": 90.56}, {"fault_rate": 3.5, "accuracy": 90.61}, {"fault_rate": 4.0, "accuracy": 90.53}, {"fault_rate": 4.5, "accuracy": 90.0}, {"fault_rate": 5.0, "accuracy": 90.36999999999999}, {"fault_rate": 5.5, "accuracy": 90.38000000000001}, {"fault_rate": 6.0, "accuracy": 90.16}, {"fault_rate": 6.5, "accuracy": 89.59}, {"fault_rate": 7.0, "accuracy": 89.21}, {"fault_rate": 7.5, "accuracy": 89.34}, {"fault_rate": 8.0, "accuracy": 88.9}, {"fault_rate": 8.5, "accuracy": 88.12}, {"fault_rate": 9.0, "accuracy": 88.14}, {"fault_rate": 9.5, "accuracy": 88.18}, {"fault_rate": 10.0, "accuracy": 87.92999999999999}], "experiment_id": 5, "run_id": 0, "accuracy_train": 99.57166666666667, "accuracy_test": 91.36, "complexity": 31.851345597412838, "MAC": 6487007, "param": 192277.0, "fit_time": 10552.439327001572}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6622827649116516}, {"b": 4, "robustness": 0.6578155159950256}, {"b": 8, "robustness": 0.6490135192871094}, {"b": 16, "robustness": 0.6313077211380005}, {"b": 32, "robustness": 0.5952011942863464}, {"b": 64, "robustness": 0.5173996090888977}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.22}, {"fault_rate": 0.5, "accuracy": 89.85}, {"fault_rate": 1.0, "accuracy": 89.86}, {"fault_rate": 1.5, "accuracy": 89.72}, {"fault_rate": 2.0, "accuracy": 89.51}, {"fault_rate": 2.5, "accuracy": 88.83}, {"fault_rate": 3.0, "accuracy": 89.17}, {"fault_rate": 3.5, "accuracy": 88.62}, {"fault_rate": 4.0, "accuracy": 88.7}, {"fault_rate": 4.5, "accuracy": 88.25}, {"fault_rate": 5.0, "accuracy": 87.61}, {"fault_rate": 5.5, "accuracy": 87.33}, {"fault_rate": 6.0, "accuracy": 87.14}, {"fault_rate": 6.5, "accuracy": 87.05000000000001}, {"fault_rate": 7.0, "accuracy": 85.41}, {"fault_rate": 7.5, "accuracy": 85.38}, {"fault_rate": 8.0, "accuracy": 84.49}, {"fault_rate": 8.5, "accuracy": 83.57}, {"fault_rate": 9.0, "accuracy": 83.88}, {"fault_rate": 9.5, "accuracy": 82.55}, {"fault_rate": 10.0, "accuracy": 81.6}], "experiment_id": 4, "run_id": 2, "accuracy_train": 99.94833333333332, "accuracy_test": 90.22, "complexity": 27.062396094049266, "MAC": 5832735, "param": 8213.0, "fit_time": 4311.878643274307}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.734923779964447}, {"b": 4, "robustness": 0.7209763526916504}, {"b": 8, "robustness": 0.6926220655441284}, {"b": 16, "robustness": 0.6361396312713623}, {"b": 32, "robustness": 0.5446220636367798}, {"b": 64, "robustness": 0.4198639392852783}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.14999999999999}, {"fault_rate": 0.5, "accuracy": 91.13}, {"fault_rate": 1.0, "accuracy": 91.2}, {"fault_rate": 1.5, "accuracy": 90.63}, {"fault_rate": 2.0, "accuracy": 91.05}, {"fault_rate": 2.5, "accuracy": 90.98}, {"fault_rate": 3.0, "accuracy": 90.66}, {"fault_rate": 3.5, "accuracy": 90.48}, {"fault_rate": 4.0, "accuracy": 90.31}, {"fault_rate": 4.5, "accuracy": 90.21000000000001}, {"fault_rate": 5.0, "accuracy": 89.99000000000001}, {"fault_rate": 5.5, "accuracy": 89.82}, {"fault_rate": 6.0, "accuracy": 89.81}, {"fault_rate": 6.5, "accuracy": 89.53999999999999}, {"fault_rate": 7.0, "accuracy": 89.2}, {"fault_rate": 7.5, "accuracy": 88.92999999999999}, {"fault_rate": 8.0, "accuracy": 88.61}, {"fault_rate": 8.5, "accuracy": 88.14}, {"fault_rate": 9.0, "accuracy": 88.22}, {"fault_rate": 9.5, "accuracy": 87.74}, {"fault_rate": 10.0, "accuracy": 87.39}], "experiment_id": 1, "run_id": 3, "accuracy_train": 99.12666666666667, "accuracy_test": 91.14999999999999, "complexity": 29.54038603067942, "MAC": 6487007, "param": 192277.0, "fit_time": 8841.161786794662}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7343540191650391}, {"b": 4, "robustness": 0.7213177680969238}, {"b": 8, "robustness": 0.6930193901062012}, {"b": 16, "robustness": 0.6389260292053223}, {"b": 32, "robustness": 0.5493689775466919}, {"b": 64, "robustness": 0.42548060417175293}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.69}, {"fault_rate": 0.5, "accuracy": 90.45}, {"fault_rate": 1.0, "accuracy": 90.51}, {"fault_rate": 1.5, "accuracy": 90.39}, {"fault_rate": 2.0, "accuracy": 90.35}, {"fault_rate": 2.5, "accuracy": 90.4}, {"fault_rate": 3.0, "accuracy": 90.14}, {"fault_rate": 3.5, "accuracy": 90.2}, {"fault_rate": 4.0, "accuracy": 89.98}, {"fault_rate": 4.5, "accuracy": 89.57000000000001}, {"fault_rate": 5.0, "accuracy": 89.72}, {"fault_rate": 5.5, "accuracy": 89.34}, {"fault_rate": 6.0, "accuracy": 89.51}, {"fault_rate": 6.5, "accuracy": 89.0}, {"fault_rate": 7.0, "accuracy": 89.14}, {"fault_rate": 7.5, "accuracy": 88.78}, {"fault_rate": 8.0, "accuracy": 88.22}, {"fault_rate": 8.5, "accuracy": 88.11}, {"fault_rate": 9.0, "accuracy": 87.82}, {"fault_rate": 9.5, "accuracy": 87.42}, {"fault_rate": 10.0, "accuracy": 86.89}], "experiment_id": 3, "run_id": 3, "accuracy_train": 99.24666666666667, "accuracy_test": 90.69, "complexity": 30.55038782976693, "MAC": 6487007, "param": 192277.0, "fit_time": 10444.721096038818}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6623761057853699}, {"b": 4, "robustness": 0.6579697728157043}, {"b": 8, "robustness": 0.6492355465888977}, {"b": 16, "robustness": 0.6316202282905579}, {"b": 32, "robustness": 0.5954877138137817}, {"b": 64, "robustness": 0.5193255543708801}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.73}, {"fault_rate": 0.5, "accuracy": 89.82}, {"fault_rate": 1.0, "accuracy": 89.38000000000001}, {"fault_rate": 1.5, "accuracy": 89.31}, {"fault_rate": 2.0, "accuracy": 89.09}, {"fault_rate": 2.5, "accuracy": 88.89}, {"fault_rate": 3.0, "accuracy": 88.81}, {"fault_rate": 3.5, "accuracy": 88.28}, {"fault_rate": 4.0, "accuracy": 88.17}, {"fault_rate": 4.5, "accuracy": 88.03999999999999}, {"fault_rate": 5.0, "accuracy": 87.88}, {"fault_rate": 5.5, "accuracy": 87.42}, {"fault_rate": 6.0, "accuracy": 87.07000000000001}, {"fault_rate": 6.5, "accuracy": 86.83999999999999}, {"fault_rate": 7.0, "accuracy": 85.68}, {"fault_rate": 7.5, "accuracy": 85.68}, {"fault_rate": 8.0, "accuracy": 84.8}, {"fault_rate": 8.5, "accuracy": 84.28999999999999}, {"fault_rate": 9.0, "accuracy": 83.37}, {"fault_rate": 9.5, "accuracy": 82.24000000000001}, {"fault_rate": 10.0, "accuracy": 82.45}], "experiment_id": 4, "run_id": 3, "accuracy_train": 99.97, "accuracy_test": 89.73, "complexity": 27.050839219667797, "MAC": 5832735, "param": 8213.0, "fit_time": 4134.692278623581}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7356887459754944}, {"b": 4, "robustness": 0.7224796414375305}, {"b": 8, "robustness": 0.6966438293457031}, {"b": 16, "robustness": 0.645595908164978}, {"b": 32, "robustness": 0.5595080256462097}, {"b": 64, "robustness": 0.44202548265457153}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.99000000000001}, {"fault_rate": 0.5, "accuracy": 90.88000000000001}, {"fault_rate": 1.0, "accuracy": 90.98}, {"fault_rate": 1.5, "accuracy": 90.67}, {"fault_rate": 2.0, "accuracy": 90.67}, {"fault_rate": 2.5, "accuracy": 90.53}, {"fault_rate": 3.0, "accuracy": 90.74}, {"fault_rate": 3.5, "accuracy": 90.4}, {"fault_rate": 4.0, "accuracy": 90.34}, {"fault_rate": 4.5, "accuracy": 90.2}, {"fault_rate": 5.0, "accuracy": 89.72}, {"fault_rate": 5.5, "accuracy": 90.0}, {"fault_rate": 6.0, "accuracy": 89.37}, {"fault_rate": 6.5, "accuracy": 89.27000000000001}, {"fault_rate": 7.0, "accuracy": 89.14}, {"fault_rate": 7.5, "accuracy": 88.82}, {"fault_rate": 8.0, "accuracy": 88.55}, {"fault_rate": 8.5, "accuracy": 87.89}, {"fault_rate": 9.0, "accuracy": 87.7}, {"fault_rate": 9.5, "accuracy": 87.68}, {"fault_rate": 10.0, "accuracy": 86.22}], "experiment_id": 5, "run_id": 1, "accuracy_train": 99.52666666666666, "accuracy_test": 90.99000000000001, "complexity": 31.77984256148354, "MAC": 6487007, "param": 192277.0, "fit_time": 10703.48174071312}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6622707843780518}, {"b": 4, "robustness": 0.6578433513641357}, {"b": 8, "robustness": 0.64897221326828}, {"b": 16, "robustness": 0.6312246918678284}, {"b": 32, "robustness": 0.5949276089668274}, {"b": 64, "robustness": 0.5191448926925659}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.97}, {"fault_rate": 0.5, "accuracy": 89.71000000000001}, {"fault_rate": 1.0, "accuracy": 89.75}, {"fault_rate": 1.5, "accuracy": 89.55}, {"fault_rate": 2.0, "accuracy": 89.23}, {"fault_rate": 2.5, "accuracy": 89.32}, {"fault_rate": 3.0, "accuracy": 88.53999999999999}, {"fault_rate": 3.5, "accuracy": 88.72}, {"fault_rate": 4.0, "accuracy": 88.29}, {"fault_rate": 4.5, "accuracy": 87.77000000000001}, {"fault_rate": 5.0, "accuracy": 87.91}, {"fault_rate": 5.5, "accuracy": 87.53999999999999}, {"fault_rate": 6.0, "accuracy": 87.09}, {"fault_rate": 6.5, "accuracy": 85.85000000000001}, {"fault_rate": 7.0, "accuracy": 85.87}, {"fault_rate": 7.5, "accuracy": 84.85000000000001}, {"fault_rate": 8.0, "accuracy": 84.98}, {"fault_rate": 8.5, "accuracy": 84.36}, {"fault_rate": 9.0, "accuracy": 83.74000000000001}, {"fault_rate": 9.5, "accuracy": 82.32000000000001}, {"fault_rate": 10.0, "accuracy": 81.82000000000001}], "experiment_id": 4, "run_id": 4, "accuracy_train": 99.95, "accuracy_test": 89.97, "complexity": 27.084113843676466, "MAC": 5832735, "param": 8213.0, "fit_time": 4370.595673799515}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7339727282524109}, {"b": 4, "robustness": 0.7192211151123047}, {"b": 8, "robustness": 0.6912856101989746}, {"b": 16, "robustness": 0.6365900039672852}, {"b": 32, "robustness": 0.5489844083786011}, {"b": 64, "robustness": 0.4244467616081238}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.23}, {"fault_rate": 0.5, "accuracy": 91.06}, {"fault_rate": 1.0, "accuracy": 91.07}, {"fault_rate": 1.5, "accuracy": 90.96}, {"fault_rate": 2.0, "accuracy": 90.89}, {"fault_rate": 2.5, "accuracy": 90.98}, {"fault_rate": 3.0, "accuracy": 90.48}, {"fault_rate": 3.5, "accuracy": 90.44}, {"fault_rate": 4.0, "accuracy": 90.23}, {"fault_rate": 4.5, "accuracy": 90.24}, {"fault_rate": 5.0, "accuracy": 90.21000000000001}, {"fault_rate": 5.5, "accuracy": 89.49000000000001}, {"fault_rate": 6.0, "accuracy": 89.64}, {"fault_rate": 6.5, "accuracy": 89.13}, {"fault_rate": 7.0, "accuracy": 89.23}, {"fault_rate": 7.5, "accuracy": 88.47}, {"fault_rate": 8.0, "accuracy": 88.73}, {"fault_rate": 8.5, "accuracy": 87.97}, {"fault_rate": 9.0, "accuracy": 87.71}, {"fault_rate": 9.5, "accuracy": 86.95}, {"fault_rate": 10.0, "accuracy": 87.22999999999999}], "experiment_id": 1, "run_id": 4, "accuracy_train": 99.34166666666667, "accuracy_test": 91.23, "complexity": 29.490200643987993, "MAC": 6487007, "param": 192277.0, "fit_time": 8288.915861845016}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7360149025917053}, {"b": 4, "robustness": 0.7219235301017761}, {"b": 8, "robustness": 0.6918308734893799}, {"b": 16, "robustness": 0.6386718153953552}, {"b": 32, "robustness": 0.5501382946968079}, {"b": 64, "robustness": 0.4257044196128845}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.05}, {"fault_rate": 0.5, "accuracy": 90.95}, {"fault_rate": 1.0, "accuracy": 90.79}, {"fault_rate": 1.5, "accuracy": 90.66}, {"fault_rate": 2.0, "accuracy": 90.64999999999999}, {"fault_rate": 2.5, "accuracy": 90.56}, {"fault_rate": 3.0, "accuracy": 90.36}, {"fault_rate": 3.5, "accuracy": 90.49000000000001}, {"fault_rate": 4.0, "accuracy": 89.84}, {"fault_rate": 4.5, "accuracy": 90.11}, {"fault_rate": 5.0, "accuracy": 90.07}, {"fault_rate": 5.5, "accuracy": 89.31}, {"fault_rate": 6.0, "accuracy": 89.52}, {"fault_rate": 6.5, "accuracy": 89.14}, {"fault_rate": 7.0, "accuracy": 88.92}, {"fault_rate": 7.5, "accuracy": 88.61}, {"fault_rate": 8.0, "accuracy": 88.36}, {"fault_rate": 8.5, "accuracy": 88.2}, {"fault_rate": 9.0, "accuracy": 88.0}, {"fault_rate": 9.5, "accuracy": 87.33}, {"fault_rate": 10.0, "accuracy": 86.83}], "experiment_id": 3, "run_id": 4, "accuracy_train": 99.44833333333334, "accuracy_test": 91.05, "complexity": 30.543103624315208, "MAC": 6487007, "param": 192277.0, "fit_time": 11428.51810669899}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6607944369316101}, {"b": 4, "robustness": 0.6550108790397644}, {"b": 8, "robustness": 0.6429951190948486}, {"b": 16, "robustness": 0.6193191409111023}, {"b": 32, "robustness": 0.5709502100944519}, {"b": 64, "robustness": 0.47190427780151367}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.0}, {"fault_rate": 0.5, "accuracy": 89.96}, {"fault_rate": 1.0, "accuracy": 89.73}, {"fault_rate": 1.5, "accuracy": 89.67}, {"fault_rate": 2.0, "accuracy": 89.25999999999999}, {"fault_rate": 2.5, "accuracy": 89.45}, {"fault_rate": 3.0, "accuracy": 88.63}, {"fault_rate": 3.5, "accuracy": 88.41}, {"fault_rate": 4.0, "accuracy": 88.5}, {"fault_rate": 4.5, "accuracy": 87.76}, {"fault_rate": 5.0, "accuracy": 87.51}, {"fault_rate": 5.5, "accuracy": 87.44}, {"fault_rate": 6.0, "accuracy": 86.69}, {"fault_rate": 6.5, "accuracy": 86.17}, {"fault_rate": 7.0, "accuracy": 86.06}, {"fault_rate": 7.5, "accuracy": 85.04}, {"fault_rate": 8.0, "accuracy": 84.64}, {"fault_rate": 8.5, "accuracy": 84.16}, {"fault_rate": 9.0, "accuracy": 82.99}, {"fault_rate": 9.5, "accuracy": 81.91000000000001}, {"fault_rate": 10.0, "accuracy": 80.7}], "experiment_id": 6, "run_id": 0, "accuracy_train": 99.93666666666667, "accuracy_test": 90.0, "complexity": 26.95180906942135, "MAC": 5832735, "param": 8213.0, "fit_time": 5738.630698919296}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7352813482284546}, {"b": 4, "robustness": 0.7198079824447632}, {"b": 8, "robustness": 0.6930155754089355}, {"b": 16, "robustness": 0.64219069480896}, {"b": 32, "robustness": 0.5545408129692078}, {"b": 64, "robustness": 0.4354645013809204}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.41}, {"fault_rate": 0.5, "accuracy": 91.27}, {"fault_rate": 1.0, "accuracy": 91.03}, {"fault_rate": 1.5, "accuracy": 90.74}, {"fault_rate": 2.0, "accuracy": 90.93}, {"fault_rate": 2.5, "accuracy": 90.79}, {"fault_rate": 3.0, "accuracy": 90.73}, {"fault_rate": 3.5, "accuracy": 90.63}, {"fault_rate": 4.0, "accuracy": 90.25999999999999}, {"fault_rate": 4.5, "accuracy": 90.14999999999999}, {"fault_rate": 5.0, "accuracy": 90.19}, {"fault_rate": 5.5, "accuracy": 90.25999999999999}, {"fault_rate": 6.0, "accuracy": 89.63}, {"fault_rate": 6.5, "accuracy": 89.45}, {"fault_rate": 7.0, "accuracy": 89.23}, {"fault_rate": 7.5, "accuracy": 88.99000000000001}, {"fault_rate": 8.0, "accuracy": 88.87}, {"fault_rate": 8.5, "accuracy": 88.41}, {"fault_rate": 9.0, "accuracy": 88.25}, {"fault_rate": 9.5, "accuracy": 87.59}, {"fault_rate": 10.0, "accuracy": 87.55}], "experiment_id": 7, "run_id": 0, "accuracy_train": 99.53833333333333, "accuracy_test": 91.41, "complexity": 30.312866531685813, "MAC": 6487007, "param": 192277.0, "fit_time": 7596.483229398727}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6621504426002502}, {"b": 4, "robustness": 0.6576549410820007}, {"b": 8, "robustness": 0.6486807465553284}, {"b": 16, "robustness": 0.6304119229316711}, {"b": 32, "robustness": 0.5935401916503906}, {"b": 64, "robustness": 0.5159571170806885}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.28}, {"fault_rate": 0.5, "accuracy": 90.16999999999999}, {"fault_rate": 1.0, "accuracy": 89.99000000000001}, {"fault_rate": 1.5, "accuracy": 89.91}, {"fault_rate": 2.0, "accuracy": 89.69}, {"fault_rate": 2.5, "accuracy": 89.19}, {"fault_rate": 3.0, "accuracy": 88.97}, {"fault_rate": 3.5, "accuracy": 88.82}, {"fault_rate": 4.0, "accuracy": 88.58}, {"fault_rate": 4.5, "accuracy": 88.33}, {"fault_rate": 5.0, "accuracy": 87.98}, {"fault_rate": 5.5, "accuracy": 87.83999999999999}, {"fault_rate": 6.0, "accuracy": 87.12}, {"fault_rate": 6.5, "accuracy": 86.71}, {"fault_rate": 7.0, "accuracy": 85.81}, {"fault_rate": 7.5, "accuracy": 85.35000000000001}, {"fault_rate": 8.0, "accuracy": 85.19}, {"fault_rate": 8.5, "accuracy": 84.03}, {"fault_rate": 9.0, "accuracy": 83.50999999999999}, {"fault_rate": 9.5, "accuracy": 82.67}, {"fault_rate": 10.0, "accuracy": 81.73}], "experiment_id": 8, "run_id": 0, "accuracy_train": 99.96000000000001, "accuracy_test": 90.28, "complexity": 27.30420844267717, "MAC": 5832735, "param": 8213.0, "fit_time": 5026.977675914764}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6603158116340637}, {"b": 4, "robustness": 0.6540513038635254}, {"b": 8, "robustness": 0.6414182782173157}, {"b": 16, "robustness": 0.6164026856422424}, {"b": 32, "robustness": 0.565807044506073}, {"b": 64, "robustness": 0.4647943079471588}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.33}, {"fault_rate": 0.5, "accuracy": 90.16999999999999}, {"fault_rate": 1.0, "accuracy": 89.88000000000001}, {"fault_rate": 1.5, "accuracy": 89.91}, {"fault_rate": 2.0, "accuracy": 89.7}, {"fault_rate": 2.5, "accuracy": 89.37}, {"fault_rate": 3.0, "accuracy": 89.29}, {"fault_rate": 3.5, "accuracy": 88.73}, {"fault_rate": 4.0, "accuracy": 88.66000000000001}, {"fault_rate": 4.5, "accuracy": 88.34}, {"fault_rate": 5.0, "accuracy": 87.56}, {"fault_rate": 5.5, "accuracy": 87.51}, {"fault_rate": 6.0, "accuracy": 86.66}, {"fault_rate": 6.5, "accuracy": 86.94}, {"fault_rate": 7.0, "accuracy": 86.48}, {"fault_rate": 7.5, "accuracy": 85.1}, {"fault_rate": 8.0, "accuracy": 84.94}, {"fault_rate": 8.5, "accuracy": 84.42}, {"fault_rate": 9.0, "accuracy": 83.71}, {"fault_rate": 9.5, "accuracy": 83.07}, {"fault_rate": 10.0, "accuracy": 81.98}], "experiment_id": 6, "run_id": 1, "accuracy_train": 99.97, "accuracy_test": 90.33, "complexity": 26.972161692205194, "MAC": 5832735, "param": 8213.0, "fit_time": 5155.820137023926}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7360432744026184}, {"b": 4, "robustness": 0.7223601341247559}, {"b": 8, "robustness": 0.696001410484314}, {"b": 16, "robustness": 0.6417110562324524}, {"b": 32, "robustness": 0.5527138710021973}, {"b": 64, "robustness": 0.4392703175544739}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.38}, {"fault_rate": 0.5, "accuracy": 91.23}, {"fault_rate": 1.0, "accuracy": 91.25}, {"fault_rate": 1.5, "accuracy": 91.10000000000001}, {"fault_rate": 2.0, "accuracy": 90.64999999999999}, {"fault_rate": 2.5, "accuracy": 91.0}, {"fault_rate": 3.0, "accuracy": 90.75999999999999}, {"fault_rate": 3.5, "accuracy": 90.60000000000001}, {"fault_rate": 4.0, "accuracy": 90.60000000000001}, {"fault_rate": 4.5, "accuracy": 90.77}, {"fault_rate": 5.0, "accuracy": 89.68}, {"fault_rate": 5.5, "accuracy": 89.86}, {"fault_rate": 6.0, "accuracy": 89.89}, {"fault_rate": 6.5, "accuracy": 89.63}, {"fault_rate": 7.0, "accuracy": 89.21}, {"fault_rate": 7.5, "accuracy": 89.03}, {"fault_rate": 8.0, "accuracy": 88.63}, {"fault_rate": 8.5, "accuracy": 88.42}, {"fault_rate": 9.0, "accuracy": 88.53}, {"fault_rate": 9.5, "accuracy": 87.41}, {"fault_rate": 10.0, "accuracy": 87.86}], "experiment_id": 5, "run_id": 2, "accuracy_train": 99.24333333333333, "accuracy_test": 91.38, "complexity": 31.95101281248217, "MAC": 6487007, "param": 192277.0, "fit_time": 11284.698303699493}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6621094942092896}, {"b": 4, "robustness": 0.6573495864868164}, {"b": 8, "robustness": 0.6481056809425354}, {"b": 16, "robustness": 0.6297947764396667}, {"b": 32, "robustness": 0.5925476551055908}, {"b": 64, "robustness": 0.5138006210327148}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.42999999999999}, {"fault_rate": 0.5, "accuracy": 89.89}, {"fault_rate": 1.0, "accuracy": 89.8}, {"fault_rate": 1.5, "accuracy": 89.82}, {"fault_rate": 2.0, "accuracy": 89.52}, {"fault_rate": 2.5, "accuracy": 89.33}, {"fault_rate": 3.0, "accuracy": 89.14}, {"fault_rate": 3.5, "accuracy": 88.88000000000001}, {"fault_rate": 4.0, "accuracy": 88.62}, {"fault_rate": 4.5, "accuracy": 88.4}, {"fault_rate": 5.0, "accuracy": 88.21}, {"fault_rate": 5.5, "accuracy": 87.47}, {"fault_rate": 6.0, "accuracy": 87.08}, {"fault_rate": 6.5, "accuracy": 86.25}, {"fault_rate": 7.0, "accuracy": 86.03}, {"fault_rate": 7.5, "accuracy": 85.37}, {"fault_rate": 8.0, "accuracy": 84.52}, {"fault_rate": 8.5, "accuracy": 84.56}, {"fault_rate": 9.0, "accuracy": 83.16}, {"fault_rate": 9.5, "accuracy": 82.57}, {"fault_rate": 10.0, "accuracy": 80.85}], "experiment_id": 8, "run_id": 1, "accuracy_train": 99.98, "accuracy_test": 90.42999999999999, "complexity": 27.361033281375846, "MAC": 5832735, "param": 8213.0, "fit_time": 4769.77287364006}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6606152653694153}, {"b": 4, "robustness": 0.654591977596283}, {"b": 8, "robustness": 0.6427302956581116}, {"b": 16, "robustness": 0.6185352206230164}, {"b": 32, "robustness": 0.569678783416748}, {"b": 64, "robustness": 0.47027215361595154}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.24}, {"fault_rate": 0.5, "accuracy": 90.14999999999999}, {"fault_rate": 1.0, "accuracy": 89.83}, {"fault_rate": 1.5, "accuracy": 89.42}, {"fault_rate": 2.0, "accuracy": 89.34}, {"fault_rate": 2.5, "accuracy": 89.45}, {"fault_rate": 3.0, "accuracy": 89.01}, {"fault_rate": 3.5, "accuracy": 88.55}, {"fault_rate": 4.0, "accuracy": 88.58}, {"fault_rate": 4.5, "accuracy": 88.07000000000001}, {"fault_rate": 5.0, "accuracy": 87.59}, {"fault_rate": 5.5, "accuracy": 87.21}, {"fault_rate": 6.0, "accuracy": 86.94}, {"fault_rate": 6.5, "accuracy": 86.50999999999999}, {"fault_rate": 7.0, "accuracy": 86.0}, {"fault_rate": 7.5, "accuracy": 86.13}, {"fault_rate": 8.0, "accuracy": 85.37}, {"fault_rate": 8.5, "accuracy": 84.55}, {"fault_rate": 9.0, "accuracy": 83.99}, {"fault_rate": 9.5, "accuracy": 83.54}, {"fault_rate": 10.0, "accuracy": 82.09}], "experiment_id": 6, "run_id": 2, "accuracy_train": 99.91, "accuracy_test": 90.24, "complexity": 26.933997904409452, "MAC": 5832735, "param": 8213.0, "fit_time": 5220.730184555054}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7355533838272095}, {"b": 4, "robustness": 0.7205049991607666}, {"b": 8, "robustness": 0.6930069327354431}, {"b": 16, "robustness": 0.6389014720916748}, {"b": 32, "robustness": 0.5506669282913208}, {"b": 64, "robustness": 0.4285357892513275}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.45}, {"fault_rate": 0.5, "accuracy": 91.47}, {"fault_rate": 1.0, "accuracy": 91.52}, {"fault_rate": 1.5, "accuracy": 91.25999999999999}, {"fault_rate": 2.0, "accuracy": 90.73}, {"fault_rate": 2.5, "accuracy": 91.03}, {"fault_rate": 3.0, "accuracy": 91.08000000000001}, {"fault_rate": 3.5, "accuracy": 90.53999999999999}, {"fault_rate": 4.0, "accuracy": 90.56}, {"fault_rate": 4.5, "accuracy": 90.64}, {"fault_rate": 5.0, "accuracy": 90.16999999999999}, {"fault_rate": 5.5, "accuracy": 90.34}, {"fault_rate": 6.0, "accuracy": 90.36999999999999}, {"fault_rate": 6.5, "accuracy": 89.74}, {"fault_rate": 7.0, "accuracy": 89.36}, {"fault_rate": 7.5, "accuracy": 89.32}, {"fault_rate": 8.0, "accuracy": 88.46000000000001}, {"fault_rate": 8.5, "accuracy": 88.42999999999999}, {"fault_rate": 9.0, "accuracy": 88.27000000000001}, {"fault_rate": 9.5, "accuracy": 87.46000000000001}, {"fault_rate": 10.0, "accuracy": 87.17}], "experiment_id": 7, "run_id": 1, "accuracy_train": 99.29833333333333, "accuracy_test": 91.45, "complexity": 30.26707046523863, "MAC": 6487007, "param": 192277.0, "fit_time": 7667.717442989349}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6621014475822449}, {"b": 4, "robustness": 0.6575549840927124}, {"b": 8, "robustness": 0.6484647393226624}, {"b": 16, "robustness": 0.6301689147949219}, {"b": 32, "robustness": 0.5932090878486633}, {"b": 64, "robustness": 0.5161775946617126}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.0}, {"fault_rate": 0.5, "accuracy": 89.71000000000001}, {"fault_rate": 1.0, "accuracy": 89.55}, {"fault_rate": 1.5, "accuracy": 89.55}, {"fault_rate": 2.0, "accuracy": 89.4}, {"fault_rate": 2.5, "accuracy": 89.62}, {"fault_rate": 3.0, "accuracy": 89.27000000000001}, {"fault_rate": 3.5, "accuracy": 88.72}, {"fault_rate": 4.0, "accuracy": 88.3}, {"fault_rate": 4.5, "accuracy": 88.51}, {"fault_rate": 5.0, "accuracy": 87.79}, {"fault_rate": 5.5, "accuracy": 87.44}, {"fault_rate": 6.0, "accuracy": 87.47}, {"fault_rate": 6.5, "accuracy": 86.76}, {"fault_rate": 7.0, "accuracy": 86.15}, {"fault_rate": 7.5, "accuracy": 86.14}, {"fault_rate": 8.0, "accuracy": 85.22}, {"fault_rate": 8.5, "accuracy": 84.66}, {"fault_rate": 9.0, "accuracy": 83.64}, {"fault_rate": 9.5, "accuracy": 83.0}, {"fault_rate": 10.0, "accuracy": 81.85}], "experiment_id": 8, "run_id": 2, "accuracy_train": 99.94, "accuracy_test": 90.0, "complexity": 27.326208161693252, "MAC": 5832735, "param": 8213.0, "fit_time": 4978.500633478165}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6607515215873718}, {"b": 4, "robustness": 0.6548430323600769}, {"b": 8, "robustness": 0.6429879069328308}, {"b": 16, "robustness": 0.6191489696502686}, {"b": 32, "robustness": 0.5712148547172546}, {"b": 64, "robustness": 0.47142067551612854}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.98}, {"fault_rate": 0.5, "accuracy": 90.0}, {"fault_rate": 1.0, "accuracy": 89.91}, {"fault_rate": 1.5, "accuracy": 89.58}, {"fault_rate": 2.0, "accuracy": 89.69}, {"fault_rate": 2.5, "accuracy": 89.24}, {"fault_rate": 3.0, "accuracy": 89.07000000000001}, {"fault_rate": 3.5, "accuracy": 88.79}, {"fault_rate": 4.0, "accuracy": 88.25}, {"fault_rate": 4.5, "accuracy": 88.12}, {"fault_rate": 5.0, "accuracy": 87.79}, {"fault_rate": 5.5, "accuracy": 87.41}, {"fault_rate": 6.0, "accuracy": 86.89}, {"fault_rate": 6.5, "accuracy": 86.24000000000001}, {"fault_rate": 7.0, "accuracy": 85.91}, {"fault_rate": 7.5, "accuracy": 85.27}, {"fault_rate": 8.0, "accuracy": 85.11}, {"fault_rate": 8.5, "accuracy": 84.3}, {"fault_rate": 9.0, "accuracy": 83.89}, {"fault_rate": 9.5, "accuracy": 83.0}, {"fault_rate": 10.0, "accuracy": 81.69999999999999}], "experiment_id": 6, "run_id": 3, "accuracy_train": 99.95833333333334, "accuracy_test": 89.98, "complexity": 26.972447759985464, "MAC": 5832735, "param": 8213.0, "fit_time": 5194.216360092163}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7370757460594177}, {"b": 4, "robustness": 0.7238168716430664}, {"b": 8, "robustness": 0.6982889771461487}, {"b": 16, "robustness": 0.6481965184211731}, {"b": 32, "robustness": 0.5607393980026245}, {"b": 64, "robustness": 0.4380650222301483}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.16}, {"fault_rate": 0.5, "accuracy": 91.18}, {"fault_rate": 1.0, "accuracy": 91.18}, {"fault_rate": 1.5, "accuracy": 90.88000000000001}, {"fault_rate": 2.0, "accuracy": 90.86999999999999}, {"fault_rate": 2.5, "accuracy": 90.75999999999999}, {"fault_rate": 3.0, "accuracy": 90.48}, {"fault_rate": 3.5, "accuracy": 90.48}, {"fault_rate": 4.0, "accuracy": 90.68}, {"fault_rate": 4.5, "accuracy": 90.52}, {"fault_rate": 5.0, "accuracy": 90.11}, {"fault_rate": 5.5, "accuracy": 89.74}, {"fault_rate": 6.0, "accuracy": 89.69}, {"fault_rate": 6.5, "accuracy": 89.22}, {"fault_rate": 7.0, "accuracy": 89.02}, {"fault_rate": 7.5, "accuracy": 88.83}, {"fault_rate": 8.0, "accuracy": 88.83}, {"fault_rate": 8.5, "accuracy": 88.41}, {"fault_rate": 9.0, "accuracy": 88.09}, {"fault_rate": 9.5, "accuracy": 87.67}, {"fault_rate": 10.0, "accuracy": 86.91}], "experiment_id": 5, "run_id": 3, "accuracy_train": 99.33833333333332, "accuracy_test": 91.16, "complexity": 31.884023691817685, "MAC": 6487007, "param": 192277.0, "fit_time": 10668.129652261734}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7360337972640991}, {"b": 4, "robustness": 0.7223076224327087}, {"b": 8, "robustness": 0.6943347454071045}, {"b": 16, "robustness": 0.6404843330383301}, {"b": 32, "robustness": 0.5536150932312012}, {"b": 64, "robustness": 0.4353176951408386}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.8}, {"fault_rate": 0.5, "accuracy": 90.66}, {"fault_rate": 1.0, "accuracy": 90.61}, {"fault_rate": 1.5, "accuracy": 90.36999999999999}, {"fault_rate": 2.0, "accuracy": 90.27}, {"fault_rate": 2.5, "accuracy": 90.44}, {"fault_rate": 3.0, "accuracy": 89.73}, {"fault_rate": 3.5, "accuracy": 89.88000000000001}, {"fault_rate": 4.0, "accuracy": 89.99000000000001}, {"fault_rate": 4.5, "accuracy": 90.01}, {"fault_rate": 5.0, "accuracy": 89.69}, {"fault_rate": 5.5, "accuracy": 89.56}, {"fault_rate": 6.0, "accuracy": 89.63}, {"fault_rate": 6.5, "accuracy": 89.03}, {"fault_rate": 7.0, "accuracy": 88.89}, {"fault_rate": 7.5, "accuracy": 88.38000000000001}, {"fault_rate": 8.0, "accuracy": 88.28}, {"fault_rate": 8.5, "accuracy": 87.71}, {"fault_rate": 9.0, "accuracy": 87.62}, {"fault_rate": 9.5, "accuracy": 87.57000000000001}, {"fault_rate": 10.0, "accuracy": 86.92}], "experiment_id": 7, "run_id": 2, "accuracy_train": 98.99333333333334, "accuracy_test": 90.8, "complexity": 30.302262470218604, "MAC": 6487007, "param": 192277.0, "fit_time": 8101.361382722855}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6620660424232483}, {"b": 4, "robustness": 0.6574946045875549}, {"b": 8, "robustness": 0.6483235955238342}, {"b": 16, "robustness": 0.6299205422401428}, {"b": 32, "robustness": 0.592513382434845}, {"b": 64, "robustness": 0.5132481455802917}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.92}, {"fault_rate": 0.5, "accuracy": 89.79}, {"fault_rate": 1.0, "accuracy": 89.27000000000001}, {"fault_rate": 1.5, "accuracy": 89.47}, {"fault_rate": 2.0, "accuracy": 89.25999999999999}, {"fault_rate": 2.5, "accuracy": 89.14999999999999}, {"fault_rate": 3.0, "accuracy": 88.96}, {"fault_rate": 3.5, "accuracy": 88.14999999999999}, {"fault_rate": 4.0, "accuracy": 88.28}, {"fault_rate": 4.5, "accuracy": 87.88}, {"fault_rate": 5.0, "accuracy": 87.32}, {"fault_rate": 5.5, "accuracy": 87.11}, {"fault_rate": 6.0, "accuracy": 86.65}, {"fault_rate": 6.5, "accuracy": 85.78}, {"fault_rate": 7.0, "accuracy": 86.22}, {"fault_rate": 7.5, "accuracy": 85.84}, {"fault_rate": 8.0, "accuracy": 84.83000000000001}, {"fault_rate": 8.5, "accuracy": 83.73}, {"fault_rate": 9.0, "accuracy": 82.99}, {"fault_rate": 9.5, "accuracy": 81.97}, {"fault_rate": 10.0, "accuracy": 80.57}], "experiment_id": 8, "run_id": 3, "accuracy_train": 99.92, "accuracy_test": 89.92, "complexity": 27.304651598637573, "MAC": 5832735, "param": 8213.0, "fit_time": 4852.597873926163}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6604874134063721}, {"b": 4, "robustness": 0.6543982625007629}, {"b": 8, "robustness": 0.642359733581543}, {"b": 16, "robustness": 0.6181460618972778}, {"b": 32, "robustness": 0.5688863396644592}, {"b": 64, "robustness": 0.46744251251220703}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.11}, {"fault_rate": 0.5, "accuracy": 90.14}, {"fault_rate": 1.0, "accuracy": 90.14999999999999}, {"fault_rate": 1.5, "accuracy": 89.75999999999999}, {"fault_rate": 2.0, "accuracy": 89.52}, {"fault_rate": 2.5, "accuracy": 89.25999999999999}, {"fault_rate": 3.0, "accuracy": 89.21}, {"fault_rate": 3.5, "accuracy": 88.79}, {"fault_rate": 4.0, "accuracy": 88.29}, {"fault_rate": 4.5, "accuracy": 88.18}, {"fault_rate": 5.0, "accuracy": 88.14999999999999}, {"fault_rate": 5.5, "accuracy": 87.42999999999999}, {"fault_rate": 6.0, "accuracy": 87.06}, {"fault_rate": 6.5, "accuracy": 86.83}, {"fault_rate": 7.0, "accuracy": 86.0}, {"fault_rate": 7.5, "accuracy": 85.44}, {"fault_rate": 8.0, "accuracy": 84.43}, {"fault_rate": 8.5, "accuracy": 84.02}, {"fault_rate": 9.0, "accuracy": 82.78}, {"fault_rate": 9.5, "accuracy": 82.35}, {"fault_rate": 10.0, "accuracy": 81.34}], "experiment_id": 6, "run_id": 4, "accuracy_train": 99.96666666666667, "accuracy_test": 90.11, "complexity": 26.92409872318517, "MAC": 5832735, "param": 8213.0, "fit_time": 4885.803025007248}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6623108983039856}, {"b": 4, "robustness": 0.6578269600868225}, {"b": 8, "robustness": 0.649005115032196}, {"b": 16, "robustness": 0.6311445832252502}, {"b": 32, "robustness": 0.5953521132469177}, {"b": 64, "robustness": 0.5199663043022156}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.88000000000001}, {"fault_rate": 0.5, "accuracy": 89.94}, {"fault_rate": 1.0, "accuracy": 89.77000000000001}, {"fault_rate": 1.5, "accuracy": 89.64999999999999}, {"fault_rate": 2.0, "accuracy": 89.48}, {"fault_rate": 2.5, "accuracy": 89.29}, {"fault_rate": 3.0, "accuracy": 89.12}, {"fault_rate": 3.5, "accuracy": 88.81}, {"fault_rate": 4.0, "accuracy": 87.98}, {"fault_rate": 4.5, "accuracy": 87.64999999999999}, {"fault_rate": 5.0, "accuracy": 87.96000000000001}, {"fault_rate": 5.5, "accuracy": 87.16000000000001}, {"fault_rate": 6.0, "accuracy": 86.46000000000001}, {"fault_rate": 6.5, "accuracy": 86.14}, {"fault_rate": 7.0, "accuracy": 85.22}, {"fault_rate": 7.5, "accuracy": 85.15}, {"fault_rate": 8.0, "accuracy": 84.02}, {"fault_rate": 8.5, "accuracy": 83.86}, {"fault_rate": 9.0, "accuracy": 82.85}, {"fault_rate": 9.5, "accuracy": 81.66}, {"fault_rate": 10.0, "accuracy": 80.61}], "experiment_id": 8, "run_id": 4, "accuracy_train": 99.94166666666666, "accuracy_test": 89.88000000000001, "complexity": 27.34944009748975, "MAC": 5832735, "param": 8213.0, "fit_time": 4251.092322349548}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 32, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7379188537597656}, {"b": 4, "robustness": 0.7249807119369507}, {"b": 8, "robustness": 0.7007205486297607}, {"b": 16, "robustness": 0.6514703035354614}, {"b": 32, "robustness": 0.5673232674598694}, {"b": 64, "robustness": 0.4474383592605591}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.42}, {"fault_rate": 0.5, "accuracy": 91.28}, {"fault_rate": 1.0, "accuracy": 90.96}, {"fault_rate": 1.5, "accuracy": 91.12}, {"fault_rate": 2.0, "accuracy": 90.98}, {"fault_rate": 2.5, "accuracy": 90.83}, {"fault_rate": 3.0, "accuracy": 90.62}, {"fault_rate": 3.5, "accuracy": 90.33}, {"fault_rate": 4.0, "accuracy": 90.25999999999999}, {"fault_rate": 4.5, "accuracy": 90.68}, {"fault_rate": 5.0, "accuracy": 90.05}, {"fault_rate": 5.5, "accuracy": 90.02}, {"fault_rate": 6.0, "accuracy": 89.74}, {"fault_rate": 6.5, "accuracy": 89.7}, {"fault_rate": 7.0, "accuracy": 89.09}, {"fault_rate": 7.5, "accuracy": 88.88000000000001}, {"fault_rate": 8.0, "accuracy": 88.68}, {"fault_rate": 8.5, "accuracy": 87.99}, {"fault_rate": 9.0, "accuracy": 87.83999999999999}, {"fault_rate": 9.5, "accuracy": 87.4}, {"fault_rate": 10.0, "accuracy": 86.49}], "experiment_id": 5, "run_id": 4, "accuracy_train": 99.41833333333334, "accuracy_test": 91.42, "complexity": 31.866436394764243, "MAC": 6487007, "param": 192277.0, "fit_time": 9680.001430034637}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7346338629722595}, {"b": 4, "robustness": 0.7189701795578003}, {"b": 8, "robustness": 0.691277265548706}, {"b": 16, "robustness": 0.6381312608718872}, {"b": 32, "robustness": 0.5452502369880676}, {"b": 64, "robustness": 0.42566046118736267}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.18}, {"fault_rate": 0.5, "accuracy": 91.13}, {"fault_rate": 1.0, "accuracy": 91.14999999999999}, {"fault_rate": 1.5, "accuracy": 91.07}, {"fault_rate": 2.0, "accuracy": 90.89}, {"fault_rate": 2.5, "accuracy": 90.75999999999999}, {"fault_rate": 3.0, "accuracy": 90.86999999999999}, {"fault_rate": 3.5, "accuracy": 90.49000000000001}, {"fault_rate": 4.0, "accuracy": 90.61}, {"fault_rate": 4.5, "accuracy": 90.10000000000001}, {"fault_rate": 5.0, "accuracy": 90.14999999999999}, {"fault_rate": 5.5, "accuracy": 89.78}, {"fault_rate": 6.0, "accuracy": 89.58}, {"fault_rate": 6.5, "accuracy": 89.36}, {"fault_rate": 7.0, "accuracy": 89.45}, {"fault_rate": 7.5, "accuracy": 89.21}, {"fault_rate": 8.0, "accuracy": 88.62}, {"fault_rate": 8.5, "accuracy": 88.64999999999999}, {"fault_rate": 9.0, "accuracy": 88.16000000000001}, {"fault_rate": 9.5, "accuracy": 87.82}, {"fault_rate": 10.0, "accuracy": 87.63}], "experiment_id": 7, "run_id": 3, "accuracy_train": 99.385, "accuracy_test": 91.18, "complexity": 30.332403876026444, "MAC": 6487007, "param": 192277.0, "fit_time": 10605.436978340149}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6636822819709778}, {"b": 4, "robustness": 0.6607468724250793}, {"b": 8, "robustness": 0.6548139452934265}, {"b": 16, "robustness": 0.6428655982017517}, {"b": 32, "robustness": 0.6184139847755432}, {"b": 64, "robustness": 0.5651865601539612}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.71000000000001}, {"fault_rate": 0.5, "accuracy": 89.52}, {"fault_rate": 1.0, "accuracy": 89.29}, {"fault_rate": 1.5, "accuracy": 89.37}, {"fault_rate": 2.0, "accuracy": 89.11}, {"fault_rate": 2.5, "accuracy": 89.0}, {"fault_rate": 3.0, "accuracy": 88.44}, {"fault_rate": 3.5, "accuracy": 88.3}, {"fault_rate": 4.0, "accuracy": 88.14}, {"fault_rate": 4.5, "accuracy": 87.68}, {"fault_rate": 5.0, "accuracy": 87.42}, {"fault_rate": 5.5, "accuracy": 86.50999999999999}, {"fault_rate": 6.0, "accuracy": 86.59}, {"fault_rate": 6.5, "accuracy": 85.77}, {"fault_rate": 7.0, "accuracy": 85.2}, {"fault_rate": 7.5, "accuracy": 84.61}, {"fault_rate": 8.0, "accuracy": 83.88}, {"fault_rate": 8.5, "accuracy": 82.48}, {"fault_rate": 9.0, "accuracy": 82.0}, {"fault_rate": 9.5, "accuracy": 81.24}, {"fault_rate": 10.0, "accuracy": 79.41}], "experiment_id": 10, "run_id": 0, "accuracy_train": 99.92166666666667, "accuracy_test": 89.71000000000001, "complexity": 28.018441896633373, "MAC": 5832735, "param": 8213.0, "fit_time": 5518.104681491852}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7369208335876465}, {"b": 4, "robustness": 0.7240152359008789}, {"b": 8, "robustness": 0.6976810693740845}, {"b": 16, "robustness": 0.6481955051422119}, {"b": 32, "robustness": 0.5614137053489685}, {"b": 64, "robustness": 0.4434661865234375}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.33}, {"fault_rate": 0.5, "accuracy": 91.21000000000001}, {"fault_rate": 1.0, "accuracy": 90.86}, {"fault_rate": 1.5, "accuracy": 90.96}, {"fault_rate": 2.0, "accuracy": 90.67}, {"fault_rate": 2.5, "accuracy": 90.72}, {"fault_rate": 3.0, "accuracy": 90.72}, {"fault_rate": 3.5, "accuracy": 90.4}, {"fault_rate": 4.0, "accuracy": 90.42}, {"fault_rate": 4.5, "accuracy": 90.25999999999999}, {"fault_rate": 5.0, "accuracy": 90.23}, {"fault_rate": 5.5, "accuracy": 90.11}, {"fault_rate": 6.0, "accuracy": 89.68}, {"fault_rate": 6.5, "accuracy": 89.66}, {"fault_rate": 7.0, "accuracy": 89.3}, {"fault_rate": 7.5, "accuracy": 89.17}, {"fault_rate": 8.0, "accuracy": 88.6}, {"fault_rate": 8.5, "accuracy": 88.24}, {"fault_rate": 9.0, "accuracy": 88.42}, {"fault_rate": 9.5, "accuracy": 87.57000000000001}, {"fault_rate": 10.0, "accuracy": 87.47}], "experiment_id": 9, "run_id": 0, "accuracy_train": 99.46000000000001, "accuracy_test": 91.33, "complexity": 31.639533331570757, "MAC": 6487007, "param": 192277.0, "fit_time": 11873.787081003189}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7380198240280151}, {"b": 4, "robustness": 0.7267981767654419}, {"b": 8, "robustness": 0.7032941579818726}, {"b": 16, "robustness": 0.6605603694915771}, {"b": 32, "robustness": 0.5830770134925842}, {"b": 64, "robustness": 0.4738265872001648}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.12}, {"fault_rate": 0.5, "accuracy": 90.86}, {"fault_rate": 1.0, "accuracy": 90.88000000000001}, {"fault_rate": 1.5, "accuracy": 90.91}, {"fault_rate": 2.0, "accuracy": 90.85}, {"fault_rate": 2.5, "accuracy": 90.32}, {"fault_rate": 3.0, "accuracy": 90.36999999999999}, {"fault_rate": 3.5, "accuracy": 90.42}, {"fault_rate": 4.0, "accuracy": 90.12}, {"fault_rate": 4.5, "accuracy": 89.85}, {"fault_rate": 5.0, "accuracy": 89.61}, {"fault_rate": 5.5, "accuracy": 89.51}, {"fault_rate": 6.0, "accuracy": 88.99000000000001}, {"fault_rate": 6.5, "accuracy": 89.08}, {"fault_rate": 7.0, "accuracy": 88.5}, {"fault_rate": 7.5, "accuracy": 87.46000000000001}, {"fault_rate": 8.0, "accuracy": 87.3}, {"fault_rate": 8.5, "accuracy": 86.64}, {"fault_rate": 9.0, "accuracy": 85.7}, {"fault_rate": 9.5, "accuracy": 84.66}, {"fault_rate": 10.0, "accuracy": 83.69}], "experiment_id": 11, "run_id": 0, "accuracy_train": 99.14666666666668, "accuracy_test": 91.12, "complexity": 33.00805905040378, "MAC": 6487007, "param": 192277.0, "fit_time": 7236.010832309723}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6638309955596924}, {"b": 4, "robustness": 0.6609929203987122}, {"b": 8, "robustness": 0.6552731394767761}, {"b": 16, "robustness": 0.6437165141105652}, {"b": 32, "robustness": 0.6200026869773865}, {"b": 64, "robustness": 0.5672854781150818}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.61}, {"fault_rate": 0.5, "accuracy": 89.64}, {"fault_rate": 1.0, "accuracy": 89.64}, {"fault_rate": 1.5, "accuracy": 89.27000000000001}, {"fault_rate": 2.0, "accuracy": 88.81}, {"fault_rate": 2.5, "accuracy": 89.03}, {"fault_rate": 3.0, "accuracy": 88.92999999999999}, {"fault_rate": 3.5, "accuracy": 88.14}, {"fault_rate": 4.0, "accuracy": 87.99}, {"fault_rate": 4.5, "accuracy": 87.64}, {"fault_rate": 5.0, "accuracy": 86.94}, {"fault_rate": 5.5, "accuracy": 86.77}, {"fault_rate": 6.0, "accuracy": 86.22999999999999}, {"fault_rate": 6.5, "accuracy": 86.02}, {"fault_rate": 7.0, "accuracy": 85.41}, {"fault_rate": 7.5, "accuracy": 84.42}, {"fault_rate": 8.0, "accuracy": 84.28}, {"fault_rate": 8.5, "accuracy": 83.13000000000001}, {"fault_rate": 9.0, "accuracy": 82.57}, {"fault_rate": 9.5, "accuracy": 81.77}, {"fault_rate": 10.0, "accuracy": 80.46}], "experiment_id": 10, "run_id": 1, "accuracy_train": 99.94333333333333, "accuracy_test": 89.61, "complexity": 28.071520636194364, "MAC": 5832735, "param": 8213.0, "fit_time": 5540.221576213837}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7414466738700867}, {"b": 4, "robustness": 0.732411801815033}, {"b": 8, "robustness": 0.7120699882507324}, {"b": 16, "robustness": 0.6735877394676208}, {"b": 32, "robustness": 0.6004475951194763}, {"b": 64, "robustness": 0.4849347472190857}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.77}, {"fault_rate": 0.5, "accuracy": 90.75999999999999}, {"fault_rate": 1.0, "accuracy": 90.48}, {"fault_rate": 1.5, "accuracy": 90.56}, {"fault_rate": 2.0, "accuracy": 90.24}, {"fault_rate": 2.5, "accuracy": 90.09}, {"fault_rate": 3.0, "accuracy": 90.27}, {"fault_rate": 3.5, "accuracy": 89.92999999999999}, {"fault_rate": 4.0, "accuracy": 89.94}, {"fault_rate": 4.5, "accuracy": 89.83}, {"fault_rate": 5.0, "accuracy": 90.07}, {"fault_rate": 5.5, "accuracy": 89.74}, {"fault_rate": 6.0, "accuracy": 88.83}, {"fault_rate": 6.5, "accuracy": 88.7}, {"fault_rate": 7.0, "accuracy": 88.6}, {"fault_rate": 7.5, "accuracy": 87.9}, {"fault_rate": 8.0, "accuracy": 87.81}, {"fault_rate": 8.5, "accuracy": 87.42999999999999}, {"fault_rate": 9.0, "accuracy": 86.61}, {"fault_rate": 9.5, "accuracy": 86.27}, {"fault_rate": 10.0, "accuracy": 84.97}], "experiment_id": 11, "run_id": 1, "accuracy_train": 99.31833333333333, "accuracy_test": 90.77, "complexity": 32.92025707039088, "MAC": 6487007, "param": 192277.0, "fit_time": 7208.792427301407}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6642809510231018}, {"b": 4, "robustness": 0.6618992686271667}, {"b": 8, "robustness": 0.6570140719413757}, {"b": 16, "robustness": 0.647249162197113}, {"b": 32, "robustness": 0.6270809769630432}, {"b": 64, "robustness": 0.5810022950172424}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.85}, {"fault_rate": 0.5, "accuracy": 89.71000000000001}, {"fault_rate": 1.0, "accuracy": 89.52}, {"fault_rate": 1.5, "accuracy": 89.42999999999999}, {"fault_rate": 2.0, "accuracy": 89.16}, {"fault_rate": 2.5, "accuracy": 88.99000000000001}, {"fault_rate": 3.0, "accuracy": 88.7}, {"fault_rate": 3.5, "accuracy": 88.29}, {"fault_rate": 4.0, "accuracy": 88.11}, {"fault_rate": 4.5, "accuracy": 87.68}, {"fault_rate": 5.0, "accuracy": 87.17}, {"fault_rate": 5.5, "accuracy": 86.48}, {"fault_rate": 6.0, "accuracy": 86.07000000000001}, {"fault_rate": 6.5, "accuracy": 85.78}, {"fault_rate": 7.0, "accuracy": 84.31}, {"fault_rate": 7.5, "accuracy": 83.98}, {"fault_rate": 8.0, "accuracy": 82.50999999999999}, {"fault_rate": 8.5, "accuracy": 81.63}, {"fault_rate": 9.0, "accuracy": 79.66}, {"fault_rate": 9.5, "accuracy": 79.09}, {"fault_rate": 10.0, "accuracy": 76.96}], "experiment_id": 10, "run_id": 2, "accuracy_train": 99.80666666666667, "accuracy_test": 89.85, "complexity": 28.209194170406384, "MAC": 5832735, "param": 8213.0, "fit_time": 5779.205336093903}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7348771691322327}, {"b": 4, "robustness": 0.720205545425415}, {"b": 8, "robustness": 0.6915633082389832}, {"b": 16, "robustness": 0.6358015537261963}, {"b": 32, "robustness": 0.5479082465171814}, {"b": 64, "robustness": 0.4238576889038086}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.58}, {"fault_rate": 0.5, "accuracy": 90.71000000000001}, {"fault_rate": 1.0, "accuracy": 90.51}, {"fault_rate": 1.5, "accuracy": 90.42}, {"fault_rate": 2.0, "accuracy": 90.47}, {"fault_rate": 2.5, "accuracy": 90.35}, {"fault_rate": 3.0, "accuracy": 89.83}, {"fault_rate": 3.5, "accuracy": 90.05}, {"fault_rate": 4.0, "accuracy": 90.07}, {"fault_rate": 4.5, "accuracy": 89.74}, {"fault_rate": 5.0, "accuracy": 89.52}, {"fault_rate": 5.5, "accuracy": 89.42}, {"fault_rate": 6.0, "accuracy": 88.91}, {"fault_rate": 6.5, "accuracy": 89.01}, {"fault_rate": 7.0, "accuracy": 88.86}, {"fault_rate": 7.5, "accuracy": 88.51}, {"fault_rate": 8.0, "accuracy": 88.59}, {"fault_rate": 8.5, "accuracy": 87.99}, {"fault_rate": 9.0, "accuracy": 87.96000000000001}, {"fault_rate": 9.5, "accuracy": 87.38}, {"fault_rate": 10.0, "accuracy": 87.42}], "experiment_id": 7, "run_id": 4, "accuracy_train": 99.045, "accuracy_test": 90.58, "complexity": 30.256450652061336, "MAC": 6487007, "param": 192277.0, "fit_time": 12089.613559007645}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7365806102752686}, {"b": 4, "robustness": 0.723340630531311}, {"b": 8, "robustness": 0.6954230070114136}, {"b": 16, "robustness": 0.6459686756134033}, {"b": 32, "robustness": 0.5590501427650452}, {"b": 64, "robustness": 0.4433929920196533}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.34}, {"fault_rate": 0.5, "accuracy": 91.23}, {"fault_rate": 1.0, "accuracy": 91.05}, {"fault_rate": 1.5, "accuracy": 90.88000000000001}, {"fault_rate": 2.0, "accuracy": 90.73}, {"fault_rate": 2.5, "accuracy": 90.69}, {"fault_rate": 3.0, "accuracy": 90.69}, {"fault_rate": 3.5, "accuracy": 90.55}, {"fault_rate": 4.0, "accuracy": 90.21000000000001}, {"fault_rate": 4.5, "accuracy": 90.08}, {"fault_rate": 5.0, "accuracy": 90.19}, {"fault_rate": 5.5, "accuracy": 89.85}, {"fault_rate": 6.0, "accuracy": 89.59}, {"fault_rate": 6.5, "accuracy": 89.60000000000001}, {"fault_rate": 7.0, "accuracy": 89.45}, {"fault_rate": 7.5, "accuracy": 89.28}, {"fault_rate": 8.0, "accuracy": 88.53999999999999}, {"fault_rate": 8.5, "accuracy": 88.23}, {"fault_rate": 9.0, "accuracy": 87.78}, {"fault_rate": 9.5, "accuracy": 87.53999999999999}, {"fault_rate": 10.0, "accuracy": 87.0}], "experiment_id": 9, "run_id": 1, "accuracy_train": 99.43166666666666, "accuracy_test": 91.34, "complexity": 31.470282026494584, "MAC": 6487007, "param": 192277.0, "fit_time": 12444.306254148483}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6639905571937561}, {"b": 4, "robustness": 0.6613185405731201}, {"b": 8, "robustness": 0.6560181975364685}, {"b": 16, "robustness": 0.6452356576919556}, {"b": 32, "robustness": 0.6229007840156555}, {"b": 64, "robustness": 0.5732823014259338}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.73}, {"fault_rate": 0.5, "accuracy": 89.64999999999999}, {"fault_rate": 1.0, "accuracy": 89.59}, {"fault_rate": 1.5, "accuracy": 89.35}, {"fault_rate": 2.0, "accuracy": 89.01}, {"fault_rate": 2.5, "accuracy": 88.91}, {"fault_rate": 3.0, "accuracy": 88.56}, {"fault_rate": 3.5, "accuracy": 88.58}, {"fault_rate": 4.0, "accuracy": 88.2}, {"fault_rate": 4.5, "accuracy": 87.63}, {"fault_rate": 5.0, "accuracy": 87.51}, {"fault_rate": 5.5, "accuracy": 86.72999999999999}, {"fault_rate": 6.0, "accuracy": 86.47}, {"fault_rate": 6.5, "accuracy": 85.74000000000001}, {"fault_rate": 7.0, "accuracy": 85.6}, {"fault_rate": 7.5, "accuracy": 84.81}, {"fault_rate": 8.0, "accuracy": 83.59}, {"fault_rate": 8.5, "accuracy": 83.16}, {"fault_rate": 9.0, "accuracy": 82.28}, {"fault_rate": 9.5, "accuracy": 81.37}, {"fault_rate": 10.0, "accuracy": 79.52}], "experiment_id": 10, "run_id": 3, "accuracy_train": 99.93166666666666, "accuracy_test": 89.73, "complexity": 28.05541987997378, "MAC": 5832735, "param": 8213.0, "fit_time": 5044.396800518036}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6618970036506653}, {"b": 4, "robustness": 0.6570640206336975}, {"b": 8, "robustness": 0.6474583148956299}, {"b": 16, "robustness": 0.6279700398445129}, {"b": 32, "robustness": 0.5887286067008972}, {"b": 64, "robustness": 0.5058580636978149}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.11}, {"fault_rate": 0.5, "accuracy": 89.95}, {"fault_rate": 1.0, "accuracy": 89.60000000000001}, {"fault_rate": 1.5, "accuracy": 89.53999999999999}, {"fault_rate": 2.0, "accuracy": 89.67}, {"fault_rate": 2.5, "accuracy": 89.12}, {"fault_rate": 3.0, "accuracy": 89.1}, {"fault_rate": 3.5, "accuracy": 88.89}, {"fault_rate": 4.0, "accuracy": 88.64}, {"fault_rate": 4.5, "accuracy": 88.17}, {"fault_rate": 5.0, "accuracy": 88.29}, {"fault_rate": 5.5, "accuracy": 87.75}, {"fault_rate": 6.0, "accuracy": 86.87}, {"fault_rate": 6.5, "accuracy": 86.47}, {"fault_rate": 7.0, "accuracy": 86.11}, {"fault_rate": 7.5, "accuracy": 85.55}, {"fault_rate": 8.0, "accuracy": 84.96000000000001}, {"fault_rate": 8.5, "accuracy": 83.86}, {"fault_rate": 9.0, "accuracy": 82.54}, {"fault_rate": 9.5, "accuracy": 82.41000000000001}, {"fault_rate": 10.0, "accuracy": 80.72}], "experiment_id": 12, "run_id": 0, "accuracy_train": 99.94166666666666, "accuracy_test": 90.11, "complexity": 27.438262793587185, "MAC": 5832735, "param": 8213.0, "fit_time": 4844.528699398041}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7397204637527466}, {"b": 4, "robustness": 0.729082465171814}, {"b": 8, "robustness": 0.7082141041755676}, {"b": 16, "robustness": 0.6641149520874023}, {"b": 32, "robustness": 0.5884794592857361}, {"b": 64, "robustness": 0.4815570116043091}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.08000000000001}, {"fault_rate": 0.5, "accuracy": 91.29}, {"fault_rate": 1.0, "accuracy": 91.17}, {"fault_rate": 1.5, "accuracy": 90.92}, {"fault_rate": 2.0, "accuracy": 91.01}, {"fault_rate": 2.5, "accuracy": 90.77}, {"fault_rate": 3.0, "accuracy": 90.57}, {"fault_rate": 3.5, "accuracy": 90.31}, {"fault_rate": 4.0, "accuracy": 90.36999999999999}, {"fault_rate": 4.5, "accuracy": 90.57}, {"fault_rate": 5.0, "accuracy": 89.64}, {"fault_rate": 5.5, "accuracy": 89.64999999999999}, {"fault_rate": 6.0, "accuracy": 89.72}, {"fault_rate": 6.5, "accuracy": 89.41}, {"fault_rate": 7.0, "accuracy": 89.01}, {"fault_rate": 7.5, "accuracy": 88.37}, {"fault_rate": 8.0, "accuracy": 87.85}, {"fault_rate": 8.5, "accuracy": 87.61}, {"fault_rate": 9.0, "accuracy": 87.39}, {"fault_rate": 9.5, "accuracy": 86.27}, {"fault_rate": 10.0, "accuracy": 86.00999999999999}], "experiment_id": 11, "run_id": 2, "accuracy_train": 99.50333333333333, "accuracy_test": 91.08000000000001, "complexity": 32.983622045328296, "MAC": 6487007, "param": 192277.0, "fit_time": 7982.7794008255005}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6639454960823059}, {"b": 4, "robustness": 0.6612270474433899}, {"b": 8, "robustness": 0.6558287739753723}, {"b": 16, "robustness": 0.6448313593864441}, {"b": 32, "robustness": 0.6222944855690002}, {"b": 64, "robustness": 0.5723640322685242}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.64}, {"fault_rate": 0.5, "accuracy": 89.59}, {"fault_rate": 1.0, "accuracy": 89.33}, {"fault_rate": 1.5, "accuracy": 89.2}, {"fault_rate": 2.0, "accuracy": 89.03999999999999}, {"fault_rate": 2.5, "accuracy": 88.6}, {"fault_rate": 3.0, "accuracy": 88.42999999999999}, {"fault_rate": 3.5, "accuracy": 88.17}, {"fault_rate": 4.0, "accuracy": 87.79}, {"fault_rate": 4.5, "accuracy": 87.75}, {"fault_rate": 5.0, "accuracy": 86.8}, {"fault_rate": 5.5, "accuracy": 86.61999999999999}, {"fault_rate": 6.0, "accuracy": 85.59}, {"fault_rate": 6.5, "accuracy": 85.38}, {"fault_rate": 7.0, "accuracy": 83.97}, {"fault_rate": 7.5, "accuracy": 83.8}, {"fault_rate": 8.0, "accuracy": 82.88}, {"fault_rate": 8.5, "accuracy": 80.95}, {"fault_rate": 9.0, "accuracy": 80.72}, {"fault_rate": 9.5, "accuracy": 79.86}, {"fault_rate": 10.0, "accuracy": 78.03}], "experiment_id": 10, "run_id": 4, "accuracy_train": 99.92833333333333, "accuracy_test": 89.64, "complexity": 28.120110337695095, "MAC": 5832735, "param": 8213.0, "fit_time": 5213.406120300293}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6617915630340576}, {"b": 4, "robustness": 0.6569174528121948}, {"b": 8, "robustness": 0.6473257541656494}, {"b": 16, "robustness": 0.6279533505439758}, {"b": 32, "robustness": 0.588231086730957}, {"b": 64, "robustness": 0.5065934658050537}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.07}, {"fault_rate": 0.5, "accuracy": 89.72}, {"fault_rate": 1.0, "accuracy": 89.62}, {"fault_rate": 1.5, "accuracy": 89.56}, {"fault_rate": 2.0, "accuracy": 89.1}, {"fault_rate": 2.5, "accuracy": 89.27000000000001}, {"fault_rate": 3.0, "accuracy": 89.27000000000001}, {"fault_rate": 3.5, "accuracy": 88.69}, {"fault_rate": 4.0, "accuracy": 88.34}, {"fault_rate": 4.5, "accuracy": 88.16000000000001}, {"fault_rate": 5.0, "accuracy": 87.42999999999999}, {"fault_rate": 5.5, "accuracy": 87.29}, {"fault_rate": 6.0, "accuracy": 86.83999999999999}, {"fault_rate": 6.5, "accuracy": 86.8}, {"fault_rate": 7.0, "accuracy": 85.39999999999999}, {"fault_rate": 7.5, "accuracy": 84.81}, {"fault_rate": 8.0, "accuracy": 84.41}, {"fault_rate": 8.5, "accuracy": 83.43}, {"fault_rate": 9.0, "accuracy": 82.94}, {"fault_rate": 9.5, "accuracy": 82.17}, {"fault_rate": 10.0, "accuracy": 81.17}], "experiment_id": 12, "run_id": 1, "accuracy_train": 99.94333333333333, "accuracy_test": 90.07, "complexity": 27.457739381653354, "MAC": 5832735, "param": 8213.0, "fit_time": 5216.031053543091}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7364392876625061}, {"b": 4, "robustness": 0.7227275967597961}, {"b": 8, "robustness": 0.6958038806915283}, {"b": 16, "robustness": 0.6458808779716492}, {"b": 32, "robustness": 0.5580751895904541}, {"b": 64, "robustness": 0.441484272480011}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.09}, {"fault_rate": 0.5, "accuracy": 91.24}, {"fault_rate": 1.0, "accuracy": 90.55}, {"fault_rate": 1.5, "accuracy": 91.19}, {"fault_rate": 2.0, "accuracy": 90.84}, {"fault_rate": 2.5, "accuracy": 90.99000000000001}, {"fault_rate": 3.0, "accuracy": 90.62}, {"fault_rate": 3.5, "accuracy": 90.71000000000001}, {"fault_rate": 4.0, "accuracy": 90.67}, {"fault_rate": 4.5, "accuracy": 90.16}, {"fault_rate": 5.0, "accuracy": 90.14999999999999}, {"fault_rate": 5.5, "accuracy": 89.7}, {"fault_rate": 6.0, "accuracy": 89.3}, {"fault_rate": 6.5, "accuracy": 89.3}, {"fault_rate": 7.0, "accuracy": 89.35}, {"fault_rate": 7.5, "accuracy": 88.39}, {"fault_rate": 8.0, "accuracy": 88.12}, {"fault_rate": 8.5, "accuracy": 87.94}, {"fault_rate": 9.0, "accuracy": 87.5}, {"fault_rate": 9.5, "accuracy": 86.85000000000001}, {"fault_rate": 10.0, "accuracy": 86.39}], "experiment_id": 9, "run_id": 2, "accuracy_train": 99.49333333333334, "accuracy_test": 91.09, "complexity": 31.54486373279242, "MAC": 6487007, "param": 192277.0, "fit_time": 10576.26257276535}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6618344187736511}, {"b": 4, "robustness": 0.6571066379547119}, {"b": 8, "robustness": 0.6476765275001526}, {"b": 16, "robustness": 0.6285187602043152}, {"b": 32, "robustness": 0.589626133441925}, {"b": 64, "robustness": 0.5079581141471863}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.16}, {"fault_rate": 0.5, "accuracy": 89.75999999999999}, {"fault_rate": 1.0, "accuracy": 89.77000000000001}, {"fault_rate": 1.5, "accuracy": 89.46}, {"fault_rate": 2.0, "accuracy": 89.32}, {"fault_rate": 2.5, "accuracy": 89.17}, {"fault_rate": 3.0, "accuracy": 88.98}, {"fault_rate": 3.5, "accuracy": 89.01}, {"fault_rate": 4.0, "accuracy": 88.4}, {"fault_rate": 4.5, "accuracy": 87.81}, {"fault_rate": 5.0, "accuracy": 87.91}, {"fault_rate": 5.5, "accuracy": 87.26}, {"fault_rate": 6.0, "accuracy": 86.88}, {"fault_rate": 6.5, "accuracy": 86.11999999999999}, {"fault_rate": 7.0, "accuracy": 85.39}, {"fault_rate": 7.5, "accuracy": 85.15}, {"fault_rate": 8.0, "accuracy": 84.50999999999999}, {"fault_rate": 8.5, "accuracy": 83.15}, {"fault_rate": 9.0, "accuracy": 83.32000000000001}, {"fault_rate": 9.5, "accuracy": 82.0}, {"fault_rate": 10.0, "accuracy": 80.47999999999999}], "experiment_id": 12, "run_id": 2, "accuracy_train": 99.92333333333333, "accuracy_test": 90.16, "complexity": 27.445680784423544, "MAC": 5832735, "param": 8213.0, "fit_time": 4240.048090934753}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.740924596786499}, {"b": 4, "robustness": 0.7317420244216919}, {"b": 8, "robustness": 0.7138974070549011}, {"b": 16, "robustness": 0.6779249906539917}, {"b": 32, "robustness": 0.600884199142456}, {"b": 64, "robustness": 0.4866570234298706}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.2}, {"fault_rate": 0.5, "accuracy": 91.23}, {"fault_rate": 1.0, "accuracy": 91.14}, {"fault_rate": 1.5, "accuracy": 91.14}, {"fault_rate": 2.0, "accuracy": 90.93}, {"fault_rate": 2.5, "accuracy": 90.85}, {"fault_rate": 3.0, "accuracy": 90.78}, {"fault_rate": 3.5, "accuracy": 90.61}, {"fault_rate": 4.0, "accuracy": 90.41}, {"fault_rate": 4.5, "accuracy": 90.3}, {"fault_rate": 5.0, "accuracy": 89.79}, {"fault_rate": 5.5, "accuracy": 89.53}, {"fault_rate": 6.0, "accuracy": 89.62}, {"fault_rate": 6.5, "accuracy": 88.9}, {"fault_rate": 7.0, "accuracy": 88.62}, {"fault_rate": 7.5, "accuracy": 88.47}, {"fault_rate": 8.0, "accuracy": 87.82}, {"fault_rate": 8.5, "accuracy": 87.17}, {"fault_rate": 9.0, "accuracy": 86.08}, {"fault_rate": 9.5, "accuracy": 85.44}, {"fault_rate": 10.0, "accuracy": 84.38}], "experiment_id": 11, "run_id": 3, "accuracy_train": 99.57666666666667, "accuracy_test": 91.2, "complexity": 33.10163010075723, "MAC": 6487007, "param": 192277.0, "fit_time": 9969.127736568451}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6617719531059265}, {"b": 4, "robustness": 0.6567716598510742}, {"b": 8, "robustness": 0.6467487812042236}, {"b": 16, "robustness": 0.6267096996307373}, {"b": 32, "robustness": 0.5866047739982605}, {"b": 64, "robustness": 0.5015056729316711}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.12}, {"fault_rate": 0.5, "accuracy": 89.96}, {"fault_rate": 1.0, "accuracy": 89.67}, {"fault_rate": 1.5, "accuracy": 89.63}, {"fault_rate": 2.0, "accuracy": 89.23}, {"fault_rate": 2.5, "accuracy": 88.92999999999999}, {"fault_rate": 3.0, "accuracy": 88.68}, {"fault_rate": 3.5, "accuracy": 88.59}, {"fault_rate": 4.0, "accuracy": 88.14}, {"fault_rate": 4.5, "accuracy": 87.98}, {"fault_rate": 5.0, "accuracy": 87.6}, {"fault_rate": 5.5, "accuracy": 87.13}, {"fault_rate": 6.0, "accuracy": 87.05000000000001}, {"fault_rate": 6.5, "accuracy": 86.67}, {"fault_rate": 7.0, "accuracy": 86.15}, {"fault_rate": 7.5, "accuracy": 85.00999999999999}, {"fault_rate": 8.0, "accuracy": 84.69}, {"fault_rate": 8.5, "accuracy": 84.16}, {"fault_rate": 9.0, "accuracy": 83.31}, {"fault_rate": 9.5, "accuracy": 82.37}, {"fault_rate": 10.0, "accuracy": 81.11}], "experiment_id": 12, "run_id": 3, "accuracy_train": 99.91333333333333, "accuracy_test": 90.12, "complexity": 27.367145102423525, "MAC": 5832735, "param": 8213.0, "fit_time": 4416.629076957703}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7343899011611938}, {"b": 4, "robustness": 0.7197922468185425}, {"b": 8, "robustness": 0.6920002102851868}, {"b": 16, "robustness": 0.6361769437789917}, {"b": 32, "robustness": 0.5463581681251526}, {"b": 64, "robustness": 0.4350566864013672}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.82000000000001}, {"fault_rate": 0.5, "accuracy": 90.71000000000001}, {"fault_rate": 1.0, "accuracy": 90.63}, {"fault_rate": 1.5, "accuracy": 90.64999999999999}, {"fault_rate": 2.0, "accuracy": 90.45}, {"fault_rate": 2.5, "accuracy": 90.33}, {"fault_rate": 3.0, "accuracy": 90.33}, {"fault_rate": 3.5, "accuracy": 90.03}, {"fault_rate": 4.0, "accuracy": 89.53}, {"fault_rate": 4.5, "accuracy": 89.55}, {"fault_rate": 5.0, "accuracy": 89.52}, {"fault_rate": 5.5, "accuracy": 89.19}, {"fault_rate": 6.0, "accuracy": 89.13}, {"fault_rate": 6.5, "accuracy": 88.68}, {"fault_rate": 7.0, "accuracy": 88.17}, {"fault_rate": 7.5, "accuracy": 88.0}, {"fault_rate": 8.0, "accuracy": 88.11}, {"fault_rate": 8.5, "accuracy": 87.57000000000001}, {"fault_rate": 9.0, "accuracy": 87.24}, {"fault_rate": 9.5, "accuracy": 87.33}, {"fault_rate": 10.0, "accuracy": 86.52}], "experiment_id": 13, "run_id": 0, "accuracy_train": 98.99, "accuracy_test": 90.82000000000001, "complexity": 31.14426341176321, "MAC": 6487007, "param": 192277.0, "fit_time": 10864.634916067123}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7351895570755005}, {"b": 4, "robustness": 0.7200666666030884}, {"b": 8, "robustness": 0.6917999386787415}, {"b": 16, "robustness": 0.637775182723999}, {"b": 32, "robustness": 0.5512552261352539}, {"b": 64, "robustness": 0.43512213230133057}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.25}, {"fault_rate": 0.5, "accuracy": 91.12}, {"fault_rate": 1.0, "accuracy": 90.71000000000001}, {"fault_rate": 1.5, "accuracy": 91.08000000000001}, {"fault_rate": 2.0, "accuracy": 90.68}, {"fault_rate": 2.5, "accuracy": 90.61}, {"fault_rate": 3.0, "accuracy": 90.36}, {"fault_rate": 3.5, "accuracy": 90.72}, {"fault_rate": 4.0, "accuracy": 90.25999999999999}, {"fault_rate": 4.5, "accuracy": 90.22}, {"fault_rate": 5.0, "accuracy": 90.08}, {"fault_rate": 5.5, "accuracy": 89.56}, {"fault_rate": 6.0, "accuracy": 89.36}, {"fault_rate": 6.5, "accuracy": 89.14999999999999}, {"fault_rate": 7.0, "accuracy": 89.16}, {"fault_rate": 7.5, "accuracy": 88.97}, {"fault_rate": 8.0, "accuracy": 88.59}, {"fault_rate": 8.5, "accuracy": 88.02}, {"fault_rate": 9.0, "accuracy": 88.19}, {"fault_rate": 9.5, "accuracy": 87.25}, {"fault_rate": 10.0, "accuracy": 86.94}], "experiment_id": 9, "run_id": 3, "accuracy_train": 99.32333333333332, "accuracy_test": 91.25, "complexity": 31.594921119901475, "MAC": 6487007, "param": 192277.0, "fit_time": 8832.198917150497}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6619706153869629}, {"b": 4, "robustness": 0.6572151780128479}, {"b": 8, "robustness": 0.6475303173065186}, {"b": 16, "robustness": 0.6283304691314697}, {"b": 32, "robustness": 0.5894011855125427}, {"b": 64, "robustness": 0.5084748864173889}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.71000000000001}, {"fault_rate": 0.5, "accuracy": 89.85}, {"fault_rate": 1.0, "accuracy": 89.67}, {"fault_rate": 1.5, "accuracy": 89.35}, {"fault_rate": 2.0, "accuracy": 89.35}, {"fault_rate": 2.5, "accuracy": 89.03}, {"fault_rate": 3.0, "accuracy": 88.9}, {"fault_rate": 3.5, "accuracy": 88.58}, {"fault_rate": 4.0, "accuracy": 88.18}, {"fault_rate": 4.5, "accuracy": 88.02}, {"fault_rate": 5.0, "accuracy": 87.46000000000001}, {"fault_rate": 5.5, "accuracy": 87.21}, {"fault_rate": 6.0, "accuracy": 86.66}, {"fault_rate": 6.5, "accuracy": 86.33999999999999}, {"fault_rate": 7.0, "accuracy": 86.48}, {"fault_rate": 7.5, "accuracy": 85.38}, {"fault_rate": 8.0, "accuracy": 84.34}, {"fault_rate": 8.5, "accuracy": 84.87}, {"fault_rate": 9.0, "accuracy": 83.27}, {"fault_rate": 9.5, "accuracy": 81.41000000000001}, {"fault_rate": 10.0, "accuracy": 81.64}], "experiment_id": 12, "run_id": 4, "accuracy_train": 99.895, "accuracy_test": 89.71000000000001, "complexity": 27.458406491703972, "MAC": 5832735, "param": 8213.0, "fit_time": 4043.159250974655}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.740562915802002}, {"b": 4, "robustness": 0.7304190397262573}, {"b": 8, "robustness": 0.7089025378227234}, {"b": 16, "robustness": 0.6644489169120789}, {"b": 32, "robustness": 0.5858007669448853}, {"b": 64, "robustness": 0.47461068630218506}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.28}, {"fault_rate": 0.5, "accuracy": 91.12}, {"fault_rate": 1.0, "accuracy": 91.18}, {"fault_rate": 1.5, "accuracy": 90.97}, {"fault_rate": 2.0, "accuracy": 91.13}, {"fault_rate": 2.5, "accuracy": 90.81}, {"fault_rate": 3.0, "accuracy": 90.7}, {"fault_rate": 3.5, "accuracy": 90.66}, {"fault_rate": 4.0, "accuracy": 90.82000000000001}, {"fault_rate": 4.5, "accuracy": 90.13}, {"fault_rate": 5.0, "accuracy": 90.10000000000001}, {"fault_rate": 5.5, "accuracy": 89.92}, {"fault_rate": 6.0, "accuracy": 89.55}, {"fault_rate": 6.5, "accuracy": 89.34}, {"fault_rate": 7.0, "accuracy": 89.25}, {"fault_rate": 7.5, "accuracy": 89.05}, {"fault_rate": 8.0, "accuracy": 88.44}, {"fault_rate": 8.5, "accuracy": 87.51}, {"fault_rate": 9.0, "accuracy": 86.97}, {"fault_rate": 9.5, "accuracy": 86.67}, {"fault_rate": 10.0, "accuracy": 85.84}], "experiment_id": 11, "run_id": 4, "accuracy_train": 99.51666666666667, "accuracy_test": 91.28, "complexity": 33.025472610018326, "MAC": 6487007, "param": 192277.0, "fit_time": 11287.208231449127}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6632816791534424}, {"b": 4, "robustness": 0.6599184274673462}, {"b": 8, "robustness": 0.6531954407691956}, {"b": 16, "robustness": 0.6397512555122375}, {"b": 32, "robustness": 0.6125238537788391}, {"b": 64, "robustness": 0.5558655858039856}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.06}, {"fault_rate": 0.5, "accuracy": 89.64999999999999}, {"fault_rate": 1.0, "accuracy": 89.87}, {"fault_rate": 1.5, "accuracy": 89.60000000000001}, {"fault_rate": 2.0, "accuracy": 89.34}, {"fault_rate": 2.5, "accuracy": 89.4}, {"fault_rate": 3.0, "accuracy": 89.03999999999999}, {"fault_rate": 3.5, "accuracy": 88.73}, {"fault_rate": 4.0, "accuracy": 88.22}, {"fault_rate": 4.5, "accuracy": 87.83999999999999}, {"fault_rate": 5.0, "accuracy": 87.76}, {"fault_rate": 5.5, "accuracy": 87.17}, {"fault_rate": 6.0, "accuracy": 86.98}, {"fault_rate": 6.5, "accuracy": 86.21}, {"fault_rate": 7.0, "accuracy": 85.97}, {"fault_rate": 7.5, "accuracy": 85.3}, {"fault_rate": 8.0, "accuracy": 84.56}, {"fault_rate": 8.5, "accuracy": 84.25}, {"fault_rate": 9.0, "accuracy": 82.88}, {"fault_rate": 9.5, "accuracy": 82.13000000000001}, {"fault_rate": 10.0, "accuracy": 81.07}], "experiment_id": 14, "run_id": 0, "accuracy_train": 99.97666666666667, "accuracy_test": 90.06, "complexity": 28.168615718487352, "MAC": 5832735, "param": 8213.0, "fit_time": 5386.70178937912}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 64, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7360884547233582}, {"b": 4, "robustness": 0.7221295833587646}, {"b": 8, "robustness": 0.6931798458099365}, {"b": 16, "robustness": 0.6376737952232361}, {"b": 32, "robustness": 0.5478106737136841}, {"b": 64, "robustness": 0.432361364364624}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.12}, {"fault_rate": 0.5, "accuracy": 90.99000000000001}, {"fault_rate": 1.0, "accuracy": 90.86}, {"fault_rate": 1.5, "accuracy": 90.62}, {"fault_rate": 2.0, "accuracy": 90.56}, {"fault_rate": 2.5, "accuracy": 90.58}, {"fault_rate": 3.0, "accuracy": 90.67}, {"fault_rate": 3.5, "accuracy": 90.21000000000001}, {"fault_rate": 4.0, "accuracy": 90.16999999999999}, {"fault_rate": 4.5, "accuracy": 89.88000000000001}, {"fault_rate": 5.0, "accuracy": 89.91}, {"fault_rate": 5.5, "accuracy": 89.37}, {"fault_rate": 6.0, "accuracy": 89.34}, {"fault_rate": 6.5, "accuracy": 89.55}, {"fault_rate": 7.0, "accuracy": 89.11}, {"fault_rate": 7.5, "accuracy": 89.16}, {"fault_rate": 8.0, "accuracy": 88.4}, {"fault_rate": 8.5, "accuracy": 88.13}, {"fault_rate": 9.0, "accuracy": 87.88}, {"fault_rate": 9.5, "accuracy": 87.19}, {"fault_rate": 10.0, "accuracy": 87.1}], "experiment_id": 9, "run_id": 4, "accuracy_train": 99.31333333333333, "accuracy_test": 91.12, "complexity": 31.51686492742598, "MAC": 6487007, "param": 192277.0, "fit_time": 8111.954340696335}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7364994883537292}, {"b": 4, "robustness": 0.7234084606170654}, {"b": 8, "robustness": 0.6956968903541565}, {"b": 16, "robustness": 0.6449794173240662}, {"b": 32, "robustness": 0.5582559108734131}, {"b": 64, "robustness": 0.44382768869400024}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.16}, {"fault_rate": 0.5, "accuracy": 91.10000000000001}, {"fault_rate": 1.0, "accuracy": 91.12}, {"fault_rate": 1.5, "accuracy": 90.95}, {"fault_rate": 2.0, "accuracy": 90.75999999999999}, {"fault_rate": 2.5, "accuracy": 90.75}, {"fault_rate": 3.0, "accuracy": 90.56}, {"fault_rate": 3.5, "accuracy": 90.64999999999999}, {"fault_rate": 4.0, "accuracy": 90.35}, {"fault_rate": 4.5, "accuracy": 89.84}, {"fault_rate": 5.0, "accuracy": 89.89}, {"fault_rate": 5.5, "accuracy": 89.99000000000001}, {"fault_rate": 6.0, "accuracy": 89.61}, {"fault_rate": 6.5, "accuracy": 89.53}, {"fault_rate": 7.0, "accuracy": 89.51}, {"fault_rate": 7.5, "accuracy": 88.68}, {"fault_rate": 8.0, "accuracy": 88.99000000000001}, {"fault_rate": 8.5, "accuracy": 87.91}, {"fault_rate": 9.0, "accuracy": 88.4}, {"fault_rate": 9.5, "accuracy": 87.85}, {"fault_rate": 10.0, "accuracy": 87.28}], "experiment_id": 13, "run_id": 1, "accuracy_train": 99.40833333333333, "accuracy_test": 91.16, "complexity": 31.179192269498632, "MAC": 6487007, "param": 192277.0, "fit_time": 10439.133422851562}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6633971333503723}, {"b": 4, "robustness": 0.6601026654243469}, {"b": 8, "robustness": 0.6535818576812744}, {"b": 16, "robustness": 0.6404638290405273}, {"b": 32, "robustness": 0.6136302351951599}, {"b": 64, "robustness": 0.5571035146713257}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.13}, {"fault_rate": 0.5, "accuracy": 89.96}, {"fault_rate": 1.0, "accuracy": 89.58}, {"fault_rate": 1.5, "accuracy": 89.60000000000001}, {"fault_rate": 2.0, "accuracy": 89.35}, {"fault_rate": 2.5, "accuracy": 89.29}, {"fault_rate": 3.0, "accuracy": 89.03}, {"fault_rate": 3.5, "accuracy": 88.75999999999999}, {"fault_rate": 4.0, "accuracy": 87.94}, {"fault_rate": 4.5, "accuracy": 88.0}, {"fault_rate": 5.0, "accuracy": 87.66000000000001}, {"fault_rate": 5.5, "accuracy": 87.29}, {"fault_rate": 6.0, "accuracy": 87.17}, {"fault_rate": 6.5, "accuracy": 86.18}, {"fault_rate": 7.0, "accuracy": 85.59}, {"fault_rate": 7.5, "accuracy": 84.99}, {"fault_rate": 8.0, "accuracy": 84.04}, {"fault_rate": 8.5, "accuracy": 83.76}, {"fault_rate": 9.0, "accuracy": 82.52000000000001}, {"fault_rate": 9.5, "accuracy": 81.81}, {"fault_rate": 10.0, "accuracy": 80.25}], "experiment_id": 14, "run_id": 1, "accuracy_train": 99.94666666666666, "accuracy_test": 90.13, "complexity": 28.098195706174646, "MAC": 5832735, "param": 8213.0, "fit_time": 4046.178753376007}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6661950945854187}, {"b": 4, "robustness": 0.6655213236808777}, {"b": 8, "robustness": 0.6644271016120911}, {"b": 16, "robustness": 0.662243127822876}, {"b": 32, "robustness": 0.6576008200645447}, {"b": 64, "robustness": 0.6462507843971252}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.3}, {"fault_rate": 0.5, "accuracy": 88.92}, {"fault_rate": 1.0, "accuracy": 88.87}, {"fault_rate": 1.5, "accuracy": 88.63}, {"fault_rate": 2.0, "accuracy": 88.14999999999999}, {"fault_rate": 2.5, "accuracy": 87.96000000000001}, {"fault_rate": 3.0, "accuracy": 87.01}, {"fault_rate": 3.5, "accuracy": 86.59}, {"fault_rate": 4.0, "accuracy": 86.37}, {"fault_rate": 4.5, "accuracy": 84.83000000000001}, {"fault_rate": 5.0, "accuracy": 83.56}, {"fault_rate": 5.5, "accuracy": 81.08999999999999}, {"fault_rate": 6.0, "accuracy": 79.2}, {"fault_rate": 6.5, "accuracy": 74.52}, {"fault_rate": 7.0, "accuracy": 71.39999999999999}, {"fault_rate": 7.5, "accuracy": 67.35}, {"fault_rate": 8.0, "accuracy": 63.339999999999996}, {"fault_rate": 8.5, "accuracy": 57.78}, {"fault_rate": 9.0, "accuracy": 52.81}, {"fault_rate": 9.5, "accuracy": 49.53}, {"fault_rate": 10.0, "accuracy": 45.16}], "experiment_id": 16, "run_id": 0, "accuracy_train": 99.63333333333333, "accuracy_test": 89.3, "complexity": 28.705743103284583, "MAC": 5832735, "param": 8213.0, "fit_time": 4508.348033189774}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6634342670440674}, {"b": 4, "robustness": 0.660275399684906}, {"b": 8, "robustness": 0.653895914554596}, {"b": 16, "robustness": 0.6411184072494507}, {"b": 32, "robustness": 0.6151266098022461}, {"b": 64, "robustness": 0.5605632662773132}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.88000000000001}, {"fault_rate": 0.5, "accuracy": 89.77000000000001}, {"fault_rate": 1.0, "accuracy": 89.82}, {"fault_rate": 1.5, "accuracy": 89.74}, {"fault_rate": 2.0, "accuracy": 89.13}, {"fault_rate": 2.5, "accuracy": 89.14}, {"fault_rate": 3.0, "accuracy": 88.83}, {"fault_rate": 3.5, "accuracy": 88.38000000000001}, {"fault_rate": 4.0, "accuracy": 88.32}, {"fault_rate": 4.5, "accuracy": 88.31}, {"fault_rate": 5.0, "accuracy": 87.89}, {"fault_rate": 5.5, "accuracy": 87.16000000000001}, {"fault_rate": 6.0, "accuracy": 86.89}, {"fault_rate": 6.5, "accuracy": 86.68}, {"fault_rate": 7.0, "accuracy": 85.74000000000001}, {"fault_rate": 7.5, "accuracy": 85.56}, {"fault_rate": 8.0, "accuracy": 84.36}, {"fault_rate": 8.5, "accuracy": 83.61}, {"fault_rate": 9.0, "accuracy": 82.62}, {"fault_rate": 9.5, "accuracy": 81.75}, {"fault_rate": 10.0, "accuracy": 81.38}], "experiment_id": 14, "run_id": 2, "accuracy_train": 99.92833333333333, "accuracy_test": 89.88000000000001, "complexity": 28.145313815241042, "MAC": 5832735, "param": 8213.0, "fit_time": 4413.596847772598}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7375296950340271}, {"b": 4, "robustness": 0.7250403761863708}, {"b": 8, "robustness": 0.6988736391067505}, {"b": 16, "robustness": 0.6514350771903992}, {"b": 32, "robustness": 0.5719353556632996}, {"b": 64, "robustness": 0.4671342968940735}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.27}, {"fault_rate": 0.5, "accuracy": 91.19}, {"fault_rate": 1.0, "accuracy": 91.03999999999999}, {"fault_rate": 1.5, "accuracy": 90.71000000000001}, {"fault_rate": 2.0, "accuracy": 90.75999999999999}, {"fault_rate": 2.5, "accuracy": 90.77}, {"fault_rate": 3.0, "accuracy": 90.3}, {"fault_rate": 3.5, "accuracy": 90.32}, {"fault_rate": 4.0, "accuracy": 89.84}, {"fault_rate": 4.5, "accuracy": 90.18}, {"fault_rate": 5.0, "accuracy": 89.82}, {"fault_rate": 5.5, "accuracy": 89.41}, {"fault_rate": 6.0, "accuracy": 89.45}, {"fault_rate": 6.5, "accuracy": 89.27000000000001}, {"fault_rate": 7.0, "accuracy": 88.8}, {"fault_rate": 7.5, "accuracy": 88.37}, {"fault_rate": 8.0, "accuracy": 87.92}, {"fault_rate": 8.5, "accuracy": 87.77000000000001}, {"fault_rate": 9.0, "accuracy": 87.42999999999999}, {"fault_rate": 9.5, "accuracy": 86.72}, {"fault_rate": 10.0, "accuracy": 85.97}], "experiment_id": 15, "run_id": 0, "accuracy_train": 99.45333333333333, "accuracy_test": 91.27, "complexity": 32.57525461827932, "MAC": 6487007, "param": 192277.0, "fit_time": 9532.329215288162}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6661646366119385}, {"b": 4, "robustness": 0.6654898524284363}, {"b": 8, "robustness": 0.6642913818359375}, {"b": 16, "robustness": 0.6620194315910339}, {"b": 32, "robustness": 0.657200038433075}, {"b": 64, "robustness": 0.6455204486846924}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 88.74}, {"fault_rate": 0.5, "accuracy": 88.71}, {"fault_rate": 1.0, "accuracy": 88.48}, {"fault_rate": 1.5, "accuracy": 88.02}, {"fault_rate": 2.0, "accuracy": 88.06}, {"fault_rate": 2.5, "accuracy": 87.59}, {"fault_rate": 3.0, "accuracy": 87.03}, {"fault_rate": 3.5, "accuracy": 86.32}, {"fault_rate": 4.0, "accuracy": 84.91}, {"fault_rate": 4.5, "accuracy": 83.1}, {"fault_rate": 5.0, "accuracy": 81.3}, {"fault_rate": 5.5, "accuracy": 77.92}, {"fault_rate": 6.0, "accuracy": 75.11}, {"fault_rate": 6.5, "accuracy": 70.73}, {"fault_rate": 7.0, "accuracy": 67.12}, {"fault_rate": 7.5, "accuracy": 60.99}, {"fault_rate": 8.0, "accuracy": 56.45}, {"fault_rate": 8.5, "accuracy": 51.11}, {"fault_rate": 9.0, "accuracy": 46.98}, {"fault_rate": 9.5, "accuracy": 43.55}, {"fault_rate": 10.0, "accuracy": 40.83}], "experiment_id": 16, "run_id": 1, "accuracy_train": 99.67666666666666, "accuracy_test": 88.74, "complexity": 28.824605741754088, "MAC": 5832735, "param": 8213.0, "fit_time": 4221.623732328415}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7356756925582886}, {"b": 4, "robustness": 0.7227578163146973}, {"b": 8, "robustness": 0.6943086385726929}, {"b": 16, "robustness": 0.6416234970092773}, {"b": 32, "robustness": 0.5534166693687439}, {"b": 64, "robustness": 0.4373394250869751}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.09}, {"fault_rate": 0.5, "accuracy": 90.94}, {"fault_rate": 1.0, "accuracy": 90.96}, {"fault_rate": 1.5, "accuracy": 90.64999999999999}, {"fault_rate": 2.0, "accuracy": 90.74}, {"fault_rate": 2.5, "accuracy": 90.48}, {"fault_rate": 3.0, "accuracy": 90.42}, {"fault_rate": 3.5, "accuracy": 90.27}, {"fault_rate": 4.0, "accuracy": 90.13}, {"fault_rate": 4.5, "accuracy": 89.82}, {"fault_rate": 5.0, "accuracy": 89.82}, {"fault_rate": 5.5, "accuracy": 89.78}, {"fault_rate": 6.0, "accuracy": 89.56}, {"fault_rate": 6.5, "accuracy": 89.21}, {"fault_rate": 7.0, "accuracy": 88.7}, {"fault_rate": 7.5, "accuracy": 88.63}, {"fault_rate": 8.0, "accuracy": 88.08}, {"fault_rate": 8.5, "accuracy": 87.66000000000001}, {"fault_rate": 9.0, "accuracy": 87.58}, {"fault_rate": 9.5, "accuracy": 86.91}, {"fault_rate": 10.0, "accuracy": 86.19}], "experiment_id": 13, "run_id": 2, "accuracy_train": 99.49666666666667, "accuracy_test": 91.09, "complexity": 31.20720129067682, "MAC": 6487007, "param": 192277.0, "fit_time": 8984.686002016068}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6634427905082703}, {"b": 4, "robustness": 0.6601422429084778}, {"b": 8, "robustness": 0.6535515189170837}, {"b": 16, "robustness": 0.6402565836906433}, {"b": 32, "robustness": 0.6133203506469727}, {"b": 64, "robustness": 0.5571504235267639}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.75999999999999}, {"fault_rate": 0.5, "accuracy": 89.51}, {"fault_rate": 1.0, "accuracy": 89.47}, {"fault_rate": 1.5, "accuracy": 89.14999999999999}, {"fault_rate": 2.0, "accuracy": 89.27000000000001}, {"fault_rate": 2.5, "accuracy": 89.09}, {"fault_rate": 3.0, "accuracy": 88.48}, {"fault_rate": 3.5, "accuracy": 88.61}, {"fault_rate": 4.0, "accuracy": 88.29}, {"fault_rate": 4.5, "accuracy": 87.63}, {"fault_rate": 5.0, "accuracy": 87.55}, {"fault_rate": 5.5, "accuracy": 87.28}, {"fault_rate": 6.0, "accuracy": 86.89}, {"fault_rate": 6.5, "accuracy": 85.87}, {"fault_rate": 7.0, "accuracy": 86.0}, {"fault_rate": 7.5, "accuracy": 85.32}, {"fault_rate": 8.0, "accuracy": 84.38}, {"fault_rate": 8.5, "accuracy": 84.1}, {"fault_rate": 9.0, "accuracy": 82.39999999999999}, {"fault_rate": 9.5, "accuracy": 82.6}, {"fault_rate": 10.0, "accuracy": 81.26}], "experiment_id": 14, "run_id": 3, "accuracy_train": 99.87666666666667, "accuracy_test": 89.75999999999999, "complexity": 28.154351507917326, "MAC": 5832735, "param": 8213.0, "fit_time": 4181.184801340103}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6661483645439148}, {"b": 4, "robustness": 0.6655580401420593}, {"b": 8, "robustness": 0.6644513607025146}, {"b": 16, "robustness": 0.6622576117515564}, {"b": 32, "robustness": 0.6575316786766052}, {"b": 64, "robustness": 0.6461799144744873}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.58}, {"fault_rate": 0.5, "accuracy": 89.13}, {"fault_rate": 1.0, "accuracy": 88.64999999999999}, {"fault_rate": 1.5, "accuracy": 88.53999999999999}, {"fault_rate": 2.0, "accuracy": 88.14999999999999}, {"fault_rate": 2.5, "accuracy": 87.92}, {"fault_rate": 3.0, "accuracy": 87.06}, {"fault_rate": 3.5, "accuracy": 86.47}, {"fault_rate": 4.0, "accuracy": 85.7}, {"fault_rate": 4.5, "accuracy": 83.67999999999999}, {"fault_rate": 5.0, "accuracy": 81.66}, {"fault_rate": 5.5, "accuracy": 78.79}, {"fault_rate": 6.0, "accuracy": 75.92}, {"fault_rate": 6.5, "accuracy": 72.58}, {"fault_rate": 7.0, "accuracy": 68.8}, {"fault_rate": 7.5, "accuracy": 64.69}, {"fault_rate": 8.0, "accuracy": 61.660000000000004}, {"fault_rate": 8.5, "accuracy": 56.48}, {"fault_rate": 9.0, "accuracy": 51.5}, {"fault_rate": 9.5, "accuracy": 48.0}, {"fault_rate": 10.0, "accuracy": 43.309999999999995}], "experiment_id": 16, "run_id": 2, "accuracy_train": 99.735, "accuracy_test": 89.58, "complexity": 28.777236650666374, "MAC": 5832735, "param": 8213.0, "fit_time": 4418.181892871857}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.663293182849884}, {"b": 4, "robustness": 0.6599330306053162}, {"b": 8, "robustness": 0.6532076001167297}, {"b": 16, "robustness": 0.6394646763801575}, {"b": 32, "robustness": 0.6118777394294739}, {"b": 64, "robustness": 0.5539836883544922}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.87}, {"fault_rate": 0.5, "accuracy": 89.75}, {"fault_rate": 1.0, "accuracy": 89.66}, {"fault_rate": 1.5, "accuracy": 89.36}, {"fault_rate": 2.0, "accuracy": 89.35}, {"fault_rate": 2.5, "accuracy": 88.92999999999999}, {"fault_rate": 3.0, "accuracy": 88.97}, {"fault_rate": 3.5, "accuracy": 88.77000000000001}, {"fault_rate": 4.0, "accuracy": 88.24}, {"fault_rate": 4.5, "accuracy": 88.17}, {"fault_rate": 5.0, "accuracy": 87.83999999999999}, {"fault_rate": 5.5, "accuracy": 87.72}, {"fault_rate": 6.0, "accuracy": 86.82}, {"fault_rate": 6.5, "accuracy": 86.38}, {"fault_rate": 7.0, "accuracy": 86.45}, {"fault_rate": 7.5, "accuracy": 85.38}, {"fault_rate": 8.0, "accuracy": 84.85000000000001}, {"fault_rate": 8.5, "accuracy": 84.16}, {"fault_rate": 9.0, "accuracy": 83.27}, {"fault_rate": 9.5, "accuracy": 83.00999999999999}, {"fault_rate": 10.0, "accuracy": 81.57}], "experiment_id": 14, "run_id": 4, "accuracy_train": 99.94, "accuracy_test": 89.87, "complexity": 28.009901705279365, "MAC": 5832735, "param": 8213.0, "fit_time": 4504.634923458099}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7362670302391052}, {"b": 4, "robustness": 0.723605215549469}, {"b": 8, "robustness": 0.6988070607185364}, {"b": 16, "robustness": 0.6535043716430664}, {"b": 32, "robustness": 0.5761967897415161}, {"b": 64, "robustness": 0.47196802496910095}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.33}, {"fault_rate": 0.5, "accuracy": 91.12}, {"fault_rate": 1.0, "accuracy": 91.28}, {"fault_rate": 1.5, "accuracy": 91.02}, {"fault_rate": 2.0, "accuracy": 90.89}, {"fault_rate": 2.5, "accuracy": 90.53999999999999}, {"fault_rate": 3.0, "accuracy": 90.94}, {"fault_rate": 3.5, "accuracy": 90.39}, {"fault_rate": 4.0, "accuracy": 90.16}, {"fault_rate": 4.5, "accuracy": 90.36}, {"fault_rate": 5.0, "accuracy": 89.83}, {"fault_rate": 5.5, "accuracy": 89.67}, {"fault_rate": 6.0, "accuracy": 89.75}, {"fault_rate": 6.5, "accuracy": 89.25}, {"fault_rate": 7.0, "accuracy": 88.79}, {"fault_rate": 7.5, "accuracy": 88.42}, {"fault_rate": 8.0, "accuracy": 88.13}, {"fault_rate": 8.5, "accuracy": 88.13}, {"fault_rate": 9.0, "accuracy": 86.63}, {"fault_rate": 9.5, "accuracy": 85.91}, {"fault_rate": 10.0, "accuracy": 85.5}], "experiment_id": 15, "run_id": 1, "accuracy_train": 99.48, "accuracy_test": 91.33, "complexity": 32.50049134364778, "MAC": 6487007, "param": 192277.0, "fit_time": 9233.580399751663}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6661736369132996}, {"b": 4, "robustness": 0.6655244827270508}, {"b": 8, "robustness": 0.6643312573432922}, {"b": 16, "robustness": 0.6619589924812317}, {"b": 32, "robustness": 0.6570188403129578}, {"b": 64, "robustness": 0.6451898217201233}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.18}, {"fault_rate": 0.5, "accuracy": 88.84}, {"fault_rate": 1.0, "accuracy": 88.55}, {"fault_rate": 1.5, "accuracy": 88.75}, {"fault_rate": 2.0, "accuracy": 87.98}, {"fault_rate": 2.5, "accuracy": 87.3}, {"fault_rate": 3.0, "accuracy": 87.22}, {"fault_rate": 3.5, "accuracy": 86.22999999999999}, {"fault_rate": 4.0, "accuracy": 85.42}, {"fault_rate": 4.5, "accuracy": 83.36}, {"fault_rate": 5.0, "accuracy": 82.23}, {"fault_rate": 5.5, "accuracy": 79.95}, {"fault_rate": 6.0, "accuracy": 76.82}, {"fault_rate": 6.5, "accuracy": 73.06}, {"fault_rate": 7.0, "accuracy": 70.24000000000001}, {"fault_rate": 7.5, "accuracy": 66.60000000000001}, {"fault_rate": 8.0, "accuracy": 62.470000000000006}, {"fault_rate": 8.5, "accuracy": 60.709999999999994}, {"fault_rate": 9.0, "accuracy": 55.96}, {"fault_rate": 9.5, "accuracy": 52.459999999999994}, {"fault_rate": 10.0, "accuracy": 50.05}], "experiment_id": 16, "run_id": 3, "accuracy_train": 99.63499999999999, "accuracy_test": 89.18, "complexity": 28.67164830094473, "MAC": 5832735, "param": 8213.0, "fit_time": 4100.74758887291}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.736759603023529}, {"b": 4, "robustness": 0.7215911149978638}, {"b": 8, "robustness": 0.6934057474136353}, {"b": 16, "robustness": 0.6369758248329163}, {"b": 32, "robustness": 0.550733208656311}, {"b": 64, "robustness": 0.43956416845321655}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.36}, {"fault_rate": 0.5, "accuracy": 91.32000000000001}, {"fault_rate": 1.0, "accuracy": 91.51}, {"fault_rate": 1.5, "accuracy": 90.97}, {"fault_rate": 2.0, "accuracy": 91.10000000000001}, {"fault_rate": 2.5, "accuracy": 91.10000000000001}, {"fault_rate": 3.0, "accuracy": 90.93}, {"fault_rate": 3.5, "accuracy": 90.81}, {"fault_rate": 4.0, "accuracy": 90.62}, {"fault_rate": 4.5, "accuracy": 90.55}, {"fault_rate": 5.0, "accuracy": 90.24}, {"fault_rate": 5.5, "accuracy": 90.31}, {"fault_rate": 6.0, "accuracy": 89.8}, {"fault_rate": 6.5, "accuracy": 89.35}, {"fault_rate": 7.0, "accuracy": 89.55}, {"fault_rate": 7.5, "accuracy": 88.94999999999999}, {"fault_rate": 8.0, "accuracy": 88.81}, {"fault_rate": 8.5, "accuracy": 88.34}, {"fault_rate": 9.0, "accuracy": 87.78}, {"fault_rate": 9.5, "accuracy": 87.83999999999999}, {"fault_rate": 10.0, "accuracy": 86.97}], "experiment_id": 13, "run_id": 3, "accuracy_train": 99.54166666666666, "accuracy_test": 91.36, "complexity": 31.046600901921174, "MAC": 6487007, "param": 192277.0, "fit_time": 9450.67612862587}
{"model": "RobustNN", "base_estimator": "model_mlp", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.6661787033081055}, {"b": 4, "robustness": 0.6655588746070862}, {"b": 8, "robustness": 0.6643614768981934}, {"b": 16, "robustness": 0.6619418263435364}, {"b": 32, "robustness": 0.6568889617919922}, {"b": 64, "robustness": 0.6447636485099792}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.24}, {"fault_rate": 0.5, "accuracy": 89.12}, {"fault_rate": 1.0, "accuracy": 88.82}, {"fault_rate": 1.5, "accuracy": 88.38000000000001}, {"fault_rate": 2.0, "accuracy": 88.0}, {"fault_rate": 2.5, "accuracy": 87.91}, {"fault_rate": 3.0, "accuracy": 87.17}, {"fault_rate": 3.5, "accuracy": 86.36}, {"fault_rate": 4.0, "accuracy": 85.39}, {"fault_rate": 4.5, "accuracy": 84.98}, {"fault_rate": 5.0, "accuracy": 83.1}, {"fault_rate": 5.5, "accuracy": 81.81}, {"fault_rate": 6.0, "accuracy": 79.89}, {"fault_rate": 6.5, "accuracy": 77.08}, {"fault_rate": 7.0, "accuracy": 73.81}, {"fault_rate": 7.5, "accuracy": 70.19}, {"fault_rate": 8.0, "accuracy": 67.56}, {"fault_rate": 8.5, "accuracy": 63.56}, {"fault_rate": 9.0, "accuracy": 59.98}, {"fault_rate": 9.5, "accuracy": 56.830000000000005}, {"fault_rate": 10.0, "accuracy": 54.99000000000001}], "experiment_id": 16, "run_id": 4, "accuracy_train": 99.83, "accuracy_test": 89.24, "complexity": 28.815158794131204, "MAC": 5832735, "param": 8213.0, "fit_time": 4177.245110750198}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7358831167221069}, {"b": 4, "robustness": 0.724077045917511}, {"b": 8, "robustness": 0.6988036632537842}, {"b": 16, "robustness": 0.6503052115440369}, {"b": 32, "robustness": 0.5699000954627991}, {"b": 64, "robustness": 0.4684146046638489}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.02}, {"fault_rate": 0.5, "accuracy": 90.82000000000001}, {"fault_rate": 1.0, "accuracy": 90.71000000000001}, {"fault_rate": 1.5, "accuracy": 90.88000000000001}, {"fault_rate": 2.0, "accuracy": 90.47}, {"fault_rate": 2.5, "accuracy": 90.62}, {"fault_rate": 3.0, "accuracy": 90.01}, {"fault_rate": 3.5, "accuracy": 90.22}, {"fault_rate": 4.0, "accuracy": 89.75999999999999}, {"fault_rate": 4.5, "accuracy": 89.92}, {"fault_rate": 5.0, "accuracy": 89.13}, {"fault_rate": 5.5, "accuracy": 89.11}, {"fault_rate": 6.0, "accuracy": 89.03}, {"fault_rate": 6.5, "accuracy": 88.66000000000001}, {"fault_rate": 7.0, "accuracy": 88.17}, {"fault_rate": 7.5, "accuracy": 87.94999999999999}, {"fault_rate": 8.0, "accuracy": 87.33999999999999}, {"fault_rate": 8.5, "accuracy": 87.05000000000001}, {"fault_rate": 9.0, "accuracy": 86.61999999999999}, {"fault_rate": 9.5, "accuracy": 85.58}, {"fault_rate": 10.0, "accuracy": 84.85000000000001}], "experiment_id": 15, "run_id": 2, "accuracy_train": 99.155, "accuracy_test": 91.02, "complexity": 32.506826882161576, "MAC": 6487007, "param": 192277.0, "fit_time": 8154.561081409454}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-05, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7468546628952026}, {"b": 4, "robustness": 0.7437273263931274}, {"b": 8, "robustness": 0.7374393939971924}, {"b": 16, "robustness": 0.7244410514831543}, {"b": 32, "robustness": 0.6938264966011047}, {"b": 64, "robustness": 0.617091715335846}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.82000000000001}, {"fault_rate": 0.5, "accuracy": 90.72}, {"fault_rate": 1.0, "accuracy": 90.42999999999999}, {"fault_rate": 1.5, "accuracy": 90.36999999999999}, {"fault_rate": 2.0, "accuracy": 90.16999999999999}, {"fault_rate": 2.5, "accuracy": 90.03}, {"fault_rate": 3.0, "accuracy": 89.86}, {"fault_rate": 3.5, "accuracy": 89.05}, {"fault_rate": 4.0, "accuracy": 88.99000000000001}, {"fault_rate": 4.5, "accuracy": 88.23}, {"fault_rate": 5.0, "accuracy": 87.08}, {"fault_rate": 5.5, "accuracy": 86.13}, {"fault_rate": 6.0, "accuracy": 84.27}, {"fault_rate": 6.5, "accuracy": 82.72}, {"fault_rate": 7.0, "accuracy": 79.75}, {"fault_rate": 7.5, "accuracy": 76.42999999999999}, {"fault_rate": 8.0, "accuracy": 73.19}, {"fault_rate": 8.5, "accuracy": 69.23}, {"fault_rate": 9.0, "accuracy": 63.51}, {"fault_rate": 9.5, "accuracy": 59.4}, {"fault_rate": 10.0, "accuracy": 55.35}], "experiment_id": 17, "run_id": 0, "accuracy_train": 99.52166666666666, "accuracy_test": 90.82000000000001, "complexity": 35.06276774996647, "MAC": 6487007, "param": 192277.0, "fit_time": 10202.99180841446}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-07, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.7359342575073242}, {"b": 4, "robustness": 0.7193719148635864}, {"b": 8, "robustness": 0.6908503770828247}, {"b": 16, "robustness": 0.6366785764694214}, {"b": 32, "robustness": 0.5499893426895142}, {"b": 64, "robustness": 0.43804022669792175}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.46}, {"fault_rate": 0.5, "accuracy": 91.31}, {"fault_rate": 1.0, "accuracy": 91.19}, {"fault_rate": 1.5, "accuracy": 91.25}, {"fault_rate": 2.0, "accuracy": 90.97}, {"fault_rate": 2.5, "accuracy": 91.03}, {"fault_rate": 3.0, "accuracy": 90.82000000000001}, {"fault_rate": 3.5, "accuracy": 90.67}, {"fault_rate": 4.0, "accuracy": 90.36999999999999}, {"fault_rate": 4.5, "accuracy": 90.07}, {"fault_rate": 5.0, "accuracy": 90.03}, {"fault_rate": 5.5, "accuracy": 89.96}, {"fault_rate": 6.0, "accuracy": 90.03}, {"fault_rate": 6.5, "accuracy": 90.02}, {"fault_rate": 7.0, "accuracy": 89.36}, {"fault_rate": 7.5, "accuracy": 89.24}, {"fault_rate": 8.0, "accuracy": 89.13}, {"fault_rate": 8.5, "accuracy": 89.11}, {"fault_rate": 9.0, "accuracy": 88.09}, {"fault_rate": 9.5, "accuracy": 87.83999999999999}, {"fault_rate": 10.0, "accuracy": 87.22}], "experiment_id": 13, "run_id": 4, "accuracy_train": 99.41333333333333, "accuracy_test": 91.46, "complexity": 31.171327296595024, "MAC": 6487007, "param": 192277.0, "fit_time": 9974.907038211823}
{"model": "RobustNN", "base_estimator": "model_cnn", "optimizer": {"method": "Clippy", "lr": 0.001, "epochs": 100, "batch_size": 128}, "scheduler": {"method": "StepLR", "step_size": 25, "gamma": 0.5}, "loss_function": "weighted_cross_entropy", "regularizer": {"b": 128, "lambda": 1e-06, "type": "max-b"}, "robustness_test": [{"b": 2, "robustness": 0.736884355545044}, {"b": 4, "robustness": 0.724840521812439}, {"b": 8, "robustness": 0.697821319103241}, {"b": 16, "robustness": 0.652245819568634}, {"b": 32, "robustness": 0.5701596736907959}, {"b": 64, "robustness": 0.4631997346878052}], "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 91.03}, {"fault_rate": 0.5, "accuracy": 90.94}, {"fault_rate": 1.0, "accuracy": 91.0}, {"fault_rate": 1.5, "accuracy": 90.61}, {"fault_rate": 2.0, "accuracy": 90.28}, {"fault_rate": 2.5, "accuracy": 90.8}, {"fault_rate": 3.0, "accuracy": 90.71000000000001}, {"fault_rate": 3.5, "accuracy": 90.22}, {"fault_rate": 4.0, "accuracy": 90.07}, {"fault_rate": 4.5, "accuracy": 90.14999999999999}, {"fault_rate": 5.0, "accuracy": 89.77000000000001}, {"fault_rate": 5.5, "accuracy": 89.41}, {"fault_rate": 6.0, "accuracy": 89.13}, {"fault_rate": 6.5, "accuracy": 88.91}, {"fault_rate": 7.0, "accuracy": 88.71}, {"fault_rate": 7.5, "accuracy": 88.03999999999999}, {"fault_rate": 8.0, "accuracy": 87.62}, {"fault_rate": 8.5, "accuracy": 87.29}, {"fault_rate": 9.0, "accuracy": 86.05000000000001}, {"fault_rate": 9.5, "accuracy": 85.99}, {"fault_rate": 10.0, "accuracy": 85.24000000000001}], "experiment_id": 15, "run_id": 3, "accuracy_train": 99.48, "accuracy_test": 91.03, "complexity": 32.5219818348686, "MAC": 6487007, "param": 192277.0, "fit_time": 5837.971916675568}
{"base_estimator": "model_mlp", "accuracy_train": 99.96833333333333, "model": "RobustNN", "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 90.09}, {"fault_rate": 0.5, "accuracy": 89.89}, {"fault_rate": 1.0, "accuracy": 90.01}, {"fault_rate": 1.5, "accuracy": 89.5}, {"fault_rate": 2.0, "accuracy": 89.5}, {"fault_rate": 2.5, "accuracy": 89.05999999999999}, {"fault_rate": 3.0, "accuracy": 88.92999999999999}, {"fault_rate": 3.5, "accuracy": 88.73}, {"fault_rate": 4.0, "accuracy": 88.52}, {"fault_rate": 4.5, "accuracy": 88.08}, {"fault_rate": 5.0, "accuracy": 87.64}, {"fault_rate": 5.5, "accuracy": 87.19}, {"fault_rate": 6.0, "accuracy": 86.71}, {"fault_rate": 6.5, "accuracy": 86.00999999999999}, {"fault_rate": 7.0, "accuracy": 85.07000000000001}, {"fault_rate": 7.5, "accuracy": 85.28999999999999}, {"fault_rate": 8.0, "accuracy": 84.63000000000001}, {"fault_rate": 8.5, "accuracy": 83.87}, {"fault_rate": 9.0, "accuracy": 82.63000000000001}, {"fault_rate": 9.5, "accuracy": 82.33}, {"fault_rate": 10.0, "accuracy": 81.3}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "robustness_test": [{"b": 2, "robustness": 0.6597546935081482}, {"b": 4, "robustness": 0.6528063416481018}, {"b": 8, "robustness": 0.6393991708755493}, {"b": 16, "robustness": 0.6116495728492737}, {"b": 32, "robustness": 0.5560528635978699}, {"b": 64, "robustness": 0.44431567192077637}], "fit_time": 0, "experiment_id": 0, "complexity": 26.33852044716136, "loss_function": "weighted_cross_entropy", "accuracy_test": 90.09, "run_id": 0, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}}
{"base_estimator": "model_mlp", "accuracy_train": 99.935, "model": "RobustNN", "faulty_accuracy_test": [{"fault_rate": 0.0, "accuracy": 89.99000000000001}, {"fault_rate": 0.5, "accuracy": 89.7}, {"fault_rate": 1.0, "accuracy": 89.53}, {"fault_rate": 1.5, "accuracy": 89.69}, {"fault_rate": 2.0, "accuracy": 89.41}, {"fault_rate": 2.5, "accuracy": 88.62}, {"fault_rate": 3.0, "accuracy": 88.89}, {"fault_rate": 3.5, "accuracy": 88.68}, {"fault_rate": 4.0, "accuracy": 88.31}, {"fault_rate": 4.5, "accuracy": 88.11}, {"fault_rate": 5.0, "accuracy": 87.94999999999999}, {"fault_rate": 5.5, "accuracy": 87.2}, {"fault_rate": 6.0, "accuracy": 86.9}, {"fault_rate": 6.5, "accuracy": 86.05000000000001}, {"fault_rate": 7.0, "accuracy": 85.58}, {"fault_rate": 7.5, "accuracy": 85.67}, {"fault_rate": 8.0, "accuracy": 84.28}, {"fault_rate": 8.5, "accuracy": 84.16}, {"fault_rate": 9.0, "accuracy": 83.17999999999999}, {"fault_rate": 9.5, "accuracy": 82.33}, {"fault_rate": 10.0, "accuracy": 81.52000000000001}], "optimizer": {"lr": 0.001, "batch_size": 128, "epochs": 100, "method": "Clippy"}, "param": 5828629.0, "MAC": 5832735, "robustness_test": [{"b": 2, "robustness": 0.6597456932067871}, {"b": 4, "robustness": 0.6531162261962891}, {"b": 8, "robustness": 0.6397640109062195}, {"b": 16, "robustness": 0.613023579120636}, {"b": 32, "robustness": 0.5588936805725098}, {"b": 64, "robustness": 0.4503961503505707}], "fit_time": 0, "experiment_id": 0, "complexity": 26.32969885202506, "loss_function": "weighted_cross_entropy", "accuracy_test": 89.99000000000001, "run_id": 1, "scheduler": {"step_size": 25, "gamma": 0.5, "method": "StepLR"}}

